Neural Network Equalizers and Successive Interference Cancellation for Bandlimited Channels with a Nonlinearity

Neural networks (NNs) inspired by the forward-backward algorithm (FBA) are used as equalizers for bandlimited channels with a memoryless nonlinearity. The NN-equalizers are combined with successive interference cancellation (SIC) to approach the information rates of joint detection and decoding (JDD) with considerably less complexity than JDD and other existing equalizers. Simulations for short-haul optical fiber links with square-law detection illustrate the gains.

==> plots/V1.3/GS/paper__Gibbs__32-ASK__S=6__alpha=0.00__L=30km__mem=21__it=100__par=64__n=40000__burn=25.txt <==
power rate 
-5 0.11702
-4 0.18369
-3 0.26923
-2 0.39051
-1 0.5397
0 0.73738
1 0.96243
2 1.2095
3 1.4871
4 1.7178
5 1.9892
6 2.2091
7 2.4027
8 2.5805
9 2.7199
10 2.8446
11 2.9161
12 3.0259
13 2.984
14 3.0111
15 2.9563
16 2.9765
17 2.9516
18 3.0152
19 2.9692
20 2.9753
21 3.0572
22 3.0697
23 2.9362
24 3.048
25 3.0165


==> plots/V1.3/GS/paper__Gibbs__32-PAM__S=6__alpha=0.00__L=30km__mem=21__it=100__par=64__n=40000__burn=25.txt <==
power rate
-5.00  0.0747
-4.00  0.1144
-3.00  0.1731
-2.00  0.2542
-1.00  0.3543
0.00 0.4865
1.00  0.6443
2.00  0.8433
3.00  1.0490
4.00  1.263 
5.00  1.5213
6.00  1.7626
7.00  1.9919
8.00  2.2342
9.00  2.4577
10.00  2.6671
11.00 2.8374
12.00  3.0159
13.0000    3.1550
14.00  3.3375
15.00  3.4011
16.00  3.4072
17.00  3.5201
18.00  3.5694
19.0000 3.5903
20.00  3.5387
21.0000 3.6539
22 3.5449
23 3.6326
24 3.6776
25 3.5186


   

==> plots/V1.3/GS/paper__Gibbs__32-ring-qam__S=6__alpha=0.00__L=30km__mem=21__it=100__par=64__n=40000__burn=25__m=3-2__phase-offset=0__jlt_spacing=1.txt <==
power rate 
-5 0.12557
-4 0.18786
-3 0.27974
-2 0.40455
-1 0.56709
0 0.76322
1 1.0247
2 1.2992
3 1.5892
4 1.9072
5 2.2238
6 2.4857
7 2.6969
8 2.8276
9 2.9469
10 2.9723
11 3.0403
12 3.0947
13 3.1088
14 3.0659
15 3.0375
16 3.0908
17 3.0838
18 3.0844
19 3.0663
20 3.0654
21 3.0792
22 3.0601
23 3.0595
24 3.0492
25 3.0642


==> plots/V1.5/Q128/v1.5,128-ASK,84_128_128_128_128_128,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.539948265552520679e-01,1.165336039861043227e-01,1.914560491243998130e-01,9.858147731314748086e-01,9.865927704415098365e-01,9.850367758214397806e-01,1.218560000000000000e+05
-4.000000000000000000e+00,2.346875041325887090e-01,1.783088612556457397e-01,2.910661470095316505e-01,9.839156579298385941e-01,9.850458961362322796e-01,9.827854197234449085e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.464905888239542819e-01,2.666216602325439666e-01,4.263595174153645972e-01,9.815926037081499356e-01,9.830821884309279834e-01,9.801030189853717767e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.943546146551767717e-01,3.860656116803486970e-01,6.026436176300048464e-01,9.786536586856965370e-01,9.806165910808768427e-01,9.766907262905162312e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.819366138776143949e-01,5.421784207026163482e-01,8.216948070526123304e-01,9.749741007514116653e-01,9.775395713841092959e-01,9.724086301187141457e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.094420546690622498e-01,7.375485765139261352e-01,1.081335532824198475e+00,9.701945917255792029e-01,9.734852385398604646e-01,9.669039449112979412e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.172832697788874334e+00,9.740419918696086032e-01,1.371623403708140065e+00,9.641135982170645491e-01,9.682457205104263442e-01,9.599814759237027539e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.464177780628204362e+00,1.246942731539408378e+00,1.681412829717000346e+00,9.562917139077853346e-01,9.612895936152238141e-01,9.512938342003468550e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.774860237439473298e+00,1.550651186784108404e+00,1.999069288094838415e+00,9.464109977324263179e-01,9.524113089680316113e-01,9.404106864968210244e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.098921871264775696e+00,1.877851219336191813e+00,2.319992523193359357e+00,9.337826936330088090e-01,9.406657329598506756e-01,9.268996543061669424e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.431552264690399312e+00,2.219846213817596503e+00,2.643258315563202121e+00,9.178797852474323005e-01,9.257471544173225819e-01,9.100124160775421300e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.769100249210993070e+00,2.572595649401346662e+00,2.965604849020639922e+00,8.979561491263170492e-01,9.068539971544171685e-01,8.890583010982169299e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.106621107538541260e+00,2.929507580439249637e+00,3.283734634637832439e+00,8.731876667333600128e-01,8.828760393046107824e-01,8.634992941621092433e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.444560276468594751e+00,3.285932009617487548e+00,3.603188543319701953e+00,8.420370676048196668e-01,8.530075474634298827e-01,8.310665877462095619e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.777118983586629231e+00,3.638641738891601474e+00,3.915596228281656987e+00,8.045889605842337922e-01,8.157581365879685853e-01,7.934197845804989990e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.108684035857518069e+00,3.987430111885070794e+00,4.229937959829966232e+00,7.574657196211818100e-01,7.699459672757992257e-01,7.449854719665645053e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.434087719281514239e+00,4.329357980728149258e+00,4.538817457834879221e+00,7.013742663732158711e-01,7.146359099195233044e-01,6.881126228269085487e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.753421248277028610e+00,4.664301877498626681e+00,4.842540619055429651e+00,6.356995048019207228e-01,6.492961295629362528e-01,6.221028800409051929e-01,0.000000000000000000e+00
1.300000000000000000e+01,5.066715823809305519e+00,4.991001918951670113e+00,5.142429728666940925e+00,5.606195089146770449e-01,5.745228202392067551e-01,5.467161975901472237e-01,0.000000000000000000e+00
1.400000000000000000e+01,5.374187620401382759e+00,5.312258985678354861e+00,5.436116255124409768e+00,4.776369964652527611e-01,4.907895713841091689e-01,4.644844215463963533e-01,0.000000000000000000e+00
1.500000000000000000e+01,5.669652935981750019e+00,5.625538692156474063e+00,5.713767179807026864e+00,3.919266956782713196e-01,4.018447267796007583e-01,3.820086645769419365e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.954740636189779224e+00,5.922241531689961924e+00,5.987239740689595635e+00,3.071038026321639691e-01,3.149028166822284702e-01,2.993047885820995235e-01,0.000000000000000000e+00
1.700000000000000000e+01,6.200846005916595516e+00,6.181412775993346820e+00,6.220279235839843324e+00,2.336387221555288884e-01,2.379717442532568450e-01,2.293057000578009041e-01,0.000000000000000000e+00
1.800000000000000000e+01,6.408352659304936694e+00,6.406733452002207230e+00,6.409971866607666158e+00,1.712807873149259641e-01,1.713507958739050874e-01,1.712107787559468131e-01,0.000000000000000000e+00
1.900000000000000000e+01,6.570222820440927869e+00,6.572701523621876873e+00,6.567744117259978864e+00,1.227118625227868881e-01,1.216546618647458833e-01,1.237690631808278929e-01,0.000000000000000000e+00
2.000000000000000000e+01,6.686415041844050222e+00,6.689666467030843222e+00,6.683163616657257222e+00,8.821055366591082358e-02,8.756724912187097143e-02,8.885385820995066186e-02,0.000000000000000000e+00
2.100000000000000000e+01,6.768330743392308335e+00,6.783290244420369319e+00,6.753371242364247351e+00,6.449649026277178010e-02,6.032935396380775112e-02,6.866362656173581602e-02,0.000000000000000000e+00
2.200000000000000000e+01,6.837951411247253475e+00,6.844893128077188749e+00,6.831009694417317313e+00,4.408902171979903195e-02,4.206959450446845494e-02,4.610844893512960896e-02,0.000000000000000000e+00
2.300000000000000000e+01,6.880169974883397543e+00,6.889747012774149582e+00,6.870592936992645505e+00,3.249760181850518126e-02,2.967343604108309621e-02,3.532176759592726284e-02,0.000000000000000000e+00
2.400000000000000000e+01,6.911391479412714034e+00,6.917446526050567535e+00,6.905336432774861422e+00,2.325013894446667506e-02,2.143590769641189747e-02,2.506437019252145265e-02,0.000000000000000000e+00
2.500000000000000000e+01,6.930515671173731462e+00,6.932916806221008699e+00,6.928114536126455114e+00,1.800604686318972233e-02,1.731822729091636939e-02,1.869386643546307528e-02,0.000000000000000000e+00
2.600000000000000000e+01,6.945985232671102239e+00,6.947190522352854281e+00,6.944779942989349308e+00,1.367869925748077184e-02,1.363382019474456384e-02,1.372357832021697810e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.952805904785792634e+00,6.961787168979644669e+00,6.943824640591939712e+00,1.192653172380063117e-02,9.656306967231338342e-03,1.419675648036992574e-02,0.000000000000000000e+00
2.800000000000000000e+01,6.963308253765106315e+00,6.968709519386291795e+00,6.957906988143920834e+00,9.265206082432971696e-03,7.722344493352897507e-03,1.080806767151304762e-02,0.000000000000000000e+00
2.900000000000000000e+01,6.970948299725851172e+00,6.975142329851786727e+00,6.966754269599914728e+00,7.003373571650883117e-03,6.078575874794362940e-03,7.928171268507403294e-03,0.000000000000000000e+00
3.000000000000000000e+01,6.976694010337194385e+00,6.980466671466827755e+00,6.972921349207560127e+00,5.466242052376505539e-03,4.615023787292694794e-03,6.317460317460317151e-03,0.000000000000000000e+00
3.100000000000000000e+01,6.975793030977248677e+00,6.981064411322275731e+00,6.970521650632222510e+00,5.743414032279578821e-03,4.581810501978569351e-03,6.905017562580588290e-03,0.000000000000000000e+00
3.200000000000000000e+01,6.965222332477569722e+00,6.981388873259226635e+00,6.949055791695912809e+00,8.759637188208617767e-03,4.418834200346805942e-03,1.310044017607042872e-02,0.000000000000000000e+00
3.300000000000000000e+01,6.982272191365559877e+00,6.984799725373585844e+00,6.979744657357533910e+00,4.138686029967543131e-03,3.649782135076252987e-03,4.627589924858832408e-03,0.000000000000000000e+00
3.400000000000000000e+01,6.983655673742294567e+00,6.985867179870605348e+00,6.981444167613982899e+00,3.734524365301676412e-03,3.333955804544039888e-03,4.135092926059312501e-03,0.000000000000000000e+00


==> plots/V1.5/Q128/v1.5,128-PAM,84_128_128_128_128_128,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.091122361818949449e-01,1.060313016573588007e-01,1.121931707064310751e-01,9.879168639678093111e-01,9.880120381485928416e-01,9.878216897870257807e-01,1.218560000000000000e+05
-4.000000000000000000e+00,1.664316894213358489e-01,1.622435698509216428e-01,1.706198089917500826e-01,9.867671429682983719e-01,9.868579209461562085e-01,9.866763649904405353e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.479953375657399373e-01,2.425208263397216901e-01,2.534698487917582121e-01,9.853592214663642324e-01,9.854343959806143305e-01,9.852840469521142452e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.592406543095906235e-01,3.519922351837158070e-01,3.664890734354654955e-01,9.835738211951446930e-01,9.837060824329730835e-01,9.834415599573163025e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.028207124869028544e-01,4.931076706250508424e-01,5.125337543487549219e-01,9.813694366635543620e-01,9.815565559557156705e-01,9.811823173713930535e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.773609809875488219e-01,6.643064743677774553e-01,6.904154876073201885e-01,9.786218292872704838e-01,9.788934129207239598e-01,9.783502456538170078e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.787090925375620198e-01,8.615012666384379569e-01,8.959169184366861938e-01,9.751916933440043511e-01,9.756092992752656290e-01,9.747740874127430732e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.102149272600809748e+00,1.080334599335988299e+00,1.123963945865631198e+00,9.707719532257347295e-01,9.712864923747276391e-01,9.702574140767418198e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.342717694044113230e+00,1.316094296455383228e+00,1.369341091632843010e+00,9.653329303943799511e-01,9.660050575785870119e-01,9.646608032101728902e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.597823398828506436e+00,1.566677388191223042e+00,1.628969409465789830e+00,9.586031356987239072e-01,9.594763460939931266e-01,9.577299253034546878e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.865367010911305634e+00,1.829191669146219779e+00,1.901542352676391712e+00,9.500687886265617443e-01,9.513441265395046198e-01,9.487934507136187579e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.142465066512425409e+00,2.101929468472798490e+00,2.183000664552052772e+00,9.393495203637010071e-01,9.409636632430748993e-01,9.377353774843271150e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.428783627271652090e+00,2.384019687811533394e+00,2.473547566731770786e+00,9.259593531857186477e-01,9.281250611355652547e-01,9.237936452358720407e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.721833184480667356e+00,2.673622818152110003e+00,2.770043550809224264e+00,9.092304366190919751e-01,9.119094637855141849e-01,9.065514094526698763e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.020953448335329306e+00,2.969189632097879894e+00,3.072717264572779161e+00,8.884119203236849893e-01,8.920487972966965051e-01,8.847750433506734735e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.322847947120666667e+00,3.268803319613138747e+00,3.376892574628194144e+00,8.623829003823751949e-01,8.668955471077319785e-01,8.578702536570184112e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.630046539346377443e+00,3.572708583037058627e+00,3.687384495655695815e+00,8.299751595082477396e-01,8.354237695078030601e-01,8.245265495086924190e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.937215079545974383e+00,3.878698026021321521e+00,3.995732133070627690e+00,7.903783652349828381e-01,7.972159641634432026e-01,7.835407663065224737e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.246614634513854902e+00,4.184880015532175257e+00,4.308349253495534548e+00,7.418140200524655503e-01,7.503500400160064698e-01,7.332780000889246308e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.551635198195775445e+00,4.492311449845631799e+00,4.610958946545919090e+00,6.844531006847183185e-01,6.947602151971898898e-01,6.741459861722467473e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.860210531314214322e+00,4.795167830944061294e+00,4.925253231684366462e+00,6.164782412965186253e-01,6.290381597083277709e-01,6.039183228847094798e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.170891972064971753e+00,5.112207831223805954e+00,5.229576112906138441e+00,5.374172141078654708e-01,5.501036859188119799e-01,5.247307422969188506e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.469808929125467678e+00,5.409971620718637908e+00,5.529646237532297448e+00,4.538317132408518084e-01,4.681754257258458063e-01,4.394880007558578106e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.767016512076059698e+00,5.711365407784779968e+00,5.822667616367340315e+00,3.667262682850918054e-01,3.816610866568849736e-01,3.517914499132986372e-01,0.000000000000000000e+00
1.900000000000000000e+01,6.035537689050038068e+00,5.980990721543629540e+00,6.090084656556447484e+00,2.870338329776354613e-01,3.022968298430482870e-01,2.717708361122226357e-01,0.000000000000000000e+00
2.000000000000000000e+01,6.270127196153005400e+00,6.230955473423003710e+00,6.309298918883006202e+00,2.163491340980836786e-01,2.276984349295273768e-01,2.049998332666399803e-01,0.000000000000000000e+00
2.100000000000000000e+01,6.449662990331649581e+00,6.425880344072977479e+00,6.473445636590321683e+00,1.632504168334000250e-01,1.700703614779245088e-01,1.564304721888755412e-01,0.000000000000000000e+00
2.200000000000000000e+01,6.606495735883712861e+00,6.582757342020670421e+00,6.630234129746755301e+00,1.146535058467831603e-01,1.221082210662042533e-01,1.071987906273620533e-01,0.000000000000000000e+00
2.300000000000000000e+01,6.706484085559845099e+00,6.674734183311462843e+00,6.738233987808227354e+00,8.421375772531235204e-02,9.421118447378952487e-02,7.421633097683517921e-02,0.000000000000000000e+00
2.400000000000000000e+01,6.786533483266830480e+00,6.761362432956695478e+00,6.811704533576965481e+00,6.078491118669689108e-02,6.916866746698678570e-02,5.240115490640700341e-02,0.000000000000000000e+00
2.500000000000000000e+01,6.850364115397135301e+00,6.842667210896809848e+00,6.858061019897460753e+00,4.138783846872082228e-02,4.406090213863323585e-02,3.871477479880840872e-02,0.000000000000000000e+00
2.600000000000000000e+01,6.894331375837325915e+00,6.885717759609222277e+00,6.902944992065429552e+00,2.837971855408829777e-02,3.145568227290915925e-02,2.530375483526743630e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.919140489498774471e+00,6.914197106361388734e+00,6.924083872636159320e+00,2.112351885198523668e-02,2.309323729491796415e-02,1.915380040905250922e-02,0.000000000000000000e+00
2.800000000000000000e+01,6.936910064299901535e+00,6.935606289386749168e+00,6.938213839213053014e+00,1.615124105197634705e-02,1.715019341069761241e-02,1.515228869325507995e-02,0.000000000000000000e+00
2.900000000000000000e+01,6.949767817099889555e+00,6.948118490378061729e+00,6.951417143821716493e+00,1.261601862967409379e-02,1.377952292027922500e-02,1.145251433906896259e-02,0.000000000000000000e+00
3.000000000000000000e+01,6.960855441490808815e+00,6.961977174758911424e+00,6.959733708222707094e+00,9.395027455426616797e-03,9.777666622204438107e-03,9.012388288648793752e-03,0.000000000000000000e+00
3.100000000000000000e+01,6.966254568815231529e+00,6.966377710660299094e+00,6.966131426970163965e+00,7.967395291449913194e-03,8.573651682895380710e-03,7.361138900004445679e-03,0.000000000000000000e+00
3.200000000000000000e+01,6.969181599934895388e+00,6.967928130467733183e+00,6.970435069402058481e+00,7.267879373971809776e-03,8.231148014761458312e-03,6.304610733182161239e-03,0.000000000000000000e+00
3.300000000000000000e+01,6.971668644269307435e+00,6.969375948746999505e+00,6.973961339791615366e+00,6.547969187675070635e-03,7.723922902494331257e-03,5.372015472855809146e-03,0.000000000000000000e+00
3.400000000000000000e+01,4.313609627644220623e+00,6.976361528714497773e+00,1.650857726573944140e+00,2.308738884442665673e-01,5.864301276065982289e-03,4.558834756124671705e-01,0.000000000000000000e+00
3.500000000000000000e+01,6.978309385617573746e+00,6.980574893474578602e+00,6.976043877760568890e+00,4.592606487039260429e-03,4.517751545062469523e-03,4.667461429016050468e-03,0.000000000000000000e+00


==> plots/V1.5/Q128/v1.5,128-SQAM,84_128_128_128_128_128,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.924727288881937670e-02,9.148976325988769642e-02,1.070047825177510570e-01,9.864351490596239280e-01,9.867168756391445639e-01,9.861534224801031812e-01,1.346560000000000000e+05
-4.000000000000000000e+00,1.656306307315826287e-01,1.417011098861694351e-01,1.895601515769958501e-01,9.841134259259258776e-01,9.850597572362278509e-01,9.831670946156240154e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.582048919200897186e-01,2.146229038238525455e-01,3.017868800163269194e-01,9.813209144769017289e-01,9.830576675114489626e-01,9.795841614423546062e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.822036152680714505e-01,3.162980011304219463e-01,4.481092294057210101e-01,9.779275071139567066e-01,9.804678093459606725e-01,9.753872048819527407e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.464024228254954485e-01,4.521680458386739265e-01,6.406367998123169150e-01,9.735463546529723455e-01,9.771943221733137008e-01,9.698983871326308792e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.530051031907399883e-01,6.249413404464722044e-01,8.810688659350077723e-01,9.678246381886088656e-01,9.729455004223912518e-01,9.627037759548264795e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.000188800017038915e+00,8.335413134892781795e-01,1.166836286544799872e+00,9.604029278378019008e-01,9.674907740874129081e-01,9.533150815881908935e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.282657642285029098e+00,1.075146795749664319e+00,1.490168488820393877e+00,9.507427304255036127e-01,9.603928571428571592e-01,9.410926037081499551e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.593286328395207896e+00,1.343951632181803468e+00,1.842621024608612101e+00,9.383291705571117358e-01,9.512011804721889341e-01,9.254571606420346486e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.924072608073552404e+00,1.636564076264699352e+00,2.211581139882405456e+00,9.223045162509448947e-01,9.393425147836912403e-01,9.052665177181984379e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.272882979313532559e+00,1.949009002367655397e+00,2.596756956259409499e+00,9.018651238273085458e-01,9.239566826730690741e-01,8.797735649815481285e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.629803420265515612e+00,2.278719732602437542e+00,2.980887107928594126e+00,8.761288821083988987e-01,9.042618380685607526e-01,8.479959261482370447e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.992325474937756802e+00,2.623817379474639999e+00,3.360833570400873604e+00,8.438877134187008355e-01,8.787572251122670597e-01,8.090182017251345004e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.356875153342882889e+00,2.978511662244796909e+00,3.735238644440968869e+00,8.043828225734738213e-01,8.469657418522964498e-01,7.617999032946511928e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.721654856522878418e+00,3.339809820969899423e+00,4.103499892075856970e+00,7.563993208394469425e-01,8.077662731759370773e-01,7.050323685029568077e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.084541485786438386e+00,3.706618346373240058e+00,4.462464625199635826e+00,6.996110416388777731e-01,7.602108287759549166e-01,6.390112545018006296e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.441929112513859579e+00,4.075282907168070068e+00,4.808575317859649978e+00,6.350348305989061970e-01,7.045875905917922122e-01,5.654820706060201818e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.793078336079915402e+00,4.438627154986063417e+00,5.147529517173767388e+00,5.644140322795785369e-01,6.438948690587346091e-01,4.849331955004224093e-01,0.000000000000000000e+00
1.300000000000000000e+01,5.132946521600088019e+00,4.792092827479044637e+00,5.473800215721130513e+00,4.915071834289271302e-01,5.800603463607665322e-01,4.029540204970877282e-01,0.000000000000000000e+00
1.400000000000000000e+01,5.444198929071426107e+00,5.121012419064840060e+00,5.767385439078013043e+00,4.225044934640522776e-01,5.188391134231470359e-01,3.261698735049575748e-01,0.000000000000000000e+00
1.500000000000000000e+01,5.715781760931014865e+00,5.403386157512664489e+00,6.028177364349365241e+00,3.613339363523186964e-01,4.647416299853274202e-01,2.579262427193099727e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.940914707183837962e+00,5.639204329331716004e+00,6.242625085035959920e+00,3.102194099862166654e-01,4.190364812591703125e-01,2.014023387132630460e-01,0.000000000000000000e+00
1.700000000000000000e+01,6.112495096127192440e+00,5.819431559085845862e+00,6.405558633168538130e+00,2.708159541594415409e-01,3.835919478902671820e-01,1.580399604286158999e-01,0.000000000000000000e+00
1.800000000000000000e+01,6.246057424863179719e+00,5.960238563855488891e+00,6.531876285870869658e+00,2.405682828687030483e-01,3.563706371437463938e-01,1.247659285936597029e-01,0.000000000000000000e+00
1.900000000000000000e+01,6.351889993429184145e+00,6.079108776092529531e+00,6.624671210765838758e+00,2.165990674047396369e-01,3.331388333111021671e-01,1.000593014983771206e-01,0.000000000000000000e+00
2.000000000000000000e+01,6.431476606925328632e+00,6.162337438106536780e+00,6.700615775744120484e+00,1.984445222533457731e-01,3.164820706060201827e-01,8.040697390067137740e-02,0.000000000000000000e+00
2.100000000000000000e+01,6.487073303381602152e+00,6.216446568171183351e+00,6.757700038592020952e+00,1.858780095371481977e-01,3.062434640522875839e-01,6.551255502200879766e-02,0.000000000000000000e+00
2.200000000000000000e+01,6.533604888121287146e+00,6.268430278619130824e+00,6.798779497623443469e+00,1.755754357298475177e-01,2.960697278911564867e-01,5.508114356853853477e-02,0.000000000000000000e+00
2.300000000000000000e+01,6.566632861296335832e+00,6.305549342791239020e+00,6.827716379801432645e+00,1.682502334267040045e-01,2.888889333511182045e-01,4.761153350228981146e-02,0.000000000000000000e+00
2.400000000000000000e+01,6.588372868220011114e+00,6.328978761196136560e+00,6.847766975243886556e+00,1.635344193232848575e-01,2.844156329198345712e-01,4.265320572673513694e-02,0.000000000000000000e+00
2.500000000000000000e+01,6.606045808633168370e+00,6.347759569485981856e+00,6.864332047780354884e+00,1.594059234805033087e-01,2.805251211595749528e-01,3.828672580143168552e-02,0.000000000000000000e+00
2.600000000000000000e+01,6.616664640188217206e+00,6.361002499421437584e+00,6.872326780954996828e+00,1.571394974656529497e-01,2.781153461384553993e-01,3.616364879285047934e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.628896479606628311e+00,6.379279159228007146e+00,6.878513799985249477e+00,1.545188992263572259e-01,2.744429660753190392e-01,3.459483237739539863e-02,0.000000000000000000e+00
2.800000000000000000e+01,6.636451994657516451e+00,6.385714611530303841e+00,6.887189377784729061e+00,1.528438708816859948e-01,2.731772820239206645e-01,3.251045973945133200e-02,0.000000000000000000e+00
2.900000000000000000e+01,6.641345901012420505e+00,6.387766052405039474e+00,6.894925749619801536e+00,1.514797557912053727e-01,2.726998243741940997e-01,3.025968720821661795e-02,0.000000000000000000e+00
3.000000000000000000e+01,6.641273175319035715e+00,6.391506451765696539e+00,6.891039898872375780e+00,1.518947523453826054e-01,2.722075719176559883e-01,3.158193277310924335e-02,0.000000000000000000e+00
3.100000000000000000e+01,6.647223396698633380e+00,6.397812522729237728e+00,6.896634270668029920e+00,1.504493575207861145e-01,2.710958272197768193e-01,2.980288782179538534e-02,0.000000000000000000e+00
3.200000000000000000e+01,6.576572646856307713e+00,6.399257370313008231e+00,6.753887923399607196e+00,1.665506007958739154e-01,2.707884375972611779e-01,6.231276399448668069e-02,0.000000000000000000e+00
3.300000000000000000e+01,6.650292429685592310e+00,6.399540848414103422e+00,6.901044010957082087e+00,1.495999233026543973e-01,2.705988395358143173e-01,2.860100706949446348e-02,0.000000000000000000e+00
3.400000000000000000e+01,6.650031484603881715e+00,6.396601981163025030e+00,6.903460988044738400e+00,1.494403872660175214e-01,2.712248566093103941e-01,2.765591792272464530e-02,0.000000000000000000e+00
3.500000000000000000e+01,6.653168462594350352e+00,6.404158320744832267e+00,6.902178604443868437e+00,1.488629924191899323e-01,2.695906918322885093e-01,2.813529300609132755e-02,0.000000000000000000e+00


==> plots/V1.5/Q128_L30/v1.5,128-ASK,84_200_200_128_128_128,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=4.0E+03,n=1.0E+05,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.9E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.151539467374483733e-01,4.413530051708221269e-02,5.645092165470123186e-02,9.748093235492706621e-02,1.324701884984970102e-01,1.684070566892623966e-01,1.919792807102203291e-01,9.873291504039524158e-01,9.889899909420289958e-01,9.887122238955823317e-01,9.875894431089743408e-01,9.867984205776172413e-01,9.861478916266025463e-01,9.857369322729091499e-01,1.915520000000000000e+05
-4.000000000000000000e+00,1.805164741079012536e-01,7.128290009498595980e-02,9.553283321857451715e-02,1.586048631668090791e-01,2.099994305372238079e-01,2.579385075569152752e-01,2.897403100728988545e-01,9.858682760762497166e-01,9.880581068840579295e-01,9.876031752008032072e-01,9.862017327724358351e-01,9.851683513838748185e-01,9.843532502003204954e-01,9.838250400160063469e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.714954799612362968e-01,1.118893995285034221e-01,1.550374236106872583e-01,2.457551058530807464e-01,3.169304438829422255e-01,3.784579949378967245e-01,4.209025119543075566e-01,9.840883279450803878e-01,9.869358997584541937e-01,9.861263930722891091e-01,9.844105869391025498e-01,9.832143652226232877e-01,9.822734074519230418e-01,9.815693152260904775e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.953034511009851926e-01,1.707454771995544351e-01,2.453302217721939071e-01,3.691037344932556197e-01,4.623882977962494034e-01,5.357751398086547656e-01,5.884778355360030799e-01,9.818635955717086583e-01,9.855961201690822682e-01,9.843070783132530366e-01,9.821458333333333846e-01,9.806931182310468786e-01,9.796688451522435059e-01,9.787705782312925429e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.548525027831395784e-01,2.530830596685409439e-01,3.756042568683624072e-01,5.342038758993148395e-01,6.454745767116546462e-01,7.281955461502075400e-01,7.925537014007568715e-01,9.790678207099404728e-01,9.839158514492754026e-01,9.819673945783132796e-01,9.792921674679487820e-01,9.776995637785800275e-01,9.763368389423077165e-01,9.751951080432172958e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.505203158458072510e-01,3.664577515125274632e-01,5.511780549287795816e-01,7.385646449327468721e-01,8.641995663642882963e-01,9.535960633754729798e-01,1.029125813961029090e+00,9.755628790437348430e-01,9.817935235507245784e-01,9.788834964859438603e-01,9.758327423878205842e-01,9.738005039109507432e-01,9.723030198317308415e-01,9.707639880952381173e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.786297716101010069e-01,5.182209318876266346e-01,7.732337193489075000e-01,9.770955096483230351e-01,1.111037496447563111e+00,1.203679997324943463e+00,1.288510975003242409e+00,9.712247284899451216e-01,9.790090730676328512e-01,9.750899974899598366e-01,9.715222756410256677e-01,9.691211341756921227e-01,9.673151742788461682e-01,9.652907162865145274e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.233159049014250330e+00,7.137719448804855649e-01,1.030885277509689280e+00,1.239262773752212610e+00,1.378477121710777187e+00,1.472523422598838838e+00,1.564033753633499169e+00,9.657132092692033432e-01,9.752988375603866000e-01,9.703156375502007824e-01,9.661663962339742673e-01,9.631649593862815495e-01,9.609220953525641207e-01,9.584113295318127390e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.506953390300273865e+00,9.530736876726150220e-01,1.310332340002059892e+00,1.516923517942428523e+00,1.656895169258117750e+00,1.752985447525978069e+00,1.851510179400444045e+00,9.589157706795354841e-01,9.705056461352655761e-01,9.644637550200804155e-01,9.595454026442307160e-01,9.558903354392298546e-01,9.531679537259615254e-01,9.499215311124449279e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.793690060039361489e+00,1.229380864858627298e+00,1.597568055748939564e+00,1.802060637116432273e+00,1.944970317244529623e+00,2.042286796569824148e+00,2.145873688697815140e+00,9.504598353822527601e-01,9.643194444444445068e-01,9.572303463855421635e-01,9.515238181089744618e-01,9.469203143802646938e-01,9.434920322516026081e-01,9.392730567226890148e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.088077064673106165e+00,1.530247841954231358e+00,1.887974075078964198e+00,2.094755171418190010e+00,2.237672339558601564e+00,2.336745692729949919e+00,2.441067267298698606e+00,9.399179275969901104e-01,9.565738828502415858e-01,9.484731174698795009e-01,9.412447015224358893e-01,9.355715478339350355e-01,9.314026492387820211e-01,9.262416666666666298e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.385755105455716674e+00,1.843323415279388477e+00,2.178515951871871970e+00,2.385355865478515636e+00,2.533305026412010275e+00,2.634146136879921052e+00,2.739884236812591745e+00,9.270493073181121924e-01,9.467896135265700952e-01,9.378601907630521595e-01,9.288455729166666952e-01,9.219671104091455849e-01,9.165753756009615838e-01,9.102579806922769246e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.683473300029834530e+00,2.157835518360137872e+00,2.463057411313056999e+00,2.679370234847068932e+00,2.832769357442855629e+00,2.931326713681221108e+00,3.036480564534663973e+00,9.111761550497371465e-01,9.350294082125604200e-01,9.251171937751003771e-01,9.134344751602564427e-01,9.046467885078218751e-01,8.982358473557692236e-01,8.905932172869147623e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.979049888710180838e+00,2.468110007882118317e+00,2.749296632051467792e+00,2.970888512134552073e+00,3.130033578157425111e+00,3.228929138243198604e+00,3.327041463792324016e+00,8.921219908175029856e-01,9.207951086956521758e-01,9.095988704819276682e-01,8.952060096153845459e-01,8.839563477737665265e-01,8.759650791266025971e-01,8.672105292116846220e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.268503047297398378e+00,2.766128771066665770e+00,3.027071675479412249e+00,3.258752091348171120e+00,3.423042464256286443e+00,3.522858292281627612e+00,3.613164989352226186e+00,8.691882137427885402e-01,9.041052536231884984e-01,8.911910768072289768e-01,8.729214242788462252e-01,8.587185243682311508e-01,8.490343149038461767e-01,8.391586884753901021e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.551682031472524148e+00,3.056799506247043663e+00,3.301703170359134631e+00,3.542244718194007991e+00,3.708626903235912486e+00,3.809716203868389162e+00,3.891001686930656511e+00,8.420473647748761836e-01,8.836851902173913365e-01,8.692663780120482020e-01,8.462648137019230798e-01,8.287388387484957430e-01,8.177865685096152859e-01,8.065423994597837876e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.822045210560163664e+00,3.331123430967330989e+00,3.559914920806884986e+00,3.820602025330066542e+00,3.974945313513278844e+00,4.089519745111465099e+00,4.156165827631950194e+00,8.101813600749862010e-01,8.605002264492754849e-01,8.440823920682730686e-01,8.146279447115384320e-01,7.938597397713599291e-01,7.801440054086538067e-01,7.678738520408163737e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.088645151068766914e+00,3.597008935928344808e+00,3.825122721612453258e+00,4.085112073540687838e+00,4.261436998486519023e+00,4.359713890552520787e+00,4.403476286292075770e+00,7.736230822701801735e-01,8.341772192028985566e-01,8.134793549196787099e-01,7.789419671474359097e-01,7.521478941034898114e-01,7.356824368990384500e-01,7.273096213485393813e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.332987387329339413e+00,3.838815957367420317e+00,4.058384193062781975e+00,4.342314103364944167e+00,4.510915436506271803e+00,4.614888322591781389e+00,4.632606311082840378e+00,7.334592359663703043e-01,8.051395984299516417e-01,7.816114206827309285e-01,7.375955929487179041e-01,7.070850631768952343e-01,6.877321364182692465e-01,6.815916041416567595e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.561044207870959433e+00,4.070644679188728077e+00,4.286043001532554797e+00,4.562162607669830727e+00,4.760557642221450614e+00,4.847907448410987641e+00,4.838949868202209181e+00,6.895080732399940793e-01,7.717102807971013556e-01,7.451099523092369337e-01,6.954371494391025088e-01,6.545114620938627947e-01,6.364316356169872346e-01,6.338479591836734262e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.769403675993284075e+00,4.278196936249733184e+00,4.489655844688415165e+00,4.784481196522712310e+00,4.975559459447860711e+00,5.062012352585792740e+00,5.026516266465186789e+00,6.436972876873000571e-01,7.381370923913043169e-01,7.079332454819278198e-01,6.472526342147436607e-01,6.030036928399519214e-01,5.806382261618588947e-01,5.852188350340136180e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.956324185689290118e+00,4.464425053596496440e+00,4.669936180233955625e+00,4.997988213300704530e+00,5.163570710897445792e+00,5.253434555768966341e+00,5.188590400338172870e+00,5.971278122629563034e-01,7.029667119565217170e-01,6.696271209839358418e-01,5.942114683493588956e-01,5.513009551744885162e-01,5.273273888221153838e-01,5.373332282913165781e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.119685671706994512e+00,4.631180858254432486e+00,4.819490684032440520e+00,5.172396253108978215e+00,5.346067205190658811e+00,5.423544385671615231e+00,5.325434643983840921e+00,5.535181875777231975e-01,6.672926630434782291e-01,6.373245481927710676e-01,5.458070713141025543e-01,5.006022412755716244e-01,4.750488331330128267e-01,4.950337685074029936e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.255558325469493752e+00,4.762302932739257422e+00,4.975738412380218634e+00,5.303029040575027331e+00,5.490296012520790470e+00,5.561256021499633384e+00,5.440727533102035274e+00,5.137333505462159389e-01,6.376904287439613128e-01,5.952177710843373770e-01,5.068930689102564280e-01,4.546350406137183997e-01,4.305715895432692397e-01,4.573922043817527094e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.374073666473229594e+00,4.878037173509597757e+00,5.095952469110488714e+00,5.439466791391372347e+00,5.615453455090523072e+00,5.676473368883132586e+00,5.539058740854263085e+00,4.774718515683277764e-01,6.072828804347825127e-01,5.616697665662649941e-01,4.648166165865384447e-01,4.141153880866426107e-01,3.931034605368589618e-01,4.238429971988795231e-01,0.000000000000000000e+00
2.000000000000000000e+01,5.468466799934705413e+00,4.975922974228859097e+00,5.194694120526313519e+00,5.535695781588554354e+00,5.716842002630233566e+00,5.771022503495216505e+00,5.616623417139053664e+00,4.478171223137136781e-01,5.815549667874396755e-01,5.331166290160642696e-01,4.341467147435897900e-01,3.797494960890493432e-01,3.602839793669871948e-01,3.980509478791516287e-01,0.000000000000000000e+00
2.100000000000000000e+01,5.543373862922192252e+00,5.052407621502876367e+00,5.280324764490127443e+00,5.632786684751510897e+00,5.783720487952232148e+00,5.849482931017875309e+00,5.661520687818526909e+00,4.243999087276104643e-01,5.598259812801932300e-01,5.075481425702810245e-01,4.027188201121794653e-01,3.583542945246690481e-01,3.331274939903846044e-01,3.848247198879551911e-01,0.000000000000000000e+00
2.200000000000000000e+01,5.602998659412066651e+00,5.109474197268485618e+00,5.353982457160949338e+00,5.698521456956862963e+00,5.858512817025184560e+00,5.890168461918831255e+00,5.707332566142082619e+00,4.048324125368740756e-01,5.424568085748792123e-01,4.839158509036144418e-01,3.808624799679487527e-01,3.333719539711191282e-01,3.201369591346153731e-01,3.682504226690676563e-01,0.000000000000000000e+00
2.300000000000000000e+01,5.661514189819494725e+00,5.164685884475708200e+00,5.406220012903213856e+00,5.765140796422958402e+00,5.900481612801551812e+00,5.955366043329238579e+00,5.777190788984298386e+00,3.861252213411907053e-01,5.262587107487922689e-01,4.692650100401606350e-01,3.582638321314103313e-01,3.197671329723225653e-01,2.985529146634615105e-01,3.446437274909964210e-01,0.000000000000000000e+00
2.400000000000000000e+01,5.675824958026409739e+00,5.200024101376533814e+00,5.464291573286056192e+00,5.783883470416069095e+00,5.940980735540390079e+00,5.977950323343277361e+00,5.687819544196129229e+00,3.837083786004544250e-01,5.182699275362319113e-01,4.508841992971887036e-01,3.527647235576923390e-01,3.056879512635379270e-01,2.923188000801281716e-01,3.823246698679472200e-01,0.000000000000000000e+00
2.500000000000000000e+01,5.730239440182844923e+00,5.207133900642395119e+00,5.498806524395942752e+00,5.840085898399353326e+00,5.982031598806381467e+00,6.027387505412101554e+00,5.825991213440895322e+00,3.647053658732033465e-01,5.133188405797102227e-01,4.408810366465863440e-01,3.342454427083333957e-01,2.925963823706377864e-01,2.751451973157050812e-01,3.320452956182473048e-01,0.000000000000000000e+00
2.600000000000000000e+01,5.764484577496847173e+00,5.267142557740211117e+00,5.527383598804473941e+00,5.863520170211791616e+00,5.993183297753334138e+00,6.057548103690147734e+00,5.878129736781120052e+00,3.534803309535034521e-01,4.959337409420289666e-01,4.305256777108434352e-01,3.271741185897435455e-01,2.903189079422383023e-01,2.653947666266026073e-01,3.115347739095638002e-01,0.000000000000000000e+00
2.700000000000000000e+01,5.793759709576765893e+00,5.291944175481796186e+00,5.568256678342819121e+00,5.894359279513358807e+00,6.016462608575820603e+00,6.085282216429710012e+00,5.906253299117087963e+00,3.445011058427053796e-01,4.887717391304347569e-01,4.181307103413654525e-01,3.188616085737179251e-01,2.824076188327315773e-01,2.566951622596154170e-01,3.021397959183673154e-01,0.000000000000000000e+00
2.800000000000000000e+01,5.816511091987291771e+00,5.316147383213043476e+00,5.603763329029082918e+00,5.917714645743370028e+00,6.047936244368552927e+00,6.087745816349983130e+00,5.925759133219719033e+00,3.377781924802678581e-01,4.812805857487922889e-01,4.071547439759036213e-01,3.110529246794871971e-01,2.721056407942238353e-01,2.570246494391025815e-01,2.980506102440976246e-01,0.000000000000000000e+00
2.900000000000000000e+01,5.841888821244240582e+00,5.332286496639251361e+00,5.633136185765266646e+00,5.955081684827804978e+00,6.078762592911719942e+00,6.109867815732956231e+00,5.942198151588439892e+00,3.296610638267944982e-01,4.767490791062801714e-01,3.977736320281124449e-01,2.987212239583333373e-01,2.614210664861613131e-01,2.502506911057691963e-01,2.930506902761104704e-01,0.000000000000000000e+00
3.000000000000000000e+01,5.851754251062868839e+00,5.343913561820984093e+00,5.636424567937851293e+00,5.958913773536681724e+00,6.078757346868514766e+00,6.133828810930252118e+00,5.958687445282936146e+00,3.273314754161651963e-01,4.742567481884057967e-01,3.985318398594376865e-01,2.985649939903846639e-01,2.625140342960288753e-01,2.424459735576922903e-01,2.876752626050420036e-01,0.000000000000000000e+00
3.100000000000000000e+01,5.878086012005805827e+00,5.372423990964889207e+00,5.674941042661666657e+00,5.988810719013214268e+00,6.091988114356994721e+00,6.158780020713805925e+00,5.981572184324264185e+00,3.188746681729234811e-01,4.644612469806763677e-01,3.863743599397589934e-01,2.887043169070512283e-01,2.586287530084235842e-01,2.345253906249999964e-01,2.805539415766306610e-01,0.000000000000000000e+00


==> plots/V1.5/Q128_L30/v1.5,128-PAM,84_200_200_128_128_128,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=4.0E+03,n=1.0E+05,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.9E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.233324038982391624e-02,6.627124464511871538e-02,6.783668041229247436e-02,7.075881826877593317e-02,7.349504625797272095e-02,7.669568932056426702e-02,7.894196343421935880e-02,9.887521367543509188e-01,9.889337560386473047e-01,9.888491591365461408e-01,9.887702824519231104e-01,9.887143577015642393e-01,9.886454927884614774e-01,9.885997724089635730e-01,1.915520000000000000e+05
-4.000000000000000000e+00,1.113462870319684300e-01,1.017411909103393547e-01,1.042244158983230556e-01,1.087995800971984922e-01,1.133230390548706085e-01,1.182926405668258685e-01,1.216968556642532284e-01,9.878403187205947455e-01,9.880411080917874678e-01,9.879852911646586078e-01,9.878911558493590483e-01,9.878308739470517130e-01,9.876882311698718109e-01,9.876052521008402696e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.679459007978439111e-01,1.527681765556335447e-01,1.567917499542236248e-01,1.636869280338287269e-01,1.711861569881439338e-01,1.788700971603393586e-01,1.843722960948944167e-01,9.867994359348378763e-01,9.871779287439614858e-01,9.869626757028113762e-01,9.868599158653846848e-01,9.868152000601683183e-01,9.865773988381411064e-01,9.864034963985595095e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.469974078536033846e-01,2.227999125719070384e-01,2.288564386367797909e-01,2.405196830034256050e-01,2.529140624999999809e-01,2.641082097291946318e-01,2.727861406803130939e-01,9.853604345304968204e-01,9.857697010869564958e-01,9.856801581325301820e-01,9.854610977564102203e-01,9.853054602888086100e-01,9.850553685897436296e-01,9.848908213285314517e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.527173587083816675e-01,3.136771327257156239e-01,3.245324503183364961e-01,3.433265157938003576e-01,3.632199549674987593e-01,3.788580763339996493e-01,3.926900221109390077e-01,9.837110102863489969e-01,9.844256189613527219e-01,9.841645080321285155e-01,9.838299178685897539e-01,9.835520006016846839e-01,9.832967898637821058e-01,9.829972263905563112e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.866966424385706369e-01,4.253511567115783598e-01,4.437626861333847095e-01,4.735917307138443055e-01,5.050450204610824612e-01,5.261475603580474392e-01,5.462817002534866573e-01,9.816371414597151457e-01,9.826479166666666210e-01,9.823070155622490862e-01,9.818383112980769711e-01,9.813582581227436874e-01,9.810196414262820630e-01,9.806517056822728895e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.486417585412661557e-01,5.569810243844985909e-01,5.865216169357300169e-01,6.322802221775054576e-01,6.784447110891341781e-01,7.051834979057312047e-01,7.324394787549972641e-01,9.791534081860365779e-01,9.808053894927536431e-01,9.801788780120482825e-01,9.794046073717949108e-01,9.786372743682310027e-01,9.782601262019230415e-01,9.776341736694678097e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.360778664946555416e-01,7.074030023813248080e-01,7.515939074754715010e-01,8.180939184427261646e-01,8.804141755104064604e-01,9.114964468479156423e-01,9.474657483100891175e-01,9.760045741966361099e-01,9.783566878019324120e-01,9.775699171686746958e-01,9.763188802083333506e-01,9.751997668471721337e-01,9.746981470352563681e-01,9.738840461184473662e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.045940014183521116e+00,8.760717000961303347e-01,9.391347267627716544e-01,1.026603357076644851e+00,1.106334792733192351e+00,1.142329224228858964e+00,1.185166284203529319e+00,9.721398935876167657e-01,9.755944142512078532e-01,9.742717620481928797e-01,9.725557191506409849e-01,9.709988492779785263e-01,9.702119591346154426e-01,9.692066576630652408e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.275327846546967958e+00,1.064408018827438296e+00,1.145850092768669226e+00,1.255762528300285341e+00,1.352189045548439106e+00,1.392124641299247845e+00,1.441632752537727269e+00,9.673016861354365448e-01,9.721149607487922228e-01,9.703782003012046964e-01,9.678043569711537453e-01,9.656277602286402750e-01,9.646184395032050274e-01,9.632663990596238568e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.521171196798483338e+00,1.269509315967559893e+00,1.369513189673423836e+00,1.502352207899093628e+00,1.615683493256568903e+00,1.657192285180091762e+00,1.712776688814163117e+00,9.612704800993925325e-01,9.678583031400965764e-01,9.654136295180723026e-01,9.618475060096154383e-01,9.589996239470517381e-01,9.576595452724359081e-01,9.558442727090835644e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.780090264300505432e+00,1.490635765433311555e+00,1.609769212007522654e+00,1.761265094518661423e+00,1.889801519870758062e+00,1.934472920656204131e+00,1.994597073316574098e+00,9.537185237432623808e-01,9.627477204106279496e-01,9.591619477911645930e-01,9.545135817307692783e-01,9.504403504813477843e-01,9.488233573717949065e-01,9.466241846738696619e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.051226615130901099e+00,1.726571543097495942e+00,1.863473833680152847e+00,2.034076410889625652e+00,2.175376317858695785e+00,2.221462711691856384e+00,2.286398873567581091e+00,9.442278642016033174e-01,9.559411835748792274e-01,9.515666541164657932e-01,9.451695713141025079e-01,9.398934792418772721e-01,9.378903695913461958e-01,9.349059273709483531e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.331494021097819225e+00,1.975399651169776893e+00,2.128518351078033444e+00,2.315554298162460167e+00,2.468438162326812790e+00,2.515972983717918332e+00,2.585080680131912167e+00,9.324209004916396148e-01,9.478503623188405669e-01,9.417351280120481727e-01,9.335520032051281003e-01,9.266983528880866627e-01,9.243193359375000417e-01,9.203702205882352549e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.618518899559974855e+00,2.231796440839767470e+00,2.403180792212486150e+00,2.601816897988319610e+00,2.767197541594505150e+00,2.816566964268684359e+00,2.890554760456085059e+00,9.177480781366406104e-01,9.379447463768114668e-01,9.299775853413655424e-01,9.194023437499999618e-01,9.101200661853188212e-01,9.070559795673076575e-01,9.019877475990396576e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.912956570237875464e+00,2.503579090356826686e+00,2.685678598523140170e+00,2.897496388673782342e+00,3.069294226408004977e+00,3.122384883284568868e+00,3.199306234180927078e+00,8.995041878899319165e-01,9.252166515700482874e-01,9.152731802208835532e-01,9.014473958333333314e-01,8.900625526474128524e-01,8.858828575721153786e-01,8.791424894957983183e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.210570241332054042e+00,2.778632346034049849e+00,2.972962394893169602e+00,3.195718134045600678e+00,3.375920965909958049e+00,3.430443469882011431e+00,3.509744137227535088e+00,8.769186406092116526e-01,9.101796950483092008e-01,8.971086847389558860e-01,8.794106470352563987e-01,8.645601684717207913e-01,8.591810847355768610e-01,8.510715636254501115e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.509906348854303193e+00,3.050369706273079018e+00,3.264911826312542065e+00,3.496972974598407724e+00,3.684495898902416133e+00,3.740276994585991055e+00,3.822410692453384495e+00,8.489361954925916942e-01,8.917717995169082146e-01,8.744064508032128868e-01,8.520883213141026147e-01,8.329413432611312285e-01,8.263452974759616376e-01,8.160639605842336941e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.810818819373846367e+00,3.337249575257301260e+00,3.557038154304027699e+00,3.799777158856391779e+00,3.986602497458457961e+00,4.050148953199386170e+00,4.134096577167510667e+00,8.146978598899199397e-01,8.684886322463767350e-01,8.468956827309236379e-01,8.188574218749999911e-01,7.954011507220216659e-01,7.861221304086538630e-01,7.724221413565426353e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.110155084162950168e+00,3.618869933068752154e+00,3.848120341777801379e+00,4.102298166394233725e+00,4.289498046636581741e+00,4.359032529592513860e+00,4.443111487507819923e+00,7.732565875786524545e-01,8.406992753623188097e-01,8.135791792168675096e-01,7.778049278846154158e-01,7.494055655836341368e-01,7.369997445913460954e-01,7.210508328331333150e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.406970841556787200e+00,3.902345223844051247e+00,4.133714388608932921e+00,4.401808835387229557e+00,4.596806727290153383e+00,4.662455117702483776e+00,4.744694756507873201e+00,7.234002256762114280e-01,8.075541666666666840e-01,7.736613830321285024e-01,7.286351862980768868e-01,6.925043998194944095e-01,6.779227113381409708e-01,6.601235069027611146e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.699728305498759084e+00,4.168666257262230168e+00,4.430027982950210941e+00,4.695840428948402590e+00,4.893109162330627093e+00,4.961427190303802526e+00,5.049298811197281189e+00,6.649536519949247326e-01,7.693408061594202429e-01,7.251500878514056669e-01,6.696122596153847306e-01,6.276703670276774227e-01,6.104328826121794282e-01,5.875155087034813484e-01,0.000000000000000000e+00
1.700000000000000000e+01,4.987332746863365251e+00,4.443011440753936725e+00,4.709319104075431639e+00,4.979380540251732157e+00,5.182634214520454030e+00,5.265934615254401763e+00,5.343716566324234307e+00,5.974792867251053075e-01,7.230753623188406198e-01,6.689836721887549853e-01,6.044197516025641148e-01,5.533368155836342339e-01,5.291163411458332799e-01,5.059437775110043889e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.254832404772440846e+00,4.699572872519492961e+00,4.971435014605521729e+00,5.249342148423195020e+00,5.458643080472945996e+00,5.554209268808365074e+00,5.595792043805122518e+00,5.260918078525832486e-01,6.711324426328502124e-01,6.072764934738954512e-01,5.329538862179485914e-01,4.733297081829121455e-01,4.432110677083333505e-01,4.286472488995598518e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.522776295582453088e+00,4.941972312569617998e+00,5.220205978870391839e+00,5.516353708863258376e+00,5.717841469407082045e+00,5.836782745122909510e+00,5.903501558661460535e+00,4.476349002578956515e-01,6.146028834541061858e-01,5.429698042168674688e-01,4.538046774839744057e-01,3.924174112515042001e-01,3.527035757211537947e-01,3.293110494197678539e-01,0.000000000000000000e+00
2.000000000000000000e+01,5.761032424310843503e+00,5.149845239877700820e+00,5.440479489803314195e+00,5.748343104958534511e+00,5.989901513218879536e+00,6.088275332212448099e+00,6.149349865794182080e+00,3.740145579890934435e-01,5.614810537439614002e-01,4.788671059236948024e-01,3.805819411057692614e-01,3.034942539109506954e-01,2.710858774038461538e-01,2.485771158463385422e-01,0.000000000000000000e+00
2.100000000000000000e+01,5.974807555695375250e+00,5.355931230068207149e+00,5.690660372734069661e+00,5.922175577402114754e+00,6.206292197942733679e+00,6.316325891852378582e+00,6.357460064172745007e+00,3.071126994451204295e-01,5.020769021739129867e-01,3.995957831325301912e-01,3.263449519230768869e-01,2.340922909145607689e-01,1.985391826923076919e-01,1.820270858343337184e-01,0.000000000000000000e+00
2.200000000000000000e+01,6.164859218200047231e+00,5.512080216765403939e+00,5.821301297187805091e+00,6.176631070613860963e+00,6.419234926700592148e+00,6.516387997746467597e+00,6.543519800186157198e+00,2.469045064636185005e-01,4.546600694444444257e-01,3.577178338353413922e-01,2.436968649839743595e-01,1.661272111913357219e-01,1.354077524038461711e-01,1.238173069227690992e-01,0.000000000000000000e+00
2.300000000000000000e+01,6.324323881804943426e+00,5.674481660127639771e+00,6.019262379884719572e+00,6.328631449580192303e+00,6.574080251455306723e+00,6.673737786054610766e+00,6.675749763727187869e+00,1.968880667545440943e-01,4.008185084541062704e-01,2.943340361445783704e-01,1.954412159455128084e-01,1.185428023465704001e-01,8.838200120192307718e-02,8.380983643457383392e-02,0.000000000000000000e+00
2.400000000000000000e+01,6.430084340174992974e+00,5.788555925369262667e+00,6.112827804923057329e+00,6.455570909500122134e+00,6.697165300011635125e+00,6.778512723326683087e+00,6.747873377919197502e+00,1.645604651573171207e-01,3.645831823671498162e-01,2.629670306224899945e-01,1.562752604166666726e-01,8.207375150421179766e-02,5.786717247596153552e-02,6.359639355742296996e-02,0.000000000000000000e+00
2.500000000000000000e+01,6.515139811754226962e+00,5.882176331877708719e+00,6.195375220298767083e+00,6.562551856756210000e+00,6.780902159929275363e+00,6.848207326054573052e+00,6.821625975608825776e+00,1.385265798850633390e-01,3.340873943236714605e-01,2.368443900602409946e-01,1.227712940705128208e-01,5.795706227436822622e-02,3.821570512820512966e-02,4.128363345338135343e-02,0.000000000000000000e+00
2.600000000000000000e+01,6.587955952485402555e+00,5.966682508230209514e+00,6.347623109102249472e+00,6.637837877392768426e+00,6.831187749624252348e+00,6.889496620893478251e+00,6.854907849669456432e+00,1.162024102595102942e-01,3.058929347826087608e-01,1.881422565261044177e-01,1.000388721955128291e-01,4.375436973525873019e-02,2.697825520833332935e-02,3.240777310924369825e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.622065299073856437e+00,6.027050443410873370e+00,6.412662600874901031e+00,6.667399417877197365e+00,6.837707577705383066e+00,6.908046118140220848e+00,6.879525636434554947e+00,1.057841757411011052e-01,2.855747433574879479e-01,1.676507028112449726e-01,9.108924278846153300e-02,4.245148164861613227e-02,2.210898938301281841e-02,2.582989445778311258e-02,0.000000000000000000e+00
2.800000000000000000e+01,6.656045332153638583e+00,6.072192199230194376e+00,6.465526460647582851e+00,6.723923075675964256e+00,6.863535285592079482e+00,6.936395405650138457e+00,6.874699566125869410e+00,9.545522824430881237e-02,2.700046044685990299e-01,1.508957329317269225e-01,7.427904647435898400e-02,3.489835288808663949e-02,1.436562499999999992e-02,2.828800770308123255e-02,0.000000000000000000e+00
2.900000000000000000e+01,6.672632932523886673e+00,6.082460279941559023e+00,6.470937438845634659e+00,6.733289534449577118e+00,6.904924047708511203e+00,6.938259474039077723e+00,6.905926820158958535e+00,9.107632998592234130e-02,2.676453049516908100e-01,1.495606300200803263e-01,7.194381009615385958e-02,2.377402226233453486e-02,1.416575020032051317e-02,1.936846238495398137e-02,0.000000000000000000e+00
3.000000000000000000e+01,6.693488864342371336e+00,6.147895307660102837e+00,6.491323169946670468e+00,6.765338104128837848e+00,6.916682802438735678e+00,6.926723894238471679e+00,6.912969907641410394e+00,8.493845416826513450e-02,2.463023550724637578e-01,1.444532756024096420e-01,6.263964342948717678e-02,2.060212093862816285e-02,1.772636217948718104e-02,1.790696778711484485e-02,0.000000000000000000e+00
3.100000000000000000e+01,6.696909640034038880e+00,6.140382987260818659e+00,6.479726342439651177e+00,6.784140468001365498e+00,6.906051614642143122e+00,6.954124728798865895e+00,6.917031699061393368e+00,8.439014892540087909e-02,2.500332880434782412e-01,1.481254016064257328e-01,5.733534655448718070e-02,2.371434265944644820e-02,1.005556891025640928e-02,1.707694577831132821e-02,0.000000000000000000e+00


==> plots/V1.5/Q128_L30/v1.5,128-SQAM,84_200_200_128_128_128,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=4.0E+03,n=1.0E+05,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.157054653962453217e-01,5.354354548454284823e-02,6.162835896015167458e-02,9.459252226352692083e-02,1.270504064559936641e-01,1.606616854667663463e-01,1.967562737464904898e-01,9.853953835017977836e-01,9.876457880434783565e-01,9.876578815261044531e-01,9.860948016826923679e-01,9.848243907942237918e-01,9.836430739182692173e-01,9.825063650460184039e-01,2.115520000000000000e+05
-4.000000000000000000e+00,1.876903139551480970e-01,8.224158155918120938e-02,9.980394709110260165e-02,1.579940546751022468e-01,2.072290067672729608e-01,2.607618969678878740e-01,3.181113966703414953e-01,9.830136698848263022e-01,9.863913345410628697e-01,9.861139307228916628e-01,9.838487179487179768e-01,9.822173736462093130e-01,9.805568209134615243e-01,9.789538415366145774e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.832633083860079393e-01,1.213862373828887981e-01,1.518574151992797827e-01,2.396490647792816064e-01,3.152298645973205526e-01,3.948456438779830990e-01,4.766116244792938383e-01,9.802393218346648895e-01,9.850496074879228070e-01,9.843461470883535513e-01,9.813306790865383711e-01,9.790272788808664917e-01,9.768921474358973622e-01,9.747900710284113091e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.105752326846122124e-01,1.715240644216537436e-01,2.177422829866409171e-01,3.489924283027648899e-01,4.610224598646163741e-01,5.742384977340698748e-01,6.899316627979278360e-01,9.768420233104313510e-01,9.834030948067632449e-01,9.823541792168676290e-01,9.783626101762820104e-01,9.752423586040914749e-01,9.723050831330128929e-01,9.693848139255702989e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.727131927410761270e-01,2.315169118642806945e-01,3.011155282258987653e-01,4.897281876802444534e-01,6.487131514549255851e-01,8.057403988838195419e-01,9.594649783372879437e-01,9.726932844872523409e-01,9.815759963768116991e-01,9.801367218875502996e-01,9.746431891025640892e-01,9.705798285198556918e-01,9.666137069310897223e-01,9.626102641056423215e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.686594554781912558e-01,3.010477547645568630e-01,4.005724039077758758e-01,6.619688526391983574e-01,8.797034078836440951e-01,1.087442049264907729e+00,1.281222264409065170e+00,9.676145928448037781e-01,9.796899758454106211e-01,9.774568900602409460e-01,9.702994190705128696e-01,9.647378083634176038e-01,9.595061197916665563e-01,9.539973439375749598e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.958097670078277508e-01,3.789057981967925981e-01,5.183935649394989520e-01,8.670025374889374081e-01,1.157829176902771096e+00,1.416110162138938922e+00,1.636617362380027751e+00,9.614826500847528656e-01,9.775436745169081565e-01,9.744607680722892074e-01,9.651888822115384237e-01,9.576944494584836987e-01,9.505545823317306242e-01,9.434535439175669724e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.245276636620362476e+00,4.668198628425598296e-01,6.553772379159927830e-01,1.103033392071723906e+00,1.469064771771430911e+00,1.769768963456153976e+00,2.007595591664314227e+00,9.540055162621499107e-01,9.752360809178745038e-01,9.709855421686747201e-01,9.590087139423075779e-01,9.488495562575210984e-01,9.395504206730769248e-01,9.304027836134453056e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.512915977319081451e+00,5.658587117195129634e-01,8.150891892910003822e-01,1.370256967306137108e+00,1.810808935403823927e+00,2.138964993715286145e+00,2.376517066478729401e+00,9.448741347941956858e-01,9.725916666666666321e-01,9.666434236947791803e-01,9.516005408653845921e-01,9.379740072202166212e-01,9.258281250000000018e-01,9.146070453181273097e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.789645526488621963e+00,6.767756336927414074e-01,9.948549510240555227e-01,1.665608791232109143e+00,2.162635681033134638e+00,2.502509845972061164e+00,2.735488255977630789e+00,9.337298830379531234e-01,9.697121527777776695e-01,9.617236445783132748e-01,9.421524138621794053e-01,9.243825436221420055e-01,9.092166416266026507e-01,8.951919017607042894e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.068780672421058231e+00,7.978679322004318397e-01,1.195414209246635329e+00,1.972989213943481479e+00,2.514603375911712568e+00,2.855002201676368756e+00,3.076807101547717860e+00,9.203641061151341951e-01,9.662483997584541129e-01,9.556766315261043809e-01,9.308979667467949248e-01,9.078109657039711289e-01,8.889647385817307512e-01,8.725859343737495388e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.344868999103705054e+00,9.276566295623779324e-01,1.409880683779716426e+00,2.280900580644607434e+00,2.853722927212715366e+00,3.189830634772777618e+00,3.407222538650035659e+00,9.043463309795680694e-01,9.622678140096618815e-01,9.486598644578314588e-01,9.173720753205129030e-01,8.879636432009627711e-01,8.651733774038461444e-01,8.446412114845939234e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.613184051493803839e+00,1.064217407464981058e+00,1.635022908329963665e+00,2.584805291056632814e+00,3.170519945442676679e+00,3.508585667312145162e+00,3.715953089356422545e+00,8.856029148883320934e-01,9.578214070048308715e-01,9.405195155622488867e-01,9.015527844551282088e-01,8.648480520457281218e-01,8.363895582932691086e-01,8.124861719687875850e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.869916852653026762e+00,1.200378282308578459e+00,1.862328697919845677e+00,2.864581199645996001e+00,3.476807299017905972e+00,3.805283807516098182e+00,4.010121829509735392e+00,8.641761708750809179e-01,9.530862318840579439e-01,9.312672941767068391e-01,8.840649338942307978e-01,8.378297157039711340e-01,8.037862930689102514e-01,7.750225565226089852e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.106845301757255928e+00,1.333881052851676907e+00,2.081567728519439608e+00,3.128680188238620818e+00,3.735682554244994957e+00,4.082782532811164877e+00,4.278477753877639955e+00,8.405235976432422484e-01,9.479820350241545679e-01,9.211903363453814997e-01,8.643420172275642077e-01,8.086170953670276385e-01,7.671836288060897013e-01,7.338264730892357646e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.326703205317258938e+00,1.459035483717918469e+00,2.285740579605102685e+00,3.356482883870601786e+00,3.997579119682312054e+00,4.329903322696686097e+00,4.531477842330932759e+00,8.148143749968523863e-01,9.427637681159420913e-01,9.105117846385542002e-01,8.437242187500000323e-01,7.757406287605294049e-01,7.280032301682692886e-01,6.881426195478190788e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.527672894080479793e+00,1.572063117027282741e+00,2.473037258863449050e+00,3.567058280229568279e+00,4.229843467235565591e+00,4.564416897773742932e+00,4.759618343353271719e+00,7.870495703406703569e-01,9.377132397342995418e-01,8.994598519076305587e-01,8.217153846153846253e-01,7.395530761131167141e-01,6.838373547676283026e-01,6.400185149059622880e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.700470029820998263e+00,1.673950030446052617e+00,2.633941260695457309e+00,3.746770603001117639e+00,4.428410930991172556e+00,4.755236157536506525e+00,4.964511196255683600e+00,7.602900090346408346e-01,9.328767210144927047e-01,8.892767319277109506e-01,8.006166666666666432e-01,7.047279632972321961e-01,6.432079276842949112e-01,5.910340436174469358e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.849734214087327633e+00,1.761081657767295860e+00,2.779066100478172263e+00,3.901431611061096039e+00,4.604517395377158984e+00,4.944990588784217600e+00,5.107317931056022609e+00,7.342748806415362317e-01,9.282560990338163398e-01,8.785451807228915611e-01,7.789133313301280781e-01,6.682684190734055063e-01,5.970164062500000757e-01,5.546498474389756073e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.985358316967885006e+00,1.834299718618392916e+00,2.899702829837798923e+00,4.029568588554859332e+00,4.752383412241935723e+00,5.103843064308166255e+00,5.292352288246155112e+00,7.073313826593755627e-01,9.240712409420290818e-01,8.691985441767068332e-01,7.590549479166667224e-01,6.360964199759325810e-01,5.550446564503205282e-01,5.005224864945978513e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.098024970640739006e+00,1.891541667103767477e+00,2.996940709173679274e+00,4.140416812300681926e+00,4.882227290153503318e+00,5.232854506254196458e+00,5.444168838858604254e+00,6.823691154564982542e-01,9.205643568840580215e-01,8.608708333333333629e-01,7.400762019230769928e-01,6.036018877858002618e-01,5.172706229967948266e-01,4.518307898159263369e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.187798568805058963e+00,1.939380915403366101e+00,3.079185354113578743e+00,4.228694436907768583e+00,4.987041657567024444e+00,5.338207890033721981e+00,5.554281158804893259e+00,6.615688573138570616e-01,9.176016757246375777e-01,8.532885542168674453e-01,7.235726662660256769e-01,5.736890342960289102e-01,4.845553285256410936e-01,4.167058848539416105e-01,0.000000000000000000e+00
1.700000000000000000e+01,4.263995517472426222e+00,1.978944181680679426e+00,3.144852423906326244e+00,4.304993534326553295e+00,5.068874168634414978e+00,5.422826153039932429e+00,5.663482643246650738e+00,6.431970273160572127e-01,9.150677989130435730e-01,8.465965361445783044e-01,7.103939503205128903e-01,5.497022412755716569e-01,4.573779897836537933e-01,3.800436474589836133e-01,0.000000000000000000e+00
1.800000000000000000e+01,4.323775094936291197e+00,2.010026952266692923e+00,3.203231077373027702e+00,4.361944085001945304e+00,5.143768206238746643e+00,5.478266355872154492e+00,5.745413892865181005e+00,6.297477241934436032e-01,9.130185688405797473e-01,8.410106676706827766e-01,6.981286258012819879e-01,5.315335589651023485e-01,4.422507612179487069e-01,3.525441626650660520e-01,0.000000000000000000e+00
1.900000000000000000e+01,4.377310324867566216e+00,2.033670074462890831e+00,3.252192554593086093e+00,4.415831119418144546e+00,5.193299651265144590e+00,5.547537892580032270e+00,5.821330656886100741e+00,6.157070478443996686e-01,9.111514945652174902e-01,8.352254016064257769e-01,6.863268229166665790e-01,5.160405610709987156e-01,4.184085036057691998e-01,3.270895033013205278e-01,0.000000000000000000e+00
2.000000000000000000e+01,4.415734263251224867e+00,2.054177025318145944e+00,3.288209015667438617e+00,4.449669815778732662e+00,5.252533776164054480e+00,5.587487051725387843e+00,5.862328894853591876e+00,6.061509744462929561e-01,9.099663949275361707e-01,8.316551330321285684e-01,6.788783653846154342e-01,4.967113267148014488e-01,4.047364733573717843e-01,3.149581532613044965e-01,0.000000000000000000e+00
2.100000000000000000e+01,4.450067219763994331e+00,2.073483323812484791e+00,3.320249376356601889e+00,4.489162999749183314e+00,5.283402036309242433e+00,5.604175240397453628e+00,5.929930341958999485e+00,5.980333501768003712e-01,9.085539704106279091e-01,8.281355170682730416e-01,6.697067608173077335e-01,4.899845592659446414e-01,4.002360677083333096e-01,2.915832257903162028e-01,0.000000000000000000e+00
2.200000000000000000e+01,4.447287760774294441e+00,2.088725364923477379e+00,3.353468285560607942e+00,4.524282388806343036e+00,5.318338691115378936e+00,5.595616896390914974e+00,5.803294937849044821e+00,5.988320133726844352e-01,9.074969806763285574e-01,8.239769578313252962e-01,6.622230969551281543e-01,4.776939605896510788e-01,3.956114583333333323e-01,3.259896258503401367e-01,0.000000000000000000e+00
2.300000000000000000e+01,4.503080980211495721e+00,2.102982035279274076e+00,3.377123632490635075e+00,4.554431379437446914e+00,5.343789460062980723e+00,5.685874584555626221e+00,5.954284789443016201e+00,5.844034529849708726e-01,9.064462560386473688e-01,8.213653865461847392e-01,6.552405448717947278e-01,4.682729693140794125e-01,3.721128455528846524e-01,2.829827155862345012e-01,0.000000000000000000e+00
2.400000000000000000e+01,4.533354671031236904e+00,2.114857985973358279e+00,3.398535028755664822e+00,4.567833504199981576e+00,5.379552259802818703e+00,5.711371917605400306e+00,6.027977329850196853e+00,5.765771023137923335e-01,9.056008303140097304e-01,8.184663278112450646e-01,6.531901642628203941e-01,4.583781513237064065e-01,3.643806790865384282e-01,2.594464610844337549e-01,0.000000000000000000e+00
2.500000000000000000e+01,4.559698534260193448e+00,2.125598205447197131e+00,3.417353871166706192e+00,4.601457545042038078e+00,5.407718966007232453e+00,5.732249654412269635e+00,6.073812963485718086e+00,5.697668831960663871e-01,9.049786986714976056e-01,8.164251255020080755e-01,6.453359174679488275e-01,4.486157190132370465e-01,3.580251552483975086e-01,2.452206832733093422e-01,0.000000000000000000e+00
2.600000000000000000e+01,4.581748658498128179e+00,2.136412516236305237e+00,3.442636497974395748e+00,4.611468231678008678e+00,5.431234312891960236e+00,5.748008373737334864e+00,6.120732018470763869e+00,5.641984875878280903e-01,9.041764341787440484e-01,8.134858559236948228e-01,6.419737580128205279e-01,4.416493080625751855e-01,3.526830178285256245e-01,2.312225515206082493e-01,0.000000000000000000e+00
2.700000000000000000e+01,4.594690661221743078e+00,2.145767245650291422e+00,3.450105989277362895e+00,4.627039438486098888e+00,5.447814234256744825e+00,5.753977549910545441e+00,6.143439509749412331e+00,5.614035163681557750e-01,9.032904136473430823e-01,8.124032379518073554e-01,6.379512720352564781e-01,4.369771284596871697e-01,3.522033303285256323e-01,2.255957157863145435e-01,0.000000000000000000e+00
2.800000000000000000e+01,4.617237229843934365e+00,2.155174525260925122e+00,3.475888869881630150e+00,4.656042388439178836e+00,5.457445426821708523e+00,5.775785185337066530e+00,6.183086983323097030e+00,5.559574433306850860e-01,9.025960295893719065e-01,8.098014181726908012e-01,6.322251101762821346e-01,4.338756317689531072e-01,3.443993239182692734e-01,2.128471463585434320e-01,0.000000000000000000e+00
2.900000000000000000e+01,4.632054234435161177e+00,2.163330687403679065e+00,3.485149382770061699e+00,4.675264471292496005e+00,5.480508459091186779e+00,5.781795232892036118e+00,6.206277173161506511e+00,5.523574254694704200e-01,9.018039100241546091e-01,8.084434236947790620e-01,6.270016526442306892e-01,4.261978865824307960e-01,3.433839993990384087e-01,2.073136804721888715e-01,0.000000000000000000e+00
3.000000000000000000e+01,4.647234165092309688e+00,2.169539133667945929e+00,3.500338977098464976e+00,4.676481936454773169e+00,5.499429440379143053e+00,5.806791013836861026e+00,6.230824489116669085e+00,5.484433709660327949e-01,9.014046648550725349e-01,8.069006526104417487e-01,6.272396734775641525e-01,4.212885980746089443e-01,3.344009364983974164e-01,1.994257002801120560e-01,0.000000000000000000e+00
3.100000000000000000e+01,4.663485867927471773e+00,2.176876416206360076e+00,3.519212224304676173e+00,4.693823652148246595e+00,5.513191343307495274e+00,5.814730159759521122e+00,6.263081411838531842e+00,5.443673066762688695e-01,9.006837711352657649e-01,8.044767821285140341e-01,6.221540164262822081e-01,4.172423435619735388e-01,3.320254457131410208e-01,1.896214810924369831e-01,0.000000000000000000e+00


==> plots/V1.5/Q16/v1.5,16-ASK,84_128_128_16,lr=2E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.547447835604349731e-01,1.159847941398620547e-01,1.935047729810079054e-01,8.902359784608295801e-01,8.965517605947292967e-01,8.839201963269298634e-01,5.376000000000000000e+04
-4.000000000000000000e+00,2.345287920236587553e-01,1.776978871822357253e-01,2.913596968650817853e-01,8.769087416006960956e-01,8.852473847044159960e-01,8.685700984969761951e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.455791184504827251e-01,2.655104127724965402e-01,4.256478241284688546e-01,8.601927128347843787e-01,8.712480190527065460e-01,8.491374066168623225e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.928905330499013804e-01,3.843705617586771761e-01,6.014105043411255291e-01,8.391446096868946380e-01,8.537745949074073692e-01,8.245146244663820179e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.798783767620721896e-01,5.399410623709360868e-01,8.198156911532084035e-01,8.125325347960983269e-01,8.313452078881767848e-01,7.937198617040199800e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.058551875352858218e-01,7.348303244113921773e-01,1.076880050659179577e+00,7.790955820609074545e-01,8.029280738069801693e-01,7.552630903148347397e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.167403387188911568e+00,9.694765937328339023e-01,1.365330180644989122e+00,7.366424118029140100e-01,7.663588853276354085e-01,7.069259382781927226e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.456046656489372371e+00,1.241261093537012750e+00,1.670832219441731770e+00,6.838297420720775843e-01,7.193168514066951014e-01,6.483426327374599563e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.763484169880549235e+00,1.541474763234456313e+00,1.985493576526641935e+00,6.195573229095878709e-01,6.605689659009972292e-01,5.785456799181785126e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.081443891882896580e+00,1.863474126259485830e+00,2.299413657506307107e+00,5.442258605230481106e-01,5.891949118589743239e-01,4.992568091871220082e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.407467878341674528e+00,2.199740295330683271e+00,2.615195461352666229e+00,4.581877705977850934e-01,5.057571002492877721e-01,4.106184409462824147e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.732246946056684056e+00,2.540421254237493098e+00,2.924072637875875014e+00,3.667590883288276427e-01,4.144534032229345022e-01,3.190647734347207276e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.040767031272252563e+00,2.871242226521174334e+00,3.210291836023330792e+00,2.772718549786381548e-01,3.220291466346154041e-01,2.325145633226609332e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.315914537986119459e+00,3.175945779323577689e+00,3.455883296648661229e+00,1.969576620351367047e-01,2.353513621794871835e-01,1.585639618907861981e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.538881538589795372e+00,3.426798105478286782e+00,3.650964971701303963e+00,1.319316889294898376e-01,1.635006788639601361e-01,1.003626989950195530e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.704150594671567376e+00,3.620155848185221181e+00,3.788145341157913126e+00,8.401645870675186756e-02,1.080884081196581276e-01,5.994450929384560062e-02,0.000000000000000000e+00
1.100000000000000000e+01,3.817590281327565727e+00,3.756348038037617965e+00,3.878832524617513045e+00,5.134321442233578947e-02,6.900153579059828401e-02,3.368489305407328799e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.893488985737164843e+00,3.852241585016250802e+00,3.934736386458078883e+00,2.962359919948759010e-02,4.146344150641025766e-02,1.778375689256492254e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.939004095474879286e+00,3.912206223011017059e+00,3.965801967938741068e+00,1.681029679504282559e-02,2.445973557692307510e-02,9.160858013162576086e-03,0.000000000000000000e+00
1.400000000000000000e+01,3.965868815779685974e+00,3.948869625250498672e+00,3.982868006308873277e+00,9.332438702588199617e-03,1.415158698361823446e-02,4.513290421558164775e-03,0.000000000000000000e+00
1.500000000000000000e+01,3.981051910956700635e+00,3.971369382381439106e+00,3.990734439531962163e+00,5.145130340882659269e-03,7.875300480769231726e-03,2.414960200996086812e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.989224959214528354e+00,3.983617739995320761e+00,3.994832178433735947e+00,2.899511980938741275e-03,4.466702279202277963e-03,1.332321682675204587e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.993595411658287020e+00,3.990098374048868912e+00,3.997092449267705128e+00,1.721895570087522524e-03,2.696881677350427414e-03,7.469094628246176343e-04,0.000000000000000000e+00
1.800000000000000000e+01,3.995746842662493137e+00,3.993472727934519462e+00,3.998020957390467256e+00,1.128368997653449472e-03,1.751001602564102857e-03,5.057363927427961951e-04,0.000000000000000000e+00
1.900000000000000000e+01,3.996978528618812643e+00,3.995555312633514600e+00,3.998401744604110686e+00,7.924990134814541287e-04,1.179609597578347565e-03,4.053884293845606379e-04,0.000000000000000000e+00
2.000000000000000000e+01,3.997892063895861270e+00,3.996811544895172208e+00,3.998972582896550332e+00,5.472238980922779564e-04,8.361266915954416925e-04,2.583211045891142203e-04,0.000000000000000000e+00
2.100000000000000000e+01,3.998151365876197794e+00,3.997433781862258950e+00,3.998868949890136637e+00,4.772237916727477920e-04,6.663439280626780445e-04,2.881036552828174853e-04,0.000000000000000000e+00
2.200000000000000000e+01,3.998474534114201617e+00,3.997875973065694311e+00,3.999073095162709368e+00,3.887099354223487327e-04,5.465856481481481477e-04,2.308342226965492635e-04,0.000000000000000000e+00
2.300000000000000000e+01,3.998678183317184498e+00,3.998062777996063133e+00,3.999293588638305863e+00,3.302071883732102101e-04,4.853543447293446949e-04,1.750600320170757525e-04,0.000000000000000000e+00
2.400000000000000000e+01,3.998866024533907382e+00,3.998400266885757226e+00,3.999331782182057538e+00,2.814533254392846554e-04,4.018652065527065814e-04,1.610414443258626751e-04,0.000000000000000000e+00
2.500000000000000000e+01,3.998926955898602920e+00,3.998459544499715079e+00,3.999394367297490316e+00,2.664603814342007869e-04,3.832131410256409587e-04,1.497076218427605880e-04,0.000000000000000000e+00
2.600000000000000000e+01,3.998984574953714954e+00,3.998451184193293262e+00,3.999517965714136647e+00,2.521439615848300193e-04,3.875756766381766158e-04,1.167122465314834499e-04,0.000000000000000000e+00
2.700000000000000000e+01,3.999008611321449358e+00,3.998513964970906720e+00,3.999503257671991996e+00,2.441944820713497308e-04,3.652510683760683470e-04,1.231378957666310876e-04,0.000000000000000000e+00


==> plots/V1.5/Q16/v1.5,16-PAM,84_128_128_16,lr=2E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.154714464743931968e-01,1.119138422012329048e-01,1.190290507475535026e-01,9.040039076633843429e-01,9.047708778490027859e-01,9.032369374777660109e-01,5.376000000000000000e+04
-4.000000000000000000e+00,1.755639896790186505e-01,1.707861998875935816e-01,1.803417794704437194e-01,8.950839646707587915e-01,8.958966680021367424e-01,8.942712613393808407e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.608640954494476638e-01,2.546099928220112996e-01,2.671181980768839725e-01,8.840739399510223473e-01,8.850061765491453736e-01,8.831417033528993210e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.761878722906112360e-01,3.679191636244455998e-01,3.844565809567769277e-01,8.703617090677231438e-01,8.716032095797719981e-01,8.691202085556742896e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.233716583251952770e-01,5.124003398418426336e-01,5.343429768085479203e-01,8.532644383390990406e-01,8.546459891381767981e-01,8.518828875400212830e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.011053758064906827e-01,6.861131539344788033e-01,7.160975976785024510e-01,8.317993232489901967e-01,8.340203102742165253e-01,8.295783362237637570e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.043320645491281784e-01,8.851548607349395414e-01,9.235092683633168154e-01,8.052447424713883306e-01,8.081317663817664254e-01,8.023577185610102358e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.128630475362141894e+00,1.104185154835383154e+00,1.153075795888900856e+00,7.721456881823202112e-01,7.762488203347578386e-01,7.680425560298825838e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.369312136014302572e+00,1.339747286717096975e+00,1.398876985311508170e+00,7.314865808773226563e-01,7.368421474358974876e-01,7.261310143187478250e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.624168782353401230e+00,1.589513522466023732e+00,1.658824042240778507e+00,6.818142547107745033e-01,6.889133279914529950e-01,6.747151814300960115e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.888655594746271760e+00,1.850282179752985590e+00,1.927029009739557930e+00,6.223119411905724263e-01,6.308798744658120627e-01,6.137440079153326788e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.165585042715072461e+00,2.121644259452819981e+00,2.209525825977325386e+00,5.517300656147665627e-01,5.628565037393162829e-01,5.406036274902169536e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.448155367175737673e+00,2.400154148737589477e+00,2.496156585613886314e+00,4.719545939814625002e-01,4.852684962606837460e-01,4.586406917022412544e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.734459716200828616e+00,2.682491187969843427e+00,2.786428244431813361e+00,3.858594566021631422e-01,4.012258391203703534e-01,3.704930740839558756e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.014940303246180342e+00,2.961743438164393005e+00,3.068137168327967235e+00,2.994100128568094599e-01,3.158172186609686793e-01,2.830028070526502959e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.273084907690684275e+00,3.218874111413955852e+00,3.327295703967412255e+00,2.193723625059670890e-01,2.365052528490028394e-01,2.022394721629313386e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.492430684129397278e+00,3.443679773569106928e+00,3.541181594689687184e+00,1.518165571376909051e-01,1.674155760327635245e-01,1.362175382426182857e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.662846561034520221e+00,3.619165371576944956e+00,3.706527750492095930e+00,9.938494164480315973e-02,1.133129340277777841e-01,8.545694926182852147e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.787870150208473063e+00,3.752437389373779464e+00,3.823302911043167107e+00,6.154169601517771315e-02,7.254979077635327622e-02,5.053360125400214314e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.875003676891326965e+00,3.846573074499766154e+00,3.903434279282887776e+00,3.556778729282397689e-02,4.417401175213674785e-02,2.696156283351120939e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.930523956418037201e+00,3.911114601453145490e+00,3.949933311382929357e+00,1.947215297826457303e-02,2.520530626780627045e-02,1.373899968872287561e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.962548876365025841e+00,3.951313607136408557e+00,3.973784145593643125e+00,1.031854915451583740e-02,1.360174056267806318e-02,7.035357746353611622e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.981417843341827467e+00,3.974491450866063591e+00,3.988344235817591343e+00,5.063703645267980669e-03,7.042089565527066657e-03,3.085317725008894247e-03,0.000000000000000000e+00
1.800000000000000000e+01,3.989377019961675153e+00,3.986069427887598771e+00,3.992684612035751535e+00,2.855279813763922196e-03,3.794370993589743501e-03,1.916188633938100457e-03,0.000000000000000000e+00
1.900000000000000000e+01,3.994746520280838098e+00,3.993110552708307726e+00,3.996382487853368026e+00,1.394322330409076757e-03,1.861088853276353112e-03,9.275558075418001858e-04,0.000000000000000000e+00
2.000000000000000000e+01,3.996769967794418399e+00,3.995292285919189279e+00,3.998247649669647075e+00,8.558573475654251321e-04,1.272502670940170834e-03,4.392120241906794843e-04,0.000000000000000000e+00
2.100000000000000000e+01,3.998306050380071142e+00,3.997736000378926402e+00,3.998876100381215437e+00,4.340508432607552295e-04,5.883636039886040899e-04,2.797380825329064233e-04,0.000000000000000000e+00
2.200000000000000000e+01,3.998600268681844039e+00,3.998292750199635925e+00,3.998907787164052152e+00,3.561995053582233360e-04,4.397480413105413102e-04,2.726509694059053618e-04,0.000000000000000000e+00
2.300000000000000000e+01,3.999165131767591141e+00,3.998725265105565363e+00,3.999604998429616476e+00,2.091359159357925393e-04,3.269564636752136672e-04,9.131536819637141138e-05,0.000000000000000000e+00
2.400000000000000000e+01,3.999292962749799063e+00,3.999297226667404281e+00,3.999288698832193845e+00,1.754313898561664278e-04,1.750912571225071452e-04,1.757715225898256832e-04,0.000000000000000000e+00
2.500000000000000000e+01,3.999480485200881841e+00,3.999343356768290114e+00,3.999617613633473567e+00,1.257841848511038660e-04,1.622707443019943084e-04,8.929762540021345075e-05,0.000000000000000000e+00
2.600000000000000000e+01,3.999554933905601573e+00,3.999521213769912542e+00,3.999588654041290159e+00,1.053852534267088665e-04,1.117565883190883163e-04,9.901391853432943023e-05,0.000000000000000000e+00
2.700000000000000000e+01,3.999652279059092042e+00,3.999606581211089917e+00,3.999697976907094166e+00,8.218544548545549089e-05,9.364983974358973885e-05,7.072105122732124294e-05,0.000000000000000000e+00


==> plots/V1.5/Q16/v1.5,16-SQAM,84_128_128_16,lr=2E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.2E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.575911430517833334e-02,7.646706207593281790e-02,1.150511665344238349e-01,8.969742197738128642e-01,9.028076477920228271e-01,8.911407917556030123e-01,6.195200000000000000e+04
-4.000000000000000000e+00,1.495467477242151955e-01,1.184435851573944071e-01,1.806499102910359700e-01,8.847486828029554884e-01,8.931253227386040106e-01,8.763720428673069662e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.275137455463409342e-01,1.808991255760192818e-01,2.741283655166625866e-01,8.692066297003702147e-01,8.807553084935898502e-01,8.576579509071504681e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.381375392675399771e-01,2.696186347802480010e-01,4.066564437548319533e-01,8.491006242087423272e-01,8.651999755163818362e-01,8.330012729011028183e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.883045643965403526e-01,3.906698013146718274e-01,5.859393274784088224e-01,8.233648089403617920e-01,8.457248709045583901e-01,8.010047469761650829e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.819302969376246359e-01,5.482398707866669163e-01,8.156207230885823556e-01,7.908597833730696136e-01,8.215725827991452457e-01,7.601469839469939815e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.188688319921494152e-01,7.433511702219645079e-01,1.094386493762334212e+00,7.500388987730779444e-01,7.915317174145299894e-01,7.085460801316257884e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.194895581801732387e+00,9.740864429473876651e-01,1.415704720656077109e+00,6.998818052795298117e-01,7.547635105056978988e-01,6.450001000533617246e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.501232700983683443e+00,1.235314110676447585e+00,1.767151291290919080e+00,6.401739953972602759e-01,7.106194577991453709e-01,5.697285329953752919e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.826232840220133546e+00,1.519159272432327290e+00,2.133306408007939581e+00,5.725698579247013864e-01,6.597522925569800911e-01,4.853874232924226262e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.157009930888811766e+00,1.816274032592773535e+00,2.497745829184850219e+00,5.005255463704574304e-01,6.041030649038462430e-01,3.969480278370686732e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.474111602505048246e+00,2.110175614356994522e+00,2.838047590653101526e+00,4.295852637907359162e-01,5.474093438390313926e-01,3.117611837424404397e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.755660749951998501e+00,2.380778946717580169e+00,3.130542553186416832e+00,3.653925411335238183e-01,4.936950008903133735e-01,2.370900813767342907e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.987060847083727655e+00,2.612206896384557275e+00,3.361914797782898034e+00,3.120009754252600631e-01,4.467133636039886113e-01,1.772885872465315149e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.167511964718500828e+00,2.800474606593450044e+00,3.534549322843551611e+00,2.694972489779449143e-01,4.071622930021367437e-01,1.318322049537531127e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.301527552843094071e+00,2.947410884141921983e+00,3.655644221544265715e+00,2.370932202837239544e-01,3.749031450320512437e-01,9.928329553539665120e-02,0.000000000000000000e+00
1.100000000000000000e+01,3.396018121957778746e+00,3.055049832741419280e+00,3.736986411174138212e+00,2.133827834543570723e-01,3.504351517984330977e-01,7.633041511028104686e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.462146238684653987e+00,3.136447323401768905e+00,3.787845153967539513e+00,1.963717906910276145e-01,3.311628383190883262e-01,6.158074306296691669e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.511565532167752579e+00,3.199936960776646799e+00,3.823194103558858359e+00,1.834713646185848201e-01,3.158008368945869337e-01,5.114189234258270655e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.549249582608540621e+00,3.250666779994964450e+00,3.847832385222117235e+00,1.736928363218217808e-01,3.036096420940170848e-01,4.377603054962646290e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.580047499140103895e+00,3.294712809721628943e+00,3.865382188558578402e+00,1.659958816592020936e-01,2.935322293447293340e-01,3.845953397367484622e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.602919667959213257e+00,3.327187760114669768e+00,3.878651575803756746e+00,1.602649049578578622e-01,2.860204326923077023e-01,3.450937722340804287e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.620298628171284783e+00,3.353466017564137758e+00,3.887131238778432252e+00,1.560613625997017972e-01,2.802122618411680977e-01,3.191046335823550378e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.634084416349729008e+00,3.373114371856053673e+00,3.895054460843404343e+00,1.526650687168484288e-01,2.756877337072649592e-01,2.964240372643187418e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.644419811328252212e+00,3.387898012399673586e+00,3.900941610256830838e+00,1.501533934135717563e-01,2.724644653668091276e-01,2.784232146033439881e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.650051288445790298e+00,3.396406040509541757e+00,3.903696536382039284e+00,1.488500694138013281e-01,2.706967481303418910e-01,2.700339069726076166e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.655638533751170094e+00,3.405416528781255003e+00,3.905860538721084740e+00,1.475623828910081758e-01,2.687649127492877654e-01,2.635985303272856198e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.661994509021440969e+00,3.413075272957483808e+00,3.910913745085398574e+00,1.459590641124459409e-01,2.670569800569800867e-01,2.486114816791177434e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.663347085038820783e+00,3.416127147595087621e+00,3.910567022482553945e+00,1.456365300572461108e-01,2.663000356125356238e-01,2.497302450195659773e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.668002152403195826e+00,3.422576607465744214e+00,3.913427697340647438e+00,1.445776045241697616e-01,2.650454616274928732e-01,2.410974742084667430e-02,0.000000000000000000e+00
2.500000000000000000e+01,3.670427270332972114e+00,3.424392896811167208e+00,3.916461643854777019e+00,1.439619660221918840e-01,2.646722422542734932e-01,2.325168979011028175e-02,0.000000000000000000e+00
2.600000000000000000e+01,3.671444627920786630e+00,3.425905024131139065e+00,3.916984231710433750e+00,1.437065899118181167e-01,2.643474114138176789e-01,2.306576840981856835e-02,0.000000000000000000e+00
2.700000000000000000e+01,3.673459724227587486e+00,3.428484282811482764e+00,3.918435165643692208e+00,1.431766207706313132e-01,2.636696158297720527e-01,2.268362571149056678e-02,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-ASK,84_168_128_64_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=8.0E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.148757722377777152e-01,4.418849372863769415e-02,5.615693306922912853e-02,9.774233913421630227e-02,1.328875723679860399e-01,1.685129965941111196e-01,1.897662985324859719e-01,9.010947685231909254e-01,9.137756006006007015e-01,9.117687134502924229e-01,9.030006526104418230e-01,8.971109609609608793e-01,8.920223640306973456e-01,8.888903194861529355e-01,7.993600000000000000e+04
-4.000000000000000000e+00,1.797054775688383399e-01,7.109304292996725116e-02,9.457968958218893052e-02,1.581586936314900715e-01,2.091809749603271429e-01,2.574493695100148472e-01,2.877710947990417267e-01,8.903235159810165555e-01,9.070923923923922549e-01,9.031434210526315676e-01,8.922757195448460799e-01,8.851421421421421520e-01,8.790664164164163630e-01,8.752210043376710269e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.701645335091484856e-01,1.115133498509724985e-01,1.537349775632222415e-01,2.452253243923187276e-01,3.157679729461669860e-01,3.767422307332356501e-01,4.180033455689748378e-01,8.770718680802472855e-01,8.987867367367368132e-01,8.924604845446950652e-01,8.791330153949129533e-01,8.704099849849851189e-01,8.633343009676343049e-01,8.583066858525190135e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.922954247925016791e-01,1.696295387744903571e-01,2.414350373744964529e-01,3.661405044396718322e-01,4.596449309190114296e-01,5.315858198801676204e-01,5.853367173671721879e-01,8.606752914178282809e-01,8.885762512512511702e-01,8.790099206349207828e-01,8.628300702811244616e-01,8.521325700700701500e-01,8.440818151484817955e-01,8.374211211211211037e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.496708695491154817e-01,2.512179932594299503e-01,3.671479939619700095e-01,5.276902340253194490e-01,6.414010796546936177e-01,7.232549677689870116e-01,7.873129486242930186e-01,8.402609436145237476e-01,8.762760510510511081e-01,8.618871762740183406e-01,8.424717536813923768e-01,8.294778653653653855e-01,8.199744160827494577e-01,8.114783992325659279e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.418089755111271222e-01,3.629540360768636065e-01,5.355112492243448985e-01,7.283221218585967938e-01,8.568982716401417621e-01,9.457378661632538375e-01,1.021430308103561391e+00,8.148939090947119324e-01,8.603560560560560289e-01,8.403142230576441385e-01,8.171565930388220433e-01,8.017476976976977143e-01,7.904621037704370190e-01,7.793267809476144281e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.653413943052290280e-01,5.104585655530293753e-01,7.476734933058420962e-01,9.625640460650126684e-01,1.100935249090194690e+00,1.192209821701049721e+00,1.278207190116246617e+00,7.834417342198265466e-01,8.402341341341340586e-01,8.131554511278197284e-01,7.858753012048194098e-01,7.674389264264264154e-01,7.542037370704037791e-01,7.397428553553554442e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.213657836278279722e+00,6.987287646929423168e-01,9.942472554047901978e-01,1.220406552155812507e+00,1.362528758525848316e+00,1.456126109679539926e+00,1.549909577210744294e+00,7.446540401075602000e-01,8.140712962962964871e-01,7.795104010025062369e-01,7.475613788487281974e-01,7.254168418418418529e-01,7.098118868868869002e-01,6.915524357691026358e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.479494602282842131e+00,9.258819324175516785e-01,1.259081443707148251e+00,1.491246703465779699e+00,1.637047942797343003e+00,1.731218208471934084e+00,1.832491382837295513e+00,6.974285541145643919e-01,7.804776026026025715e-01,7.394725563909775312e-01,7.010940093708165621e-01,6.745120120120119411e-01,6.557018518518519246e-01,6.333132924591258206e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.756196974025832303e+00,1.185839874029159580e+00,1.532694096406300943e+00,1.768068497498830105e+00,1.919102121432622265e+00,2.014010369618733698e+00,2.117466885169347002e+00,6.409484224532883134e-01,7.383635885885884154e-01,6.915157685881369032e-01,6.457276773761714272e-01,6.134878378378378905e-01,5.914540373707040111e-01,5.651416249582916773e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.039828232314851775e+00,1.467562607685724885e+00,1.809073410272598270e+00,2.050485749642054323e+00,2.205303380409876723e+00,2.300053662856420100e+00,2.406490583022435459e+00,5.746073015456901745e-01,6.872194694694696571e-01,6.353125522138679537e-01,5.805058232931726847e-01,5.418247122122121784e-01,5.166290373707040917e-01,4.861522147147147588e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.322976134128040826e+00,1.757871007204055758e+00,2.079561940272649068e+00,2.333025617361068615e+00,2.489777607599894083e+00,2.586362753788630009e+00,2.691257878541946535e+00,4.996062792849039202e-01,6.270319819819819562e-01,5.712581871345028262e-01,5.051030287817938058e-01,4.612571196196196821e-01,4.327406573239906407e-01,4.002467008675342219e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.603721854236390687e+00,2.049884747266769391e+00,2.346447842359542957e+00,2.612240657329559124e+00,2.773849479198455814e+00,2.868839518388112353e+00,2.971068880875905371e+00,4.180678825186320835e-01,5.581341091091091000e-01,4.995792606516290535e-01,4.226382530120482151e-01,3.735244369369368767e-01,3.436366866866866765e-01,3.108945487153820797e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.875556982768906256e+00,2.333573690414428636e+00,2.608701501846313331e+00,2.885496754805247033e+00,3.048595564762751398e+00,3.141672217845916659e+00,3.235302166938781809e+00,3.343488246939605446e-01,4.827257007007007550e-01,4.214690058479532153e-01,3.362047356091030781e-01,2.849158033033032944e-01,2.551998248248247836e-01,2.255778778778778915e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.129233648326662287e+00,2.605061488548914728e+00,2.861707301775614276e+00,3.142190108617146649e+00,3.304119637568791568e+00,3.393373661279678544e+00,3.468949692169825294e+00,2.546848866802580713e-01,4.038451201201200824e-01,3.413168128654970879e-01,2.532368473895582062e-01,2.028164664664664774e-01,1.749748164831498032e-01,1.519192567567567431e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.355279889676305860e+00,2.859691360870997290e+00,3.096536977291107107e+00,3.382919518709182949e+00,3.530855615218480459e+00,3.605461208264033157e+00,3.656214657704035531e+00,1.841712483295869507e-01,3.256941441441441043e-01,2.653082915622388960e-01,1.767722389558233076e-01,1.322609109109109116e-01,1.098841174507841217e-01,9.510778695362026580e-02,0.000000000000000000e+00
1.100000000000000000e+01,3.539091621200243676e+00,3.093472207943598562e+00,3.299581569751103505e+00,3.582692915439605663e+00,3.705245725234349585e+00,3.762847645203272418e+00,3.790709663629531878e+00,1.281954108914855339e-01,2.534422172172172139e-01,2.000974310776942322e-01,1.156266900937081704e-01,8.035809559559559112e-02,6.381718385051719789e-02,5.583084751418084662e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.676740764922566296e+00,3.294170685529708820e+00,3.468489625612894756e+00,3.729253441731135155e+00,3.829640423218409140e+00,3.864146082242329694e+00,3.874744331200917546e+00,8.735946661444132788e-02,1.918047797797797771e-01,1.473570384294068392e-01,7.261077643908969703e-02,4.481716716716716703e-02,3.535567233900566847e-02,3.221136553219886706e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.778251342031690996e+00,3.463912139256795086e+00,3.626388307412465206e+00,3.829001888831456313e+00,3.901999975601832205e+00,3.921329973061879581e+00,3.926875768025716251e+00,5.816114797529712416e-02,1.412373873873873920e-01,1.004949665831244704e-01,4.445672690763052826e-02,2.495710710710710711e-02,1.985162662662662975e-02,1.796907323990657238e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.843005566702948794e+00,3.587465446949005266e+00,3.729073480844497634e+00,3.889591594378153605e+00,3.941419882535934338e+00,3.956598845958709809e+00,3.953884149551391669e+00,4.005373382329143611e-02,1.055833083083083102e-01,7.085459482038428125e-02,2.793565930388219529e-02,1.447324824824824940e-02,1.056740907574240870e-02,1.090818318318318401e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.884647931522793751e+00,3.678851018746693846e+00,3.800782095670700134e+00,3.923020280202230037e+00,3.962150695959727020e+00,3.972385000864664839e+00,3.970698497692743967e+00,2.870004618783461928e-02,8.013843843843843073e-02,5.072834168755221973e-02,1.899477911646586456e-02,9.132107107107106589e-03,6.593802135468801277e-03,6.612808641975308384e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.910688281681802270e+00,3.740539207935333454e+00,3.846119372129440439e+00,3.942052557150522940e+00,3.974720978736877353e+00,3.981694163004557474e+00,3.979003411134084178e+00,2.177775664191987370e-02,6.337417417417416654e-02,3.844181286549708254e-02,1.405491967871485767e-02,5.936311311311312337e-03,4.251051051051051022e-03,4.608270770770771241e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.927856551355785708e+00,3.783636898597081633e+00,3.877630972146987709e+00,3.955532444397608316e+00,3.980944234689076655e+00,3.985973943869272951e+00,3.983420814434687429e+00,1.724961524549833980e-02,5.173683683683683726e-02,2.990549289891395249e-02,1.063268072289156631e-02,4.415740740740740043e-03,3.228611945278611617e-03,3.578328328328328912e-03,0.000000000000000000e+00
1.800000000000000000e+01,3.938808944371011478e+00,3.811812520901362245e+00,3.895087001323700004e+00,3.964329970916112167e+00,3.984637130419413253e+00,3.989866146167119432e+00,3.987120896498362210e+00,1.445444365066669845e-02,4.431934434434434134e-02,2.544949874686716282e-02,8.432831325301204384e-03,3.528478478478478449e-03,2.280096763430097036e-03,2.716412245578912320e-03,0.000000000000000000e+00
1.900000000000000000e+01,3.947484798007540707e+00,3.833801660935084232e+00,3.911136496782302796e+00,3.970886467695236011e+00,3.987709887107213191e+00,3.992016275246938140e+00,3.989358000278472982e+00,1.224613457505376035e-02,3.864251751751751618e-02,2.122431077694235391e-02,6.810558902275770134e-03,2.801188688688688571e-03,1.783058058058057836e-03,2.215173506840173532e-03,0.000000000000000000e+00
2.000000000000000000e+01,3.951877243889702740e+00,3.847363352298736494e+00,3.921277671893437677e+00,3.972513115564982211e+00,3.987730584065119377e+00,3.992111373980840039e+00,3.990267365535100197e+00,1.118677061054421280e-02,3.535320320320320397e-02,1.868502506265664123e-02,6.430722891566264220e-03,2.807307307307306977e-03,1.780955955955955752e-03,2.063409242575909002e-03,0.000000000000000000e+00
2.100000000000000000e+01,3.955963508314557231e+00,3.859220788002013958e+00,3.927330101966858056e+00,3.974542241334915182e+00,3.989405317465464229e+00,3.993700150092442946e+00,3.991582451025645017e+00,1.015266463412864764e-02,3.221874374374374128e-02,1.717013366750208894e-02,5.954149933065595868e-03,2.417042042042042045e-03,1.399824824824824794e-03,1.756093593593593353e-03,0.000000000000000000e+00
2.200000000000000000e+01,3.959533684147729105e+00,3.868475603580475042e+00,3.933562773068746132e+00,3.977764375368753935e+00,3.990546691258748169e+00,3.994537146727243915e+00,3.992315514882405658e+00,9.291440519668342848e-03,2.996531531531531831e-02,1.568189223057643925e-02,5.158601070950469096e-03,2.131969469469469428e-03,1.199624624624624639e-03,1.611240407073740496e-03,0.000000000000000000e+00
2.300000000000000000e+01,3.961958888438012583e+00,3.875462399641672828e+00,3.939559799035390331e+00,3.977707936286926316e+00,3.991831086794535466e+00,3.994439251899719157e+00,3.992752856969833175e+00,8.690005422542146016e-03,2.826208708708708231e-02,1.410490810359231288e-02,5.179769076305220689e-03,1.836386386386386392e-03,1.236870203536870241e-03,1.520011678345011821e-03,0.000000000000000000e+00
2.400000000000000000e+01,3.964000796834627582e+00,3.882264835596084485e+00,3.942585874319076478e+00,3.980110720952351855e+00,3.991974049170811778e+00,3.994800358851750666e+00,3.992268942117691122e+00,8.205680727531286869e-03,2.661031031031031030e-02,1.340346700083541905e-02,4.610860107095046852e-03,1.805955955955955818e-03,1.157549215882549155e-03,1.645941775108441998e-03,0.000000000000000000e+00
2.500000000000000000e+01,3.965684215214517749e+00,3.886155054012934151e+00,3.945758000532785914e+00,3.981537194013595737e+00,3.991854677279790042e+00,3.995189064264297318e+00,3.993611301183700668e+00,7.800273187589557532e-03,2.566373873873873876e-02,1.262823725981620723e-02,4.248376840696118512e-03,1.847372372372372423e-03,1.063079746413079542e-03,1.350834167500834142e-03,0.000000000000000000e+00
2.600000000000000000e+01,3.965716403775744414e+00,3.887181051413218125e+00,3.944891074975331424e+00,3.981551957050959434e+00,3.992597288846969406e+00,3.994411296606063644e+00,3.993665753761927117e+00,7.815338830541746287e-03,2.551131131131131186e-02,1.281157059314953946e-02,4.253698125836680687e-03,1.676639139139139180e-03,1.276726726726726919e-03,1.362087087087087214e-03,0.000000000000000000e+00
2.700000000000000000e+01,3.968312651316324935e+00,3.894442751010259052e+00,3.948898374875386530e+00,3.983280831734339333e+00,3.993231300036112597e+00,3.995810581525166771e+00,3.994212068716684882e+00,7.197927156101960149e-03,2.374932432432432308e-02,1.187625313283208021e-02,3.875886880856760624e-03,1.533258258258258112e-03,9.194110777444111388e-04,1.233429262595929238e-03,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-ASK,84_200_128_128_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.159922083218892369e-01,4.420848719278971245e-02,5.645685823758442995e-02,9.923388322194416633e-02,1.342412801583607873e-01,1.693873199621836467e-01,1.924254211584726926e-01,9.010229804206452142e-01,9.138071571571572127e-01,9.116943191311611683e-01,9.028524431057564081e-01,8.969794544544544834e-01,8.921033867200534040e-01,8.887011219552886088e-01,1.100160000000000000e+05
-4.000000000000000000e+00,1.806403454674615217e-01,7.090989089012146585e-02,9.552909167607624707e-02,1.585935978094736853e-01,2.105147366523742736e-01,2.582706993420919028e-01,2.900240564346313610e-01,8.902649279099760227e-01,9.071665165165164746e-01,9.030446324143691639e-01,8.923467034805889764e-01,8.849209084084083132e-01,8.791885635635635632e-01,8.749222430764096448e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.718173386520809642e-01,1.118600740432739299e-01,1.552245899836222354e-01,2.460689967473347894e-01,3.175937431653340637e-01,3.788051696618398023e-01,4.213514583110809508e-01,8.769521012207565080e-01,8.987214464464463592e-01,8.924524018379282886e-01,8.791164825970548824e-01,8.702227102102103595e-01,8.632178511845178814e-01,8.579817150483817212e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.946441263887617290e-01,1.703573236465454055e-01,2.445203976631164511e-01,3.677542895476023088e-01,4.621636355717976818e-01,5.343588338692982775e-01,5.887102780342101660e-01,8.604623276084057970e-01,8.885561561561562405e-01,8.785642021720968531e-01,8.627845716198125903e-01,8.519786036036035570e-01,8.437126292959625795e-01,8.371778028028026286e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.531794423527187643e-01,2.529077524344126582e-01,3.726890505154927813e-01,5.313928322792053072e-01,6.441658327579498078e-01,7.264952190717061109e-01,7.914259670575459760e-01,8.399140787571447442e-01,8.760525775775775958e-01,8.610808688387634469e-01,8.421278112449799291e-01,8.294199074074075639e-01,8.196673840507173736e-01,8.111359234234234439e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.472414996094173256e-01,3.652522300879160744e-01,5.453837518692016273e-01,7.344185064633687032e-01,8.626419595082600589e-01,9.501614658832550075e-01,1.025591083844502815e+00,8.142525288105666448e-01,8.600172422422422969e-01,8.389039891395154713e-01,8.165422356091029954e-01,8.011635510510510816e-01,7.899598098098098431e-01,7.789283450116782914e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.729055789576636082e-01,5.151327362855275815e-01,7.624453206062317134e-01,9.716286089420318461e-01,1.107468844572703004e+00,1.199094623804092485e+00,1.281663339535395352e+00,7.824390913862170338e-01,8.395650650650650082e-01,8.114910401002506379e-01,7.846354585006692917e-01,7.664686436436436434e-01,7.531957290623957357e-01,7.392786119452786631e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.224376513944731792e+00,7.081555546124775891e-01,1.013604150374730395e+00,1.231539421876271634e+00,1.370603662649790389e+00,1.465015497128168809e+00,1.557340797026952162e+00,7.429865892332050414e-01,8.125189939939939654e-01,7.770387218045112787e-01,7.458373159303881561e-01,7.240224974974974748e-01,7.081884884884884768e-01,6.903135176843510079e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.494719427453146787e+00,9.430910642147064538e-01,1.285020756642023754e+00,1.507394979635874321e+00,1.648994863351186169e+00,1.742682792425155558e+00,1.841132108449935911e+00,6.946894068406107570e-01,7.776990740740740149e-01,7.352375730994153979e-01,6.982313587684069178e-01,6.720943568568568116e-01,6.534377210543876879e-01,6.314363571905238226e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.775181046538882867e+00,1.211509355862935289e+00,1.565667767683665001e+00,1.786547770659128842e+00,1.931675674756367922e+00,2.026427805980046681e+00,2.129257904291153025e+00,6.371298605106172630e-01,7.338661911911911195e-01,6.854516499582288258e-01,6.421285307898260131e-01,6.107253253253254188e-01,5.884874958291624880e-01,5.621199699699699348e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.063298743844032668e+00,1.503418190717697112e+00,1.846193542798360232e+00,2.074535977681478016e+00,2.219811436732610055e+00,2.316721370061238794e+00,2.419111945072809799e+00,5.692147066410454537e-01,6.803600100100101189e-01,6.273833333333334039e-01,5.747297021419009999e-01,5.380286911911912329e-01,5.120718385051719057e-01,4.827146646646646722e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.352896376053492222e+00,1.804773497660954851e+00,2.126408964316050199e+00,2.362736567099889218e+00,2.508980693181355637e+00,2.606291354497273893e+00,2.708187179565429759e+00,4.919864961009363102e-01,6.170223223223223474e-01,5.595923350041770439e-01,4.974355421686746936e-01,4.558489239239238988e-01,4.268576493159825791e-01,3.951622038705372431e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.640293603234820985e+00,2.106978559017181230e+00,2.401086287339528447e+00,2.648102356115976885e+00,2.798722751379012941e+00,2.896275442759196128e+00,2.990596222798029391e+00,4.078298316271551371e-01,5.443416916916917758e-01,4.844449665831244700e-01,4.123116633199464531e-01,3.660496621621621705e-01,3.350706456456456483e-01,3.047603603603603606e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.919702128595776269e+00,2.402730129957199257e+00,2.673858688116073523e+00,2.926849585533142228e+00,3.082351517915725925e+00,3.174343663771947099e+00,3.258079186280568251e+00,3.214348791441112851e-01,4.644254504504504721e-01,4.021572472848788382e-01,3.237696285140562180e-01,2.745195820820821031e-01,2.451708792125459058e-01,2.185664873206540071e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.181688642342885398e+00,2.686909599860509257e+00,2.933230163653691491e+00,3.199268974463144843e+00,3.346540770689646394e+00,3.428196077982584633e+00,3.495986267407735326e+00,2.390873323852155952e-01,3.806238738738738636e-01,3.194535714285714478e-01,2.360716532797858258e-01,1.899715590590590475e-01,1.644784451117784485e-01,1.439248915582248822e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.411754592617352699e+00,2.954509561459223388e+00,3.180341165065765363e+00,3.436641371806462786e+00,3.572663158098856595e+00,3.642382183631261316e+00,3.683990115642547636e+00,1.676865829870871627e-01,2.984748248248247915e-01,2.398812656641603758e-01,1.610202309236947738e-01,1.202003003003003084e-01,9.929713880547214044e-02,8.724573740407072509e-02,0.000000000000000000e+00
1.100000000000000000e+01,3.598813440481821946e+00,3.200064887285232640e+00,3.402700398683547789e+00,3.636299178918202646e+00,3.743728963692983136e+00,3.794455412228902258e+00,3.815631802082061874e+00,1.111958818861160520e-01,2.228296046046045753e-01,1.696894319131161399e-01,1.005953480589022730e-01,6.973377127127126929e-02,5.516928595261928747e-02,4.915784951618284299e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.736116949293348366e+00,3.410729263623555330e+00,3.581702660163243568e+00,3.782184847593307531e+00,3.856610936244328602e+00,3.889711450020472139e+00,3.895762538115183471e+00,7.100203757338832689e-02,1.593273773773773994e-01,1.152752088554720028e-01,5.825152275769746035e-02,3.775183933933934366e-02,2.864174174174174275e-02,2.676453536870203320e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.828978005104594740e+00,3.576151585817337164e+00,3.714922465403874607e+00,3.873068801720937149e+00,3.924975044886271025e+00,3.943528172969818169e+00,3.941221959829330324e+00,4.462679917117800404e-02,1.109961711711711652e-01,7.602439431913116108e-02,3.287699129852744706e-02,1.913259509509509723e-02,1.416896062729396111e-02,1.456168251584918222e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.886696884658601192e+00,3.695265768210093338e+00,3.806022609869639250e+00,3.925170270045598375e+00,3.959502639134724777e+00,3.968952281077702704e+00,3.965267739613850928e+00,2.874197386068114493e-02,7.743766266266266518e-02,5.028082706766917598e-02,1.887752677376171306e-02,1.001893143143143053e-02,7.549157490824157275e-03,8.287737737737738836e-03,0.000000000000000000e+00
1.500000000000000000e+01,3.921372660981283786e+00,3.779752733230590689e+00,3.862472633679707723e+00,3.950307959715525286e+00,3.976021916468938322e+00,3.981917045831680380e+00,3.977763676961262984e+00,1.943207024033928240e-02,5.427237237237237527e-02,3.487021720969089855e-02,1.227178714859437740e-02,5.765265265265265802e-03,4.271021021021020707e-03,5.141758425091758414e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.941641813887490020e+00,3.833590322971343944e+00,3.893808595101038605e+00,3.968010430733362792e+00,3.983764224449793279e+00,3.987395261128743318e+00,3.983282048940658626e+00,1.412588839808595793e-02,4.009669669669669451e-02,2.631871345029239764e-02,7.729551539491299160e-03,3.840503003003002680e-03,2.942575909242575553e-03,3.827289789789790203e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.955436957134141007e+00,3.865641122420628850e+00,3.922174698591232467e+00,3.975106420119603357e+00,3.989065956354141296e+00,3.991632519960403247e+00,3.989001025358835939e+00,1.054746551969126638e-02,3.165530530530530351e-02,1.888423141186299295e-02,5.930103748326639307e-03,2.525037537537537426e-03,1.881373039706372942e-03,2.408742075408742359e-03,0.000000000000000000e+00
1.800000000000000000e+01,3.963380410803688747e+00,3.890641557137171525e+00,3.934714129130045368e+00,3.981016911109288348e+00,3.990681645154952939e+00,3.993014000574747868e+00,3.990214221715927323e+00,8.576620036622767396e-03,2.543883883883883701e-02,1.566888053467000927e-02,4.469059571619812300e-03,2.147222222222222240e-03,1.574524524524524615e-03,2.161194527861194387e-03,0.000000000000000000e+00
1.900000000000000000e+01,3.969632081733809770e+00,3.903111047665277944e+00,3.949386432329813790e+00,3.985225265979766895e+00,3.992257257779439072e+00,3.995154939730962251e+00,3.992657546917597333e+00,7.032287471805630935e-03,2.234199199199199057e-02,1.201929824561403376e-02,3.425719544846050468e-03,1.768906406406406569e-03,1.064689689689689647e-03,1.573118952285618936e-03,0.000000000000000000e+00
2.000000000000000000e+01,3.972582941267225554e+00,3.914004894495010323e+00,3.953909690539042288e+00,3.986056919415791988e+00,3.992733817577362121e+00,3.994952867905298799e+00,3.993839457670847359e+00,6.290251092704767649e-03,1.958761261261261072e-02,1.081856725146198954e-02,3.251288487282462825e-03,1.659622122122122231e-03,1.117634300967634223e-03,1.306781781781781804e-03,0.000000000000000000e+00
2.100000000000000000e+01,3.970952859494421006e+00,3.920143044869104809e+00,3.932353470881779778e+00,3.988090058326721365e+00,3.994409538666407133e+00,3.995956839799880811e+00,3.994764204422633025e+00,6.586899022831348149e-03,1.804001501501501306e-02,1.548805346700083373e-02,2.744109772423025499e-03,1.260898398398398353e-03,8.950116783450114827e-04,1.093305805805805690e-03,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-PAM,84_168_128_64_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=8.0E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.693262220753563363e-02,6.982049457232157585e-02,7.190126371383666337e-02,7.520195476214090735e-02,7.838684789339701864e-02,8.191848977406819554e-02,8.436668252944946877e-02,9.104013760146066891e-01,9.118129129129128874e-01,9.112904553049290257e-01,9.107721050870148938e-01,9.100917292292290961e-01,9.094235402068734375e-01,9.090175133466800172e-01,7.993600000000000000e+04
-4.000000000000000000e+00,1.180681752761204989e-01,1.070674975713094140e-01,1.100769225756327296e-01,1.151727756659189916e-01,1.203841652075449686e-01,1.258759864966074726e-01,1.298317041397094862e-01,9.033788170694524444e-01,9.052736236236236245e-01,9.046488930659982719e-01,9.037756693440427425e-01,9.029972222222222289e-01,9.021494244244243621e-01,9.014280697364032147e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.775471453799141452e-01,1.602850857575734422e-01,1.647139201958974231e-01,1.729482587973276697e-01,1.813290522098541246e-01,1.899493851661682164e-01,1.960571701526641897e-01,8.947201972453499019e-01,8.972768268268267455e-01,8.964991228070176010e-01,8.954281459170012614e-01,8.941816941941941321e-01,8.929219135802468621e-01,8.920134801468135866e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.601349996460808889e-01,2.327581543127695829e-01,2.398795689741770321e-01,2.528960083325704211e-01,2.669661564826965594e-01,2.792775200208028052e-01,2.890325897534688493e-01,8.841048650024821987e-01,8.878178178178178781e-01,8.867554093567250328e-01,8.850661813922354737e-01,8.831610985985987039e-01,8.815511094427761485e-01,8.802775734067399549e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.696597485277386963e-01,3.262122518221537426e-01,3.384759475390116124e-01,3.593868933518727382e-01,3.812166062990824389e-01,3.990612525145212919e-01,4.136055396397908535e-01,8.711049626795116518e-01,8.766401151151150817e-01,8.750096491228068762e-01,8.723564424364123049e-01,8.696935935935936612e-01,8.674591591591591655e-01,8.654708166499834876e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.074192195071114408e-01,4.402592551708221502e-01,4.607661752700805691e-01,4.933572305838266892e-01,5.274862717787425215e-01,5.505040869712829465e-01,5.721422972679137686e-01,8.551514503216842700e-01,8.637333333333332419e-01,8.609115497076023082e-01,8.567614123159303929e-01,8.526642267267268149e-01,8.499067317317319237e-01,8.469314481147814933e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.726321573654810981e-01,5.734269142945607189e-01,6.061394431591033971e-01,6.556199235916138068e-01,7.048716696898142953e-01,7.330706291993459578e-01,7.626643642584483018e-01,8.356199054477421173e-01,8.485922672672673306e-01,8.441246658312447915e-01,8.377587516733601136e-01,8.315442317317316423e-01,8.279634134134135071e-01,8.237361027694359850e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.629037888977263426e-01,7.260780373414357225e-01,7.739319569269815791e-01,8.432495594819386930e-01,9.103520019849141720e-01,9.430249677499135119e-01,9.807862099011739332e-01,8.113633795044049579e-01,8.302097597597597467e-01,8.235305973266497936e-01,8.142238955823292157e-01,8.049889889889889627e-01,8.005294627961293541e-01,7.946975725725725637e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.075348260667589040e+00,8.970619835058848413e-01,9.638374420007069787e-01,1.055552926063537678e+00,1.139494414885838802e+00,1.175634416341781563e+00,1.220508381207783932e+00,7.814219099469950081e-01,8.083346346346346190e-01,7.984652673350042251e-01,7.846128848728246563e-01,7.720041166166166091e-01,7.664032282282282615e-01,7.587113279946612332e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.306080999599562809e+00,1.086354639291763347e+00,1.172736688852310083e+00,1.285931013504664211e+00,1.387439086993535353e+00,1.426500479380289788e+00,1.477524089574813848e+00,7.445370541100531092e-01,7.813384634634633619e-01,7.677744152046782622e-01,7.485760709504685195e-01,7.310069319319320025e-01,7.242651151151150435e-01,7.142613279946613547e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.552727905008527864e+00,1.293118345975875938e+00,1.399738173325856483e+00,1.532955869833628304e+00,1.649939613898595114e+00,1.691790517330169719e+00,1.748824909687042295e+00,6.992133422409182453e-01,7.486599099099100485e-01,7.299701127819548940e-01,7.039074631860777753e-01,6.810222097097097249e-01,6.723639389389389764e-01,6.593564189189189406e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.812293819533454142e+00,1.516705749114354518e+00,1.641894839445749987e+00,1.793786003112793015e+00,1.922451317151387506e+00,1.968057244618733659e+00,2.030867763757705724e+00,6.441530381248375958e-01,7.084090590590590431e-01,6.831902464494569172e-01,6.497861613119143565e-01,6.204333708708708039e-01,6.097012345679011514e-01,5.933981564898231920e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.082460888889100747e+00,1.753414330561955836e+00,1.894676195780436112e+00,2.065074480772018273e+00,2.208218410730361736e+00,2.253545830090840862e+00,2.319836085398991887e+00,5.784794024351676001e-01,6.597261511511510745e-01,6.277861737677526976e-01,5.846849230254350660e-01,5.476321821821822367e-01,5.350704037370704880e-01,5.159765807474141486e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.361279920935630994e+00,2.000799704949061120e+00,2.160815452575683526e+00,2.344885203202565549e+00,2.499671434640884371e+00,2.545324877818425424e+00,2.616182852427164640e+00,5.019003851742679378e-01,6.018874124124123925e-01,5.605640559732665285e-01,5.085986613119142241e-01,4.635140265265264570e-01,4.496357941274607972e-01,4.272023606940273943e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.646022483838928796e+00,2.260872258901596155e+00,2.433761264403661251e+00,2.632450298786163323e+00,2.794047562122345063e+00,2.841829016685486042e+00,2.913174502134323163e+00,4.161604877640370792e-01,5.332692192192192149e-01,4.831903299916457950e-01,4.219829986613118922e-01,3.709312687687688626e-01,3.555158992325658796e-01,3.320732107107107201e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.931171000070042165e+00,2.525286610762278450e+00,2.713169229427973228e+00,2.920232130527496306e+00,3.089043069998423263e+00,3.132891465504964223e+00,3.206403494199117077e+00,3.257733476386623916e-01,4.551622872872873593e-01,3.971524853801169930e-01,3.301681726907630954e-01,2.747645770770770768e-01,2.605161995328661995e-01,2.368763638638638758e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.210714462161063931e+00,2.797171504735946446e+00,2.998358769814173375e+00,3.207346078952153512e+00,3.371132328430811675e+00,3.414339093764623190e+00,3.475938997268676722e+00,2.360224841989149169e-01,3.688744244244244186e-01,3.043357142857142650e-01,2.368722389558232944e-01,1.840141391391391101e-01,1.704832916249582608e-01,1.515550967634300972e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.460210527896880439e+00,3.066295003811518427e+00,3.273788339058558261e+00,3.467323797702789090e+00,3.614408142487207876e+00,3.647381412823994751e+00,3.692066471497217783e+00,1.573756157679808421e-01,2.805562312312312456e-01,2.146362781954887222e-01,1.545691097724230245e-01,1.091021646646646581e-01,9.932714381047716423e-02,8.606276693360026542e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.666086254477500805e+00,3.328225194613138704e+00,3.521635497172673546e+00,3.684298898299535274e+00,3.796989357471466153e+00,3.817917423407236832e+00,3.847451155900955211e+00,9.456057616880249317e-02,1.954332832832832711e-01,1.366720760233918197e-01,8.866736947791163670e-02,5.561640390390389793e-02,4.966436436436436064e-02,4.130995995995995901e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.811932002928521968e+00,3.558762796401977457e+00,3.724636933962504060e+00,3.827941358884175749e+00,3.909080647706985268e+00,3.916212554057439288e+00,3.934957726558049540e+00,5.168270184565145614e-02,1.237222722722722545e-01,7.592627401837928613e-02,4.688626171352075489e-02,2.415281531531531661e-02,2.231936102769436700e-02,1.708922672672672644e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.904461760216288990e+00,3.738166363000869907e+00,3.858081302483876485e+00,3.924187788009643629e+00,3.962649629513422589e+00,3.968391686121622630e+00,3.975293792168299145e+00,2.545517935922405120e-02,7.068293293293292923e-02,3.788661236424394757e-02,2.001060910307898150e-02,9.678115615615616799e-03,8.162696029362695102e-03,6.310110110110109249e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.953099871238072271e+00,3.853828306516011715e+00,3.932527530193328680e+00,3.968042772134145135e+00,3.984984006722767980e+00,3.988348478158314947e+00,3.990868133703867393e+00,1.219469531918054156e-02,3.839319319319319662e-02,1.751802422723475194e-02,8.196402275769747517e-03,3.848548548548548411e-03,2.941908575241908384e-03,2.270095095095095179e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.977835934400558049e+00,3.923500510215759185e+00,3.969071914911270316e+00,3.986816211462020920e+00,3.995360160668691041e+00,3.995637450377146571e+00,3.996629358768462925e+00,5.582422974906946049e-03,1.929777277277277409e-02,7.844068504594819968e-03,3.317402945113788991e-03,1.144957457457457381e-03,1.079996663329996567e-03,8.103395061728395181e-04,0.000000000000000000e+00
1.800000000000000000e+01,3.988688388586044464e+00,3.958623522758483837e+00,3.986808840115865227e+00,3.993435979366302568e+00,3.997010237296422464e+00,3.997606782197952402e+00,3.998644969781239844e+00,2.805993922705505867e-03,1.029767267267267354e-02,3.261152882205513737e-03,1.628614457831325168e-03,7.407907907907908826e-04,5.945195195195194767e-04,3.132132132132132095e-04,0.000000000000000000e+00
1.900000000000000000e+01,3.993309805115064393e+00,3.976431301991144807e+00,3.991502587795257462e+00,3.996589722633361763e+00,3.996809807777404799e+00,3.999249118645985757e+00,3.999276291847229103e+00,1.610775084830076828e-03,5.622422422422421878e-03,2.082205513784461323e-03,8.319611780455154907e-04,7.891641641641642183e-04,1.751084417751084296e-04,1.637887887887887867e-04,0.000000000000000000e+00
2.000000000000000000e+01,3.996152868032455174e+00,3.984456873337427929e+00,3.995850863297780275e+00,3.998231716314951445e+00,3.999271172920862760e+00,3.999446024258931587e+00,3.999660558064778826e+00,9.017534778565744437e-04,3.622547547547547066e-03,9.922723475355053543e-04,4.212014725568942854e-04,1.709459459459459335e-04,1.313146479813146524e-04,7.223890557223890899e-05,0.000000000000000000e+00
2.100000000000000000e+01,3.997025968419180675e+00,3.989721959749857660e+00,3.996009613593419552e+00,3.997831035057703541e+00,3.999528784434000617e+00,3.999559010585149288e+00,3.999505407094955611e+00,6.954717283211083075e-04,2.367517517517517527e-03,9.624895572263994286e-04,5.226572958500669318e-04,1.089089089089089195e-04,1.000667334000667380e-04,1.111903570236903672e-04,0.000000000000000000e+00
2.200000000000000000e+01,3.997873106797535936e+00,3.991845533053080430e+00,3.997127264817555758e+00,3.999224095026652215e+00,3.999618820428848309e+00,3.999825818856557191e+00,3.999597108602523932e+00,4.876400450913414273e-04,1.848973973973973804e-03,6.816416040100250215e-04,1.778781793842035025e-04,8.727477477477477781e-05,3.854688021354687951e-05,9.152485819152485615e-05,0.000000000000000000e+00
2.300000000000000000e+01,3.998050177521175641e+00,3.993199344555536712e+00,3.997921427885691159e+00,3.998117570797602216e+00,3.999633266925811892e+00,3.999632919152577681e+00,3.999796535809834630e+00,4.471431504251379471e-04,1.554554554554554496e-03,4.880116959064327402e-04,4.243975903614457873e-04,8.592342342342342292e-05,8.384217550884217490e-05,4.612946279612946767e-05,0.000000000000000000e+00
2.400000000000000000e+01,3.998524446129799070e+00,3.994561192750930800e+00,3.998275771458943861e+00,3.999473371346791595e+00,3.999452481190363784e+00,3.999817573388417369e+00,3.999566286643346125e+00,3.396313991594235738e-04,1.242117117117117267e-03,4.037176274018379452e-04,1.205655957161981404e-04,1.313188188188188249e-04,3.955622288955622993e-05,1.005130130130130217e-04,0.000000000000000000e+00
2.500000000000000000e+01,3.998205787407027145e+00,3.992714593331019302e+00,3.997664734522501817e+00,3.999396433989206745e+00,3.999826539675394699e+00,3.999858920176823762e+00,3.999773502747217879e+00,4.266830369614312240e-04,1.749799799799799755e-03,5.517543859649123774e-04,1.368306559571619903e-04,3.898898898898898384e-05,3.147313980647314246e-05,5.125125125125125065e-05,0.000000000000000000e+00
2.600000000000000000e+01,3.998759701066546768e+00,3.995559908390045045e+00,3.998293364524841298e+00,3.999390614271164157e+00,3.999810153563817305e+00,3.999886779626210309e+00,3.999617386023203380e+00,2.802122669266683837e-04,9.838338338338337239e-04,3.989348370927318682e-04,1.424196787148594538e-04,4.197947947947948242e-05,2.444944944944945196e-05,8.965632298965632541e-05,0.000000000000000000e+00
2.700000000000000000e+01,3.998665820174746699e+00,3.995392563978831024e+00,3.998092092196146474e+00,3.999506063222884933e+00,3.999550388097762976e+00,3.999609908501307043e+00,3.999843905051549076e+00,3.028942471273198054e-04,1.023298298298298348e-03,4.500835421888053477e-04,1.146084337349397806e-04,1.035660660660660742e-04,9.099099099099099022e-05,3.481815148481814953e-05,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-PAM,84_200_128_128_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.698928413126204795e-02,7.010023291905720377e-02,7.191506886482239291e-02,7.515798258781433705e-02,7.836046099662780096e-02,8.201133863131204738e-02,8.439062078793843624e-02,9.104259592213425067e-01,9.117187437437438424e-01,9.113419172932331058e-01,9.107080655957161541e-01,9.101491366366365465e-01,9.095962879546212188e-01,9.090416041041040618e-01,1.100160000000000000e+05
-4.000000000000000000e+00,1.181465780735015958e-01,1.072280495961507180e-01,1.100111854076385454e-01,1.152008577187856042e-01,1.204301354885101288e-01,1.260954134464263854e-01,1.299138267834981375e-01,9.033366849470430004e-01,9.051002502502503155e-01,9.046603174603174979e-01,9.037594210174029197e-01,9.029294669669670759e-01,9.021246246246246159e-01,9.014460293626960219e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.775041143629285667e-01,1.596337624390919974e-01,1.649724642435709543e-01,1.730634981791178417e-01,1.814725742340087822e-01,1.898562843004862333e-01,1.960261027812957857e-01,8.947396124783781879e-01,8.973198698698698905e-01,8.964598370927318038e-01,8.953852576974565824e-01,8.942008633633634629e-01,8.930242325658991343e-01,8.920476142809474762e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.601505730549494300e-01,2.328136893908182847e-01,2.400956814289093022e-01,2.529836020469665714e-01,2.667276113033294482e-01,2.791576425234476577e-01,2.891252116362253988e-01,8.841169241223387765e-01,8.878344594594594907e-01,8.867065371762740122e-01,8.850458500669343698e-01,8.832385760760759208e-01,8.816179095762429752e-01,8.802582123790455571e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.698113146093156001e-01,3.264912275473276781e-01,3.384729534784952643e-01,3.592810576756795271e-01,3.816528924306233916e-01,3.991179513931274458e-01,4.138518051306406820e-01,8.710704463340958048e-01,8.766591591591592625e-01,8.749115497076024317e-01,8.723557228915663764e-01,8.695904654654654786e-01,8.674712796129462333e-01,8.654345011678344912e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.077725912994809354e-01,4.405377668539682823e-01,4.610180285771687814e-01,4.936750316619872847e-01,5.279555186430613389e-01,5.508099687099456965e-01,5.726392333507537291e-01,8.550949637057163599e-01,8.637165915915914205e-01,8.607295530492898861e-01,8.568032630522088855e-01,8.525632007007006852e-01,8.498491908575243059e-01,8.469079829829830874e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.730633843607373157e-01,5.740520188013712444e-01,6.063599878946940303e-01,6.559552066326140851e-01,7.052902264595031223e-01,7.336156497001647958e-01,7.631072166760762832e-01,8.355363218824201077e-01,8.484381881881881693e-01,8.439651002506264321e-01,8.377857931726906404e-01,8.313753253253253206e-01,8.280048548548547549e-01,8.236486695028361060e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.635832921001646012e-01,7.267732369105021073e-01,7.748241251309713196e-01,8.443690691788990899e-01,9.106420203049977458e-01,9.436248992284138604e-01,9.812664018472035954e-01,8.112796421990681184e-01,8.301532782782783393e-01,8.235489557226398638e-01,8.138978580990628986e-01,8.049403903903903368e-01,8.003637303970637662e-01,7.947736403069736166e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.076150472866164387e+00,8.988091358343760495e-01,9.650145970980326116e-01,1.055568644682566282e+00,1.139788298130035349e+00,1.176350489457448356e+00,1.221371671994527119e+00,7.813041536790988895e-01,8.079673173173173018e-01,7.982882623224728524e-01,7.848035307898258983e-01,7.719158908908908545e-01,7.662147313980646191e-01,7.586351893560226989e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.306912815133730588e+00,1.088896268288294555e+00,1.172180820385614997e+00,1.286421684424082335e+00,1.387737408796946292e+00,1.427297318776448609e+00,1.478943390130996738e+00,7.443798293076722139e-01,7.811409409409408866e-01,7.678604636591477295e-01,7.484590026773761950e-01,7.310285785785785029e-01,7.239694611277945890e-01,7.138205288621956024e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.554269344727198243e+00,1.296484056075414060e+00,1.401678819179534852e+00,1.533857277949651099e+00,1.651114685932795201e+00,1.692198031107584599e+00,1.750283198118209871e+00,6.988927391564043745e-01,7.480333583583583801e-01,7.292935672514619938e-01,7.040682730923695232e-01,6.806195070070069075e-01,6.722601017684350921e-01,6.590816274607941283e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.814373969091309435e+00,1.520427837848663311e+00,1.643573466777801473e+00,1.794999667803446552e+00,1.925377330938975007e+00,1.969487229744593337e+00,2.032378281434377154e+00,6.436835919873482581e-01,7.076527027027027517e-01,6.829435881370090611e-01,6.493241633199464680e-01,6.199273773773774643e-01,6.092269019019019849e-01,5.930268184851519297e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.085102086689737177e+00,1.758533783197403055e+00,1.898327531735102269e+00,2.065426946719487677e+00,2.210157909949620691e+00,2.255416650374730381e+00,2.322749698162078769e+00,5.779004051736839065e-01,6.589232732732732689e-01,6.268515037593985761e-01,5.847573962516733337e-01,5.470907782782783446e-01,5.346722639305971914e-01,5.151072155488821691e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.364633261534903053e+00,2.008082711537678922e+00,2.163548584540685216e+00,2.347693821350733234e+00,2.501655880530675446e+00,2.547751281897226772e+00,2.619067289352416950e+00,5.010865443893028903e-01,6.004461711711711613e-01,5.600166875522138987e-01,5.078004016064256998e-01,4.629835585585584945e-01,4.488682349015682416e-01,4.264042125458792354e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.650035538487963915e+00,2.268004108190536439e+00,2.439117604970931996e+00,2.635230315446853488e+00,2.796883176247278779e+00,2.844358890851338639e+00,2.916619135220845482e+00,4.150611665427467734e-01,5.313374124124123909e-01,4.819541353383459126e-01,4.211267402945113592e-01,3.701449949949949803e-01,3.546687854521187733e-01,3.311349307640974460e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.937537020285924338e+00,2.535689470450083416e+00,2.718971029917399029e+00,2.926476563612620208e+00,3.092162405172983686e+00,3.140171330054601029e+00,3.211751322507858220e+00,3.237681776335020745e-01,4.518648148148148302e-01,3.952935463659147386e-01,3.280096385542168869e-01,2.739286911911911759e-01,2.583016683350016773e-01,2.352107065398731656e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.217164928038914962e+00,2.808831882317861073e+00,3.005969536781310847e+00,3.210578049103419040e+00,3.377461945692698198e+00,3.417785292466481550e+00,3.482362861871719506e+00,2.341201657755958287e-01,3.654054304304304446e-01,3.020880952380952666e-01,2.360221720214190078e-01,1.820897147147146899e-01,1.695796296296296357e-01,1.495359526192859279e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.469313015341758177e+00,3.083142049630482884e+00,3.279312664111455167e+00,3.473809926033020190e+00,3.620259799480438190e+00,3.655248904466628979e+00,3.704104748328526764e+00,1.546015558503466558e-01,2.750517017017017340e-01,2.130382623224728322e-01,1.526394578313252925e-01,1.073403903903904083e-01,9.695200200200200513e-02,8.258752085418752387e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.674374763343069450e+00,3.346039800246556783e+00,3.534639807939529366e+00,3.687760792970657509e+00,3.802593562602996968e+00,3.821580465714136565e+00,3.853634150584538620e+00,9.214428899916816962e-02,1.902198198198198353e-01,1.327553467000835430e-01,8.763396921017402308e-02,5.398747497497496939e-02,4.869889055722389365e-02,3.957023273273273245e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.821284458001454443e+00,3.582280884504318141e+00,3.734127007087071792e+00,3.841126045544942080e+00,3.909270428021748955e+00,3.922232664823531945e+00,3.938669718027115074e+00,4.908651942699712722e-02,1.170797547547547529e-01,7.336693817878028878e-02,4.317679049531458757e-02,2.417637637637637740e-02,2.059166666666666784e-02,1.612759009009008884e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.910903095417552766e+00,3.761112981081009110e+00,3.868593341032664057e+00,3.926567186911900986e+00,3.966295113325119193e+00,3.966131933371225937e+00,3.976718016783396425e+00,2.374325331410866505e-02,6.446091091091091241e-02,3.505908521303258141e-02,1.941002342704149786e-02,8.753053053053053492e-03,8.837245578912245048e-03,5.939201701701701808e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.958706702007187772e+00,3.876266860485076737e+00,3.942273709932963222e+00,3.970296431859334341e+00,3.982302513043085579e+00,3.989224991877873716e+00,3.991875704844792594e+00,1.070855678774415044e-02,3.230680680680680233e-02,1.500135756056808663e-02,7.643005354752342544e-03,4.552264764764764847e-03,2.727202202202202216e-03,2.020704037370704090e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.981076402796639879e+00,3.937767801602681583e+00,3.971252434571584278e+00,3.989073066234588794e+00,3.995453657388686963e+00,3.996441984653472890e+00,3.996469472328821659e+00,4.774649432587764822e-03,1.572384884884885092e-02,7.314828738512949360e-03,2.742151941097724453e-03,1.134584584584584629e-03,8.755005005005006124e-04,8.569819819819818807e-04,0.000000000000000000e+00
1.800000000000000000e+01,3.991347329351637274e+00,3.969793757677078094e+00,3.988544971863428934e+00,3.994737587213516239e+00,3.998024984280268423e+00,3.998379158735275052e+00,3.998603516340255570e+00,2.129471346743065218e-03,7.413313313313313162e-03,2.853947368421052254e-03,1.303999330655957172e-03,4.869994994994994919e-04,3.898481815148482216e-04,3.287203870537203565e-04,0.000000000000000000e+00
1.900000000000000000e+01,3.995270858327547803e+00,3.983434668064117279e+00,3.994166776498158988e+00,3.997365780274073188e+00,3.998945700168609729e+00,3.998589829524358041e+00,3.999122395435969146e+00,1.144007955789732136e-03,3.989614614614615112e-03,1.426775271512113709e-03,6.450635876840696758e-04,2.581081081081080804e-04,3.403069736403069594e-04,2.041791791791791957e-04,0.000000000000000000e+00
2.000000000000000000e+01,3.996831802195972561e+00,3.989147275288899674e+00,3.996206069866816257e+00,3.997119894822438457e+00,3.999304895877838106e+00,3.999532606363296328e+00,3.999680070956547873e+00,7.630590520465810886e-04,2.591491491491491623e-03,9.370509607351712499e-04,7.067938420348059700e-04,1.664414414414414534e-04,1.086086086086086064e-04,6.796796796796796805e-05,0.000000000000000000e+00
2.100000000000000000e+01,3.998084906339645528e+00,3.993582885185877451e+00,3.996829584042231431e+00,3.999122367461522387e+00,3.999506332556406640e+00,3.999694556872050111e+00,3.999773711919784702e+00,4.490150396015083075e-04,1.482657657657657788e-03,7.693191311612363565e-04,2.043340026773761962e-04,1.168543543543543476e-04,7.279779779779781005e-05,4.812729396062729914e-05,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-SQAM,84_168_128_64_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=9.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.072910187906688934e-01,5.212847272555033024e-02,5.403086574872334458e-02,9.089378841718037672e-02,1.213931430180867493e-01,1.503045646349588926e-01,1.749952781995137430e-01,8.928288700602595718e-01,9.070250250250249113e-01,9.070460526315788918e-01,8.963010207496654447e-01,8.882021896896896695e-01,8.816367784451117906e-01,8.767621538204869447e-01,9.068800000000000000e+04
-4.000000000000000000e+00,1.776572599940829666e-01,8.089857816696166548e-02,9.357967138290405884e-02,1.510926247437794911e-01,1.982252363363901648e-01,2.472850976785024024e-01,2.948623516559600866e-01,8.773174266803618337e-01,8.986744494494492974e-01,8.971444444444443000e-01,8.819212851405623388e-01,8.713320570570570744e-01,8.616590590590591514e-01,8.531732649315981742e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.709724012480841382e-01,1.211634900569915768e-01,1.446902751922607422e-01,2.298877976735432815e-01,3.029943598906199020e-01,3.775106404622395884e-01,4.495878442128499186e-01,8.591901156040867571e-01,8.888707957957958650e-01,8.851692564745196057e-01,8.657205153949130150e-01,8.513101476476476748e-01,8.380644728061394932e-01,8.260055055055054440e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.951612054904301563e-01,1.733888563315073572e-01,2.108806718190510965e-01,3.369642307758331512e-01,4.453637019793192375e-01,5.506256794929504927e-01,6.537440925439198525e-01,8.371570639812492276e-01,8.775444944944944536e-01,8.717832915622388823e-01,8.459319109772422962e-01,8.263747747747747230e-01,8.090085502168835596e-01,7.922993618618617839e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.538137540817260618e-01,2.372496205170949168e-01,2.933862715562184920e-01,4.738025283813476762e-01,6.270127328236897446e-01,7.771146988868713468e-01,9.143166723251342498e-01,8.103845712789491396e-01,8.649181431431430811e-01,8.562572055137843696e-01,8.223545348058902693e-01,7.964157532532533113e-01,7.724047380714047506e-01,7.499570528862196106e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.452474148935741560e-01,3.113733780384063676e-01,3.918351943492889289e-01,6.414657862981160141e-01,8.518603832721710623e-01,1.051203082561492863e+00,1.223746664841969700e+00,7.784869887869571015e-01,8.513411661661661745e-01,8.389629490392647160e-01,7.946151773761713777e-01,7.599257132132132275e-01,7.278533533533533273e-01,6.982235735735736748e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.641978538566166046e-01,3.948746678829193058e-01,5.084331442515055421e-01,8.365336480140685982e-01,1.113972175598144432e+00,1.364714339733123838e+00,1.566659147659937634e+00,7.408898943175868945e-01,8.364901401401400038e-01,8.192267961570594004e-01,7.628912817938420243e-01,7.167817692692692866e-01,6.740730313646979832e-01,6.358763471805137790e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.202795512384838617e+00,4.874210169315338348e-01,6.388840057055155119e-01,1.057639843543370484e+00,1.402672335465749098e+00,1.702420314232508280e+00,1.927735558430353713e+00,6.972906736071583511e-01,8.205670170170169531e-01,7.972812656641603546e-01,7.261863453815261549e-01,6.662600850850850520e-01,6.107782198865532308e-01,5.626711086086085833e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.452734021080864579e+00,5.886617345809936896e-01,7.875604168574015240e-01,1.294914947191874166e+00,1.711505617300669302e+00,2.047016402165095172e+00,2.286745008389154954e+00,6.473618596652358503e-01,8.032955205205204452e-01,7.718117376775271987e-01,6.845883534136546489e-01,6.070977977977977114e-01,5.377994911578244386e-01,4.795782574240907703e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.704879837512969898e+00,6.986138097445170336e-01,9.496281210581462018e-01,1.542927972873052056e+00,2.024348126490910893e+00,2.385947018543879139e+00,2.627813976367314730e+00,5.918325738593647189e-01,7.840004504504504146e-01,7.431262531328320931e-01,6.378999999999999115e-01,5.396539664664664615e-01,4.554938188188188963e-01,3.908209542876209808e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.951163371973567706e+00,8.135670339266458662e-01,1.122822542826334535e+00,1.792907144625981664e+00,2.328881277799606409e+00,2.704671634674072234e+00,2.944130597988764642e+00,5.330918572108559461e-01,7.636018018018018161e-01,7.112846073517126166e-01,5.865522925033467283e-01,4.662336336336336262e-01,3.696927344010677574e-01,3.011860735735735761e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.188211306624942232e+00,9.336240321795146180e-01,1.299016133069992085e+00,2.040337434848149556e+00,2.623448183695475056e+00,3.003294414281845182e+00,3.229547641674677561e+00,4.726297650355033020e-01,7.411479229229228638e-01,6.767466374269005547e-01,5.302597222222222850e-01,3.874173423423423190e-01,2.830902902902902585e-01,2.171166750083416697e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.405646325601471958e+00,1.051943942626317297e+00,1.476493467728296816e+00,2.276622736136118430e+00,2.892553088108698489e+00,3.264275638341903818e+00,3.471989080667495564e+00,4.153496179827954049e-01,7.181084084084083941e-01,6.400369465329991403e-01,4.720890896921017266e-01,3.106254254254254277e-01,2.055744077410743831e-01,1.456634300967634132e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.595866451899210947e+00,1.164704600890477559e+00,1.654911245981852241e+00,2.493620166937509985e+00,3.122827214797337714e+00,3.478850437005360785e+00,3.660285045782725177e+00,3.645488106554657937e-01,6.952598348348348889e-01,6.011401837928154190e-01,4.145799866131191225e-01,2.428911036036036086e-01,1.421364197530864126e-01,9.128533533533533806e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.755437096807691777e+00,1.271662378311157138e+00,1.820538632233937637e+00,2.689241937001546123e+00,3.320345802227655962e+00,3.643809480349222696e+00,3.787024350722630661e+00,3.217610733466251816e-01,6.726289539539539453e-01,5.628716165413533146e-01,3.603109605087014833e-01,1.844550300300300538e-01,9.452443276609943934e-02,5.577544627961294327e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.884493249363369483e+00,1.367346016486485905e+00,1.969395700295766272e+00,2.864228968779245932e+00,3.478236566464106172e+00,3.756375377655029268e+00,3.871376866499582903e+00,2.870978746564075146e-01,6.519895895895896354e-01,5.271510025062655647e-01,3.096155622489960013e-01,1.383687937937937984e-01,6.283103103103102050e-02,3.263126876876876886e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.984317206899325114e+00,1.451263389746348054e+00,2.098598486264546814e+00,3.004309266408284440e+00,3.593374252875646047e+00,3.835750715573628788e+00,3.922607130527496544e+00,2.601931035804503356e-01,6.327677677677677748e-01,4.945873224728487560e-01,2.684731258366800932e-01,1.052094719719719740e-01,4.124202535869202907e-02,1.887890807474141078e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.061493053343561144e+00,1.521860454241434679e+00,2.218873519182205101e+00,3.116589429378509468e+00,3.677418746868769350e+00,3.883981453816096163e+00,3.950234716574350990e+00,2.395221272135992230e-01,6.160035035035034134e-01,4.639627819548872156e-01,2.354621151271753532e-01,8.158851351351351089e-02,2.842027027027027586e-02,1.169557891224557930e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.119702118648423284e+00,1.581370042244593321e+00,2.312802133560180717e+00,3.211202596584955771e+00,3.733467990318934060e+00,3.913542131662368639e+00,3.965827817519505860e+00,2.238454755547688302e-01,6.018128128128128473e-01,4.393040517961570579e-01,2.074414658634538278e-01,6.607645145145145393e-02,2.068380046713380258e-02,7.754270937604270005e-03,0.000000000000000000e+00
1.400000000000000000e+01,3.164358565052350247e+00,1.630414555390675924e+00,2.394244159936905092e+00,3.278908247629801487e+00,3.775666741927464987e+00,3.932299036820729565e+00,3.974618648608525540e+00,2.118825642788564612e-01,5.895577577577577610e-01,4.176938596491228117e-01,1.878248326639892773e-01,5.473852602602602424e-02,1.590529696363029641e-02,5.575112612612612671e-03,0.000000000000000000e+00
1.500000000000000000e+01,3.198420166982545165e+00,1.668859698216120346e+00,2.459551910479863324e+00,3.334435572703679185e+00,3.806300787846247147e+00,3.941786936521530116e+00,3.979586096127827766e+00,2.026138850854886098e-01,5.793851351351351209e-01,4.001389515455304191e-01,1.714798694779116617e-01,4.668823823823823466e-02,1.357102936269602780e-02,4.420086753420086889e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.224437067521943145e+00,1.698779046535491943e+00,2.513943751891454248e+00,3.374724949916203975e+00,3.824384305397669603e+00,3.952206111987431658e+00,3.982584239403407000e+00,1.955960107048825558e-01,5.719860610610610907e-01,3.850778195488721578e-01,1.599890896921017380e-01,4.192140890890891369e-02,1.090452118785452222e-02,3.697163830497163933e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.245351335101657408e+00,1.724862166404724118e+00,2.557545537948608505e+00,3.406217730283737311e+00,3.840564603487650608e+00,3.957345215161641505e+00,3.985572757323582849e+00,1.898718351270793636e-01,5.651184684684683601e-01,3.729187969924811497e-01,1.506685742971887731e-01,3.784210460460460390e-02,9.688388388388388325e-03,2.994678011344678419e-03,0.000000000000000000e+00
1.800000000000000000e+01,3.262344706734021660e+00,1.744593394041061396e+00,2.595918806950251234e+00,3.436282336393992054e+00,3.849310957352320539e+00,3.961418488105138191e+00,3.986544257561365878e+00,1.852508489662474112e-01,5.599285535535535319e-01,3.623671679197995599e-01,1.422209839357429506e-01,3.548130630630630389e-02,8.705280280280279157e-03,2.801801801801801634e-03,0.000000000000000000e+00
1.900000000000000000e+01,3.275771292037434446e+00,1.760153183698654145e+00,2.624807549079259061e+00,3.457233577569325700e+00,3.860642135461171520e+00,3.963735584020614766e+00,3.988055722395579039e+00,1.816066283903756406e-01,5.558226476476476607e-01,3.543612781954886826e-01,1.362184404283801886e-01,3.264132882882882919e-02,8.150867534200868444e-03,2.445207707707707564e-03,0.000000000000000000e+00
2.000000000000000000e+01,3.286738390511936725e+00,1.773996456782023001e+00,2.650390166441599415e+00,3.474447857856750588e+00,3.868270909786224454e+00,3.965184372742970975e+00,3.988140579462051249e+00,1.786000778881895457e-01,5.515921671671670801e-01,3.475608395989975286e-01,1.314252008032128494e-01,3.075870870870870896e-02,7.813605271938606558e-03,2.449945779112445814e-03,0.000000000000000000e+00
2.100000000000000000e+01,3.297172654734717767e+00,1.786624398390452173e+00,2.672049359877904262e+00,3.491179754495620902e+00,3.876548854986826775e+00,3.967263605435689122e+00,3.989369955221811814e+00,1.758219714008857348e-01,5.482374124124124171e-01,3.416291771094401852e-01,1.268870481927710792e-01,2.866373873873873795e-02,7.350508842175508539e-03,2.163943109776442913e-03,0.000000000000000000e+00
2.200000000000000000e+01,3.304594710840119021e+00,1.796258530298868727e+00,2.689676361799240301e+00,3.503106696685155175e+00,3.879818702061970992e+00,3.968595959424972452e+00,3.990112014770507809e+00,1.739457460083988216e-01,5.458167667667667144e-01,3.370308688387635976e-01,1.238253681392235545e-01,2.794984984984984905e-02,7.037145478812145173e-03,2.014476976976977037e-03,0.000000000000000000e+00
2.300000000000000000e+01,3.312102514187495128e+00,1.805030134916305595e+00,2.710470864454905371e+00,3.513455764849980678e+00,3.882526384274164855e+00,3.970617171843846549e+00,3.990514764785766388e+00,1.719290437336336019e-01,5.435921171171171906e-01,3.313364035087719706e-01,1.209153447121820713e-01,2.725558058058058161e-02,6.558717050383717530e-03,1.916099432766099316e-03,0.000000000000000000e+00
2.400000000000000000e+01,3.319430893248982439e+00,1.812639279206593734e+00,2.725335918664932411e+00,3.525893279472986919e+00,3.890117917696634731e+00,3.971835027376810601e+00,3.990763937075932688e+00,1.699064429216687044e-01,5.414580330330330815e-01,3.269874477861319795e-01,1.174070113788487218e-01,2.542546296296296221e-02,6.273848848848849122e-03,1.886853520186853412e-03,0.000000000000000000e+00
2.500000000000000000e+01,3.324103989084561395e+00,1.819796952168146742e+00,2.737871322154998843e+00,3.532026402235031171e+00,3.892697249174117857e+00,3.972816001574198452e+00,3.989416007200877079e+00,1.686964523789045434e-01,5.392263763763763817e-01,3.239174812030075068e-01,1.159600568942436155e-01,2.478362112112112575e-02,6.039748081414747505e-03,2.251430597263930598e-03,0.000000000000000000e+00
2.600000000000000000e+01,3.329523419207996326e+00,1.826117244561513253e+00,2.750000813722610626e+00,3.542390200853347881e+00,3.896533997694651141e+00,3.971587833245595167e+00,3.990510425170262554e+00,1.671870622738973466e-01,5.377275525525525568e-01,3.203795948203843058e-01,1.128189591700133887e-01,2.386242492492492845e-02,6.350759092425758978e-03,1.983083083083083016e-03,0.000000000000000000e+00
2.700000000000000000e+01,3.335800293458833110e+00,1.832587745269139701e+00,2.766131444056828759e+00,3.553620931943257677e+00,3.897457063198089600e+00,3.973455809434255137e+00,3.991548766851425345e+00,1.655608063601290980e-01,5.359264014014014643e-01,3.163730785296574588e-01,1.097601238286479153e-01,2.363717467467467762e-02,5.930947614280947071e-03,1.737112112112111986e-03,0.000000000000000000e+00


==> plots/V1.5/Q16_L30/v1.5,16-SQAM,84_200_128_128_16,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.130993908246358259e-01,5.225095597902933847e-02,5.782215428352355940e-02,9.384554004669189153e-02,1.261435955365498851e-01,1.582314453124999964e-01,1.903026537895202708e-01,8.916436691110417589e-01,9.069507507507506006e-01,9.068928989139516395e-01,8.955572121820616349e-01,8.871551051051050907e-01,8.798293877210544567e-01,8.734766599933266873e-01,1.228160000000000000e+05
-4.000000000000000000e+00,1.821532456609937789e-01,8.091625618934630837e-02,9.540313275655110115e-02,1.533587272167205862e-01,2.025294253031412750e-01,2.534986110528310022e-01,3.072133214473724561e-01,8.765008117168662238e-01,8.986034534534534934e-01,8.966081453634084930e-01,8.814982931726906834e-01,8.707321071071070229e-01,8.606353603603604796e-01,8.509275108441776148e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.758534912003411388e-01,1.210389612515767460e-01,1.465090810457865267e-01,2.335509392420450914e-01,3.087811874548594404e-01,3.832969129085540549e-01,4.619438652992248762e-01,8.583391965208053698e-01,8.888739489489489998e-01,8.847217000835421175e-01,8.650301874163320859e-01,8.503198323323323260e-01,8.371239739739739782e-01,8.239655363697030444e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.013446159495248078e-01,1.734694180488586535e-01,2.129139420191446808e-01,3.410721360842386973e-01,4.525677434603373461e-01,5.587236891587574750e-01,6.693207669258117720e-01,8.361310836368320842e-01,8.775289039039041450e-01,8.712464912280701856e-01,8.451790829986611797e-01,8.252817067067067525e-01,8.077116866866866918e-01,7.898386302969635508e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.620276369651159287e-01,2.375859293937682970e-01,2.963092862764994395e-01,4.807545986175537078e-01,6.376082119146982974e-01,7.857912263075510495e-01,9.341165692806243648e-01,8.090641806663457780e-01,8.648858358358360032e-01,8.558168128654970452e-01,8.211690093708166049e-01,7.947723098098098404e-01,7.710002752752752597e-01,7.467408408408408027e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.573727925750944889e-01,3.117156217892964598e-01,3.966279730796813952e-01,6.516992909113565879e-01,8.696911805470785017e-01,1.064386442820231204e+00,1.250116246302922507e+00,7.764936837819567117e-01,8.511745495495496305e-01,8.380659147869673475e-01,7.931819611780455137e-01,7.573024649649651163e-01,7.256235068401735155e-01,6.936137053720385914e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.817710358566708040e-01,3.960324433644612507e-01,5.153240060806274503e-01,8.539194449583689117e-01,1.140069597721099948e+00,1.384203985611597743e+00,1.601076737403869688e+00,7.378545309547578368e-01,8.362443693693694113e-01,8.179267126148704881e-01,7.601561579651939793e-01,7.124764764764764946e-01,6.707355188521855194e-01,6.295879504504504620e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.228507022301355889e+00,4.910313932895660205e-01,6.518195755481720477e-01,1.084018928368886359e+00,1.443847820679346805e+00,1.731819265842437838e+00,1.968505150079727262e+00,6.923791996525796577e-01,8.199576326326326603e-01,7.949770258980786153e-01,7.215246151271754727e-01,6.587770145145145362e-01,6.047685268601935560e-01,5.542703828828828838e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.488272573841942892e+00,5.953793964385986071e-01,8.067918636798858678e-01,1.335975403865178324e+00,1.770764012177785229e+00,2.091164324601491487e+00,2.329560442288716615e+00,6.398898309226707104e-01,8.019774274274275028e-01,7.683825396825397780e-01,6.768978580990628879e-01,5.949069819819819971e-01,5.274011594928262880e-01,4.697730188521854755e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.752520517283015833e+00,7.094243930180867963e-01,9.809503731727600151e-01,1.601009186903635584e+00,2.109437121629714973e+00,2.440231383641561003e+00,2.674070645332336404e+00,5.809924320429300515e-01,7.820773523523524284e-01,7.373462614870509579e-01,6.259602576974564458e-01,5.199979479479478472e-01,4.416646479813146620e-01,3.789081247914580786e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.014649647540516231e+00,8.324251275062560795e-01,1.170203733444213912e+00,1.882127792994181315e+00,2.436897562980651966e+00,2.770388994693756324e+00,2.995854673624038789e+00,5.175644905066011381e-01,7.600509009009008832e-01,7.020151420217211058e-01,5.662694611780455523e-01,4.385128378378378988e-01,3.515357023690356963e-01,2.870028987320654146e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.265164022790061349e+00,9.591264100074767818e-01,1.369377973477045707e+00,2.158271794239679853e+00,2.746661161661148043e+00,3.075219223340352581e+00,3.282327574014663796e+00,4.531984401132594376e-01,7.360669919919918813e-01,6.625605680868839054e-01,5.014516733601070975e-01,3.537600725725725814e-01,2.630246663329997014e-01,2.023266683350016526e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.497027816414833179e+00,1.087109550873438524e+00,1.573223573287328092e+00,2.425211238861083807e+00,3.036292236407597933e+00,3.339901803970336758e+00,3.520428495089213072e+00,3.917905880041726019e-01,7.110125125125126289e-01,6.198598788638262080e-01,4.332926706827309737e-01,2.699212587587587753e-01,1.844230063396729846e-01,1.322342008675342073e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.698436278131273180e+00,1.211519548336664753e+00,1.768788680950800662e+00,2.669531888961791832e+00,3.282308799107869657e+00,3.557224933783213139e+00,3.701243817647298151e+00,3.376306009996367652e-01,6.850529779779779282e-01,5.760767752715120205e-01,3.663107429718875929e-01,1.974339089089089117e-01,1.205849683016349816e-01,8.032423256589922567e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.865741945823033987e+00,1.326723622322082630e+00,1.956749332666397168e+00,2.889039632320403950e+00,3.481995417038599605e+00,3.713241838773091441e+00,3.826701831817627131e+00,2.927015981147577661e-01,6.603611861861861110e-01,5.319517961570592313e-01,3.037324129852744248e-01,1.389300425425425423e-01,7.597607607607607949e-02,4.525807474140806919e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.997593829684787270e+00,1.434906824032465611e+00,2.125438260078430286e+00,3.074195486704508262e+00,3.630346014340718686e+00,3.821726088603337512e+00,3.898950304349263707e+00,2.573729629101678684e-01,6.361590340340339544e-01,4.901500835421888080e-01,2.497326305220883558e-01,9.670207707707707823e-02,4.581584084084085184e-02,2.567811144477811711e-02,0.000000000000000000e+00
1.100000000000000000e+01,3.100982438405354813e+00,1.528174175898234122e+00,2.279161762793858959e+00,3.229922679980596012e+00,3.739764494021733388e+00,3.887364029725392633e+00,3.941507488012313765e+00,2.296901908341970888e-01,6.146212462462462556e-01,4.505717836257310260e-01,2.042973393574297192e-01,6.614395645645645971e-02,2.815174341007674330e-02,1.435507590924257719e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.178191590878698403e+00,1.610393831491470307e+00,2.408464651902516795e+00,3.352369862079620511e+00,3.808678722858429122e+00,3.924305249532063833e+00,3.964937227408091402e+00,2.090946323818131392e-01,5.951404404404404547e-01,4.165069548872181171e-01,1.688622991967871356e-01,4.737759009009009231e-02,1.839757257257257014e-02,8.282937103770435586e-03,0.000000000000000000e+00
1.300000000000000000e+01,3.235655869921048478e+00,1.677045541763305669e+00,2.515892290274301946e+00,3.443117426077524801e+00,3.853575842221578007e+00,3.946714520374933866e+00,3.977589598814646354e+00,1.937360902343168989e-01,5.786665415415415126e-01,3.875127610693400726e-01,1.429463520749665595e-01,3.553165665665666134e-02,1.265925091758425027e-02,5.099979145812479422e-03,0.000000000000000000e+00
1.400000000000000000e+01,3.279927836298942356e+00,1.732843859036763412e+00,2.604502862532933616e+00,3.515643841584523699e+00,3.882921067714691254e+00,3.959436231454213306e+00,3.984219155470530183e+00,1.818099263089447692e-01,5.643017517517517900e-01,3.632293859649122769e-01,1.224194611780455161e-01,2.796973223223223753e-02,9.463279946613280605e-03,3.475946780113446221e-03,0.000000000000000000e+00
1.500000000000000000e+01,3.313669718172814527e+00,1.778282179435094257e+00,2.680588895082473666e+00,3.564707344134648626e+00,3.904312567234039300e+00,3.966346314112345173e+00,3.987781009038289248e+00,1.727725717890843116e-01,5.529065815815815688e-01,3.422344193817877800e-01,1.086562248995984054e-01,2.246282532532532794e-02,7.743752085418751513e-03,2.631627460794127345e-03,0.000000000000000000e+00
1.600000000000000000e+01,3.339514204117987273e+00,1.813133661111195893e+00,2.736354836543401170e+00,3.609086092551549108e+00,3.916315406719843573e+00,3.972464432716369842e+00,3.989730795065562052e+00,1.659080203873363468e-01,5.441302802802803207e-01,3.269089390142021490e-01,9.657581994645247914e-02,1.939819819819819588e-02,6.241074407741073644e-03,2.193810477143810604e-03,0.000000000000000000e+00
1.700000000000000000e+01,3.359516493386693003e+00,1.844422735532124769e+00,2.782433898925781079e+00,3.635577421903610329e+00,3.926652156194051280e+00,3.976224853197733555e+00,3.991787894566853900e+00,1.605013689669906596e-01,5.354830080080080768e-01,3.142902046783625503e-01,8.935120481927710800e-02,1.686495245245245300e-02,5.308066399733067132e-03,1.710777444110777364e-03,0.000000000000000000e+00
1.800000000000000000e+01,3.375955190923479066e+00,1.865430582443873053e+00,2.827772900978724024e+00,3.658286147276560651e+00,3.933115543603896924e+00,3.978806547880172850e+00,3.992319423357645558e+00,1.559711198659782250e-01,5.294686936936936483e-01,3.016219924812029718e-01,8.309760709504686316e-02,1.532002002002001879e-02,4.704813146479813052e-03,1.613592759426092605e-03,0.000000000000000000e+00
1.900000000000000000e+01,3.389107922090424552e+00,1.886856377442677868e+00,2.859708431879679491e+00,3.678142104784647426e+00,3.936289416233698546e+00,3.980534326632817699e+00,3.993116875569025837e+00,1.525584717609452523e-01,5.242938938938939142e-01,2.929317042606516264e-01,7.787878179384202793e-02,1.449182932932933064e-02,4.329129129129128534e-03,1.425492158825492246e-03,0.000000000000000000e+00
2.000000000000000000e+01,3.399907229171859058e+00,1.902924953301747601e+00,2.886184198935826561e+00,3.692151774883270399e+00,3.942877994457880675e+00,3.981385129928588729e+00,3.993919323523839271e+00,1.496845434460993274e-01,5.196038288288288287e-01,2.857406641604010034e-01,7.444469544846051001e-02,1.291690440440440395e-02,4.142217217217216557e-03,1.258950617283950734e-03,0.000000000000000000e+00
2.100000000000000000e+01,3.408580142683453218e+00,1.916086784442265767e+00,2.911565518776575878e+00,3.702212960084279469e+00,3.944827559709549014e+00,3.982882076183954734e+00,3.993905956904093557e+00,1.472748578089745353e-01,5.159063063063062948e-01,2.787094820384293792e-01,7.146671686746988716e-02,1.250449199199199328e-02,3.791191191191191096e-03,1.270958458458458463e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-ASK,84_128_128_32,lr=1E-04,Tr=120,B=64,S=6,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-4.000000000000000000e+00,2.373507379690805996e-01,1.779540837605794179e-01,1.953917245864868202e-01,2.213434020678202441e-01,2.398143351872762119e-01,2.641902179718017551e-01,3.254106642405192318e-01,9.368617599509146965e-01,9.413290829986614705e-01,9.407736944444444749e-01,9.381244222222221429e-01,9.364511211512717148e-01,9.344385888888888658e-01,9.300536499999999540e-01,5.580800000000000000e+04
-3.000000000000000000e+00,3.532896159489949395e-01,2.658066158294677961e-01,2.943494464556375978e-01,3.316329491933187046e-01,3.590553213755289796e-01,3.928270276387532678e-01,4.760663352012634020e-01,9.275756923025434419e-01,9.338006024096384694e-01,9.324399166666667016e-01,9.291049555555555006e-01,9.269281291834003955e-01,9.243803999999999910e-01,9.188001500000000377e-01,0.000000000000000000e+00
-2.000000000000000000e+00,5.059467997286054564e-01,3.853395369847615326e-01,4.266099915504455442e-01,4.781030685106913425e-01,5.156447095870971831e-01,5.599414353370666397e-01,6.700420564015706626e-01,9.160208789602855006e-01,9.244066265060240095e-01,9.221080277777777834e-01,9.178536888888888523e-01,9.151409805890227123e-01,9.120183444444445175e-01,9.045976055555555728e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.994887926843431636e-01,5.412267014185587755e-01,5.990217763582865729e-01,6.670414735476175583e-01,7.147239456176758265e-01,7.718459993998210145e-01,9.030728597640991229e-01,9.013062384426594464e-01,9.124948460508700565e-01,9.088386388888887168e-01,9.033366666666667877e-01,9.000447623828646826e-01,8.960678888888887750e-01,8.870546277777778821e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.338773924509684576e-01,7.356357407569885654e-01,8.151431536674499378e-01,8.992956679662068575e-01,9.552541103363036967e-01,1.025655498345692918e+00,1.172280183633168438e+00,8.824601172690762496e-01,8.972349397590361209e-01,8.917426388888889388e-01,8.847993111111112086e-01,8.807354082998660738e-01,8.754666444444445528e-01,8.647817611111110470e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.204772516250610659e+00,9.707572378317514961e-01,1.074238751888275223e+00,1.171334965705871589e+00,1.237598976373672555e+00,1.311766876856486075e+00,1.462938288847605461e+00,8.582886211958946632e-01,8.772474899598394771e-01,8.692501111111111678e-01,8.609114222222221668e-01,8.554620816599731725e-01,8.493883333333333008e-01,8.374722888888888050e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.504044044441647188e+00,1.241536696275075347e+00,1.371289589564005595e+00,1.476203593095143596e+00,1.546723770777384432e+00,1.622577035347620544e+00,1.765933581590652501e+00,8.274492073962517180e-01,8.514450468540829542e-01,8.395452500000001317e-01,8.298422000000000853e-01,8.237535475234269988e-01,8.165822444444444939e-01,8.035269555555555332e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.821645287791888279e+00,1.541721033652623474e+00,1.696632455666859940e+00,1.802394893566767298e+00,1.872066673596699982e+00,1.943265423536300718e+00,2.073791246732076043e+00,7.890242708500668778e-01,8.178807228915663252e-01,8.024519166666665981e-01,7.910912888888887995e-01,7.839172188755019199e-01,7.764138111111111851e-01,7.623906666666666609e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.150441272815068583e+00,1.862944094022115138e+00,2.041702651818593228e+00,2.141777024904886861e+00,2.206303737560908029e+00,2.266160071929296027e+00,2.383760056654612214e+00,7.410240627398483326e-01,7.755025769745649278e-01,7.545414444444443758e-01,7.423371333333333988e-01,7.345054216867470398e-01,7.274819999999999620e-01,7.117758000000000695e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.483147908303472651e+00,2.200451691309611046e+00,2.392310669104258380e+00,2.481185804684956864e+00,2.536505358537038290e+00,2.594011914094289217e+00,2.694422012090682994e+00,6.828404566153501998e-01,7.221834672021418822e-01,6.967689166666666267e-01,6.840379777777778614e-01,6.759042336010708807e-01,6.671338444444443461e-01,6.510142999999999347e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.815943034119076316e+00,2.546082216024398992e+00,2.743644393841425444e+00,2.819558886051177993e+00,2.868161712010701692e+00,2.916510178565979050e+00,3.001700818220774281e+00,6.138917451361000088e-01,6.576228246318608361e-01,6.271120000000000028e-01,6.144267333333334191e-01,6.061532128514055540e-01,5.973684222222221951e-01,5.806672777777777128e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.146426381349563428e+00,2.895796732743581181e+00,3.086396817763646272e+00,3.154700821320215898e+00,3.197122257153193203e+00,3.234322253386179735e+00,3.310219405730565168e+00,5.341426155622489569e-01,5.811488955823292946e-01,5.474329722222222028e-01,5.338354444444445290e-01,5.248938922356091163e-01,5.173008888888888102e-01,5.002436000000000105e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.471026012142499173e+00,3.242994699716568174e+00,3.424825560569763283e+00,3.481703014771143412e+00,3.518642847776412896e+00,3.545762879689534408e+00,3.612227070331573309e+00,4.465845612338242288e-01,4.948741633199464918e-01,4.588585555555555473e-01,4.453974666666666304e-01,4.369315763052208923e-01,4.302006666666666757e-01,4.132449388888888575e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.783639748864704000e+00,3.584550377845764135e+00,3.753491602261861182e+00,3.802433171272277868e+00,3.810739553610483998e+00,3.847019579410552836e+00,3.903604208787282204e+00,3.564496700245425864e-01,4.028148259705488510e-01,3.653212222222221861e-01,3.524963999999999875e-01,3.508193775100401646e-01,3.415281555555555459e-01,3.257180388888888944e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.082907512598567656e+00,3.908000942150751555e+00,4.063501654942830221e+00,4.100309049447377951e+00,4.115951979319254939e+00,4.135596308231353824e+00,4.174085141499837448e+00,2.677520225457385439e-01,3.112654953145916892e-01,2.739272222222222664e-01,2.641727777777778119e-01,2.596599899598392991e-01,2.543152333333333348e-01,2.431714166666666399e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.342542067951626450e+00,4.196819680690765608e+00,4.330377908547719201e+00,4.362876762231191030e+00,4.376455271244049428e+00,4.382154411951701078e+00,4.406568373044331466e+00,1.907257837795626465e-01,2.289032128514056352e-01,1.951790555555555362e-01,1.856935555555555284e-01,1.817155120481927510e-01,1.800975111111110805e-01,1.727658555555555420e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.546753653950161400e+00,4.433532704671224067e+00,4.542081075668335188e+00,4.570456263542175712e+00,4.561464413960774955e+00,4.580502843221029075e+00,4.592484622637431180e+00,1.301608828871039514e-01,1.603978915662650495e-01,1.322906111111111227e-01,1.241360222222222254e-01,1.264917168674698777e-01,1.208628555555555650e-01,1.167862000000000067e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.702448187033335003e+00,4.614167393843333187e+00,4.703147591272990091e+00,4.721829272905985420e+00,4.718881882349649892e+00,4.728536822954813701e+00,4.728126158873240392e+00,8.446277907184292222e-02,1.086400602409638566e-01,8.490113888888889404e-02,7.937417777777777683e-02,8.021465863453815237e-02,7.698224444444444481e-02,7.666439444444443641e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.811780054807663021e+00,4.749852340857187549e+00,4.817564173539479633e+00,4.826924073537190552e+00,4.827666843255361329e+00,4.823043947219848526e+00,4.825628950436909648e+00,5.264119190093707878e-02,6.961408969210174102e-02,5.147505555555555862e-02,4.874768888888889040e-02,4.829737282463186787e-02,4.956529999999999964e-02,4.814764444444443597e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.884098903205659425e+00,4.841542756557464244e+00,4.888914496898650874e+00,4.893614116032918737e+00,4.896499794960021745e+00,4.894833856582641474e+00,4.889188398202260366e+00,3.189345978357876338e-02,4.352761044176706173e-02,3.097436111111111223e-02,2.954644444444444115e-02,2.851206492637215623e-02,2.881345555555555465e-02,2.998682222222222651e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.929025821155971876e+00,4.897410035451253307e+00,4.934010349909464743e+00,4.939599282423655424e+00,4.938705607096354200e+00,4.934612508932749719e+00,4.929817143122354750e+00,1.922791209281570629e-02,2.782988621151271866e-02,1.812186111111110942e-02,1.650579999999999756e-02,1.653825301204819159e-02,1.768606666666666660e-02,1.868560555555555391e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.957857500261730443e+00,4.937059140046437200e+00,4.961900774478912091e+00,4.966018625736236203e+00,4.963446103254954167e+00,4.961641580422718967e+00,4.957078777631124034e+00,1.119838224007139831e-02,1.678336680053547567e-02,1.031922222222222268e-02,9.121333333333331989e-03,9.705271084337349294e-03,1.009248888888888973e-02,1.116861111111111179e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.974331164916356407e+00,4.959229027112325383e+00,4.977073559125264168e+00,4.980042080561320361e+00,4.978257247924804396e+00,4.977274128754933358e+00,4.974110946019490775e+00,6.706395303435966869e-03,1.073785140562249010e-02,6.114777777777778006e-03,5.278666666666666750e-03,5.667603748326640462e-03,5.900722222222222133e-03,6.538750000000000291e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.983547644959556600e+00,4.973866381168365436e+00,4.985916422049204932e+00,4.986625929514566735e+00,4.986628375212351472e+00,4.984724809646606580e+00,4.983523952166239113e+00,4.228644455600178396e-03,6.777610441767068124e-03,3.706027777777778139e-03,3.497311111111111974e-03,3.439072958500669075e-03,3.905533333333333253e-03,4.046311111111111115e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.989056214915381204e+00,4.981742046833038451e+00,4.990579957962036239e+00,4.990746715386708665e+00,4.991379550774892593e+00,4.990741557121276983e+00,4.989147461414336959e+00,2.754664937527889507e-03,4.666599732262383116e-03,2.285527777777777818e-03,2.411555555555555674e-03,2.204417670682730888e-03,2.308144444444444176e-03,2.651744444444444505e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.992517503235075260e+00,4.987338959058125631e+00,4.993399676322937353e+00,4.994135553677876871e+00,4.993618826389313092e+00,4.993673610528309936e+00,4.992938393433888677e+00,1.865281403391343433e-03,3.199598393574297397e-03,1.711083333333333336e-03,1.487555555555555766e-03,1.580840026773761616e-03,1.552766666666666661e-03,1.659844444444444518e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.994301574044757608e+00,4.989729098002116281e+00,4.995962180455525647e+00,4.996147873719533727e+00,4.994555253664652916e+00,4.995021840095519750e+00,4.994393198331197326e+00,1.420428268630075921e-03,2.573661311914324321e-03,1.031750000000000115e-03,9.885999999999998521e-04,1.378463855421686955e-03,1.224666666666666655e-03,1.325427777777777845e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.994513550943799451e+00,4.987491354942322097e+00,4.995917626221975105e+00,4.996093973318735948e+00,4.996537779808044810e+00,4.995988774458567150e+00,4.995051796913147157e+00,1.349562483266398801e-03,3.134404283801874285e-03,9.694166666666667121e-04,9.693111111111111329e-04,8.648761713520750983e-04,9.769555555555556065e-04,1.182411111111111163e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.996116541120741772e+00,4.993475740750630720e+00,4.996756995995839112e+00,4.997442718346913892e+00,4.997099600474039782e+00,4.996690611203511878e+00,4.995233579953511693e+00,9.750490071396698995e-04,1.609404283801873971e-03,8.452222222222222515e-04,6.575111111111111434e-04,7.377175368139223454e-04,8.127888888888888707e-04,1.187649999999999947e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-ASK,84_128_128_32,lr=1E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-4.000000000000000000e+00,2.322697110970814993e-01,1.780949616432190019e-01,2.864444605509440245e-01,9.370812170812087283e-01,9.413362268518519205e-01,9.328262073105655361e-01,5.580800000000000000e+04
-3.000000000000000000e+00,3.441793148517608425e-01,2.662001640001932512e-01,4.221584657033284338e-01,9.281585468387032467e-01,9.338355257300570145e-01,9.224815679473494789e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.916525173981984853e-01,3.855026535987853831e-01,5.978023811976115320e-01,9.169884901992839676e-01,9.244931334579772342e-01,9.094838469405905901e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.784121251106262074e-01,5.410335613886515516e-01,8.157906888326008632e-01,9.027700459000735922e-01,9.124306000712251175e-01,8.931094917289219559e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.043369834820429443e-01,7.363339772224426483e-01,1.072339989741643240e+00,8.848725574045473996e-01,8.971309094551283003e-01,8.726142053539664989e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.164363936463991944e+00,9.707477515538533996e-01,1.357980121374130267e+00,8.618378174615730636e-01,8.771897146545584167e-01,8.464859202685877104e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.453095874587694736e+00,1.242930257479349709e+00,1.663261491696039762e+00,8.323843748004635668e-01,8.509590010683761863e-01,8.138097485325508362e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.760717742005984077e+00,1.543970539331436242e+00,1.977464944680531911e+00,7.957221779084646673e-01,8.175801504629628402e-01,7.738642053539666055e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.080180119951565931e+00,1.866101212501525941e+00,2.294259027401606144e+00,7.500183562406124160e-01,7.751808449074075735e-01,7.248558675738171475e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.407129849672317690e+00,2.202955046097437641e+00,2.611304653247197294e+00,6.940253885286777891e-01,7.220416444088318952e-01,6.660091326485236829e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.740468418280283647e+00,2.550372937599818091e+00,2.930563898960749203e+00,6.261766739982121965e-01,6.567016559829059741e-01,5.956516920135183080e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.072950022021929684e+00,2.901094200770060194e+00,3.244805843273798729e+00,5.480512419776777389e-01,5.800274661680911992e-01,5.160750177872643896e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.401129978179931790e+00,3.248047234614690026e+00,3.554212721745173109e+00,4.613873346114604201e-01,4.938702702101139264e-01,4.289043990128068584e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.723071816643079401e+00,3.592693374395370398e+00,3.853450258890787961e+00,3.703401270741831786e-01,4.004814703525641506e-01,3.401987837958022065e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.027513282497723779e+00,3.919507428407669192e+00,4.135519136587778810e+00,2.816632195112321879e-01,3.085139890491452874e-01,2.548124499733190884e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.291195954004923152e+00,4.207962277889251368e+00,4.374429630120594936e+00,2.041814694748405323e-01,2.257873375178062747e-01,1.825756014318747900e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.511299296855926677e+00,4.448038642883300753e+00,4.574559950828552601e+00,1.395285694214977168e-01,1.565234708867521418e-01,1.225336679562433195e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.673196037610371611e+00,4.626540246963500636e+00,4.719851828257242587e+00,9.231813152912322906e-02,1.052774439102564102e-01,7.935881914799004788e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.789629971186320390e+00,4.758510499477386801e+00,4.820749442895253090e+00,5.859745867905427619e-02,6.726777288105413588e-02,4.992714447705442343e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.867849046866098206e+00,4.847402347882588280e+00,4.888295745849609020e+00,3.631724479670259131e-02,4.211570735398860454e-02,3.051878223941657461e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.915114567438761739e+00,4.904441289265950132e+00,4.925787845611572457e+00,2.270496567186260084e-02,2.607962740384615202e-02,1.933030393987904619e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.949307652155559012e+00,4.940771082242330081e+00,4.957844222068787055e+00,1.350593266907592835e-02,1.596678018162393103e-02,1.104508515652792740e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.967534232695896890e+00,4.963244734287261650e+00,4.971823731104533017e+00,8.558370227416635043e-03,9.797264512108262019e-03,7.319475942725008934e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.979787993907928367e+00,4.976458022435505946e+00,4.983117965380350789e+00,5.196129394603997767e-03,6.171485487891739154e-03,4.220773301316257248e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.985593048334122201e+00,4.984842369556426789e+00,4.986343727111816726e+00,3.620414761329499194e-03,3.912471064814814804e-03,3.328358457844183584e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.989441416660945094e+00,4.988503548145294175e+00,4.990379285176595126e+00,2.678251127334388242e-03,2.943654291310541203e-03,2.412847963358235280e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.992396731138229349e+00,4.991925438245137236e+00,4.992868024031321461e+00,1.889743018451246325e-03,2.034666577635327669e-03,1.744819459267164764e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.994356160720188953e+00,4.993623626550038885e+00,4.995088694890339909e+00,1.402887136909865620e-03,1.625077902421652540e-03,1.180696371398078917e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.995050601561864312e+00,4.994507614612579083e+00,4.995593588511148653e+00,1.225425931104376365e-03,1.380486556267806336e-03,1.070365305940946393e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-ASK,84_128_128_32,lr=1E-04,Tr=64,B=64,S=3,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-4.000000000000000000e+00,2.381948243776957075e-01,1.779412846565246453e-01,2.242705268859863377e-01,3.123726615905761950e-01,9.367467294562480395e-01,9.413511618589742724e-01,9.378251313212249141e-01,9.310638951885450432e-01,5.580800000000000000e+04
-3.000000000000000000e+00,3.534852560891045825e-01,2.659813844362894919e-01,3.360995035171508993e-01,4.583748803138733008e-01,9.275829583430567071e-01,9.338478565705127243e-01,9.287490874287747111e-01,9.201519310298825749e-01,0.000000000000000000e+00
-2.000000000000000000e+00,5.057814114358690771e-01,3.853315275510152405e-01,4.857651799519857039e-01,6.462475268046060650e-01,9.160621557458848985e-01,9.245887252938034262e-01,9.173758680555554879e-01,9.062218738882960034e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.980433835983276269e-01,5.408432029088338089e-01,6.785599273045858082e-01,8.747270205815632638e-01,9.014907235188301948e-01,9.126415932158120636e-01,9.027509682158120219e-01,8.890796091248664990e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.297219506899515595e-01,7.355032644271850550e-01,9.154601001739501864e-01,1.138202487468719548e+00,8.828236543028710193e-01,8.972343750000000284e-01,8.837037037037036580e-01,8.675328842049091493e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.196921240117814866e+00,9.710987029870351561e-01,1.192114838043848657e+00,1.427550179322560675e+00,8.591410293665010522e-01,8.772716346153845990e-01,8.592452479522791897e-01,8.409062055318392570e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.491549386236402652e+00,1.241741217215855952e+00,1.501104572534561088e+00,1.731802368958791138e+00,8.289213799116413872e-01,8.513426148504273927e-01,8.281823584401708516e-01,8.072391664443256953e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.803884267780516026e+00,1.541398903052012104e+00,1.828369630654652855e+00,2.041884269634882454e+00,7.910219370499499414e-01,8.179373497596155174e-01,7.888474893162393808e-01,7.662809720739951480e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.127225914875666479e+00,1.863494491895039795e+00,2.163469728628794275e+00,2.354713524103164701e+00,7.440937387681469950e-01,7.755784922542734439e-01,7.403638933404557143e-01,7.163388307097117158e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.455633956644270199e+00,2.200618193705876635e+00,2.499294829765955406e+00,2.666988846460978113e+00,6.870011960379343030e-01,7.222674111912392725e-01,6.820477764423077405e-01,6.566884004802561181e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.785438689629236464e+00,2.546247280836105187e+00,2.831808479785919097e+00,2.978260308265685996e+00,6.190252186513559574e-01,6.577513187767093372e-01,6.130810185185185945e-01,5.862433186588401623e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.114165642393960098e+00,2.895072522004445315e+00,3.160835736989974887e+00,3.286588668187459206e+00,5.406736957775866159e-01,5.815420172275641564e-01,5.335136885683761099e-01,5.069653815368195815e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.439462104505962348e+00,3.243994864463806138e+00,3.482466623783111448e+00,3.591924825270970789e+00,4.534557997646227467e-01,4.947397168803418510e-01,4.463102964743588807e-01,4.193173859391675640e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.755684828413857534e+00,3.586522314151128210e+00,3.794304025411606052e+00,3.886228145678837897e+00,3.629936614223692182e-01,4.022076322115384350e-01,3.556569177350428212e-01,3.311164343205265093e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.053289732747607843e+00,3.910599363088608005e+00,4.088998118718465413e+00,4.160271716435750555e+00,2.752178414353435021e-01,3.105332865918803420e-01,2.674700298254985564e-01,2.476502078886517189e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.312942742347716241e+00,4.196014028231302539e+00,4.344302269458770738e+00,4.398511929353078109e+00,1.986039282461408984e-01,2.293808593749999958e-01,1.910791488603988397e-01,1.753517765030238318e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.524618589719136885e+00,4.437090601921081401e+00,4.551483035723368431e+00,4.585282131512959936e+00,1.360035214768864353e-01,1.595247061965811841e-01,1.292491653311965694e-01,1.192366929028815248e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.685814275370703719e+00,4.620577726364135884e+00,4.708273502031961932e+00,4.728591597716013339e+00,8.883094483645471995e-02,1.066697382478632578e-01,8.297036369301993841e-02,7.685273256848096368e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.795877722793155051e+00,4.749850111166636246e+00,4.814486263910929154e+00,4.823296793301900642e+00,5.690692928757953156e-02,6.956029647435897634e-02,5.199501424501424413e-02,4.916547714336534647e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.870920049031575161e+00,4.836228287537892356e+00,4.886795988718668937e+00,4.889735870838165077e+00,3.552057035277947361e-02,4.527470619658119366e-02,3.119959713319088793e-02,3.008740772856634618e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.920875595039791328e+00,4.900645126024882003e+00,4.932313512961069790e+00,4.929668146133423079e+00,2.137814176741048566e-02,2.692644898504273354e-02,1.833735087250712090e-02,1.887062544468160602e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.950771027035183458e+00,4.937333181699116835e+00,4.959209285895029851e+00,4.955770613511403688e+00,1.310616484774785977e-02,1.680184962606837487e-02,1.085149572649572736e-02,1.166514919067947360e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.968436618116167658e+00,4.960817631562551178e+00,4.973253428141275911e+00,4.971238794644674108e+00,8.298244290354665417e-03,1.041367855235042668e-02,7.034354967948719048e-03,7.446699350764852260e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.979772641234927910e+00,4.975293377240499026e+00,4.984060148398081758e+00,4.979964398066202946e+00,5.120836031036748830e-03,6.436197916666666456e-03,4.103676994301993716e-03,4.822633182141586317e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.985502414809332983e+00,4.981658687909444438e+00,4.989110502401987723e+00,4.985738054116566786e+00,3.686072556993992468e-03,4.737680288461538700e-03,2.770610754985754643e-03,3.549926627534684929e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.988995581150054370e+00,4.984826314131418634e+00,4.992137822945912795e+00,4.990022606372833458e+00,2.788089893590604829e-03,3.916065705128204781e-03,1.987958511396011214e-03,2.460245464247598924e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.992659288989172772e+00,4.990917805830637377e+00,4.993828438282013060e+00,4.993231622854868768e+00,1.814931375476861071e-03,2.272552751068376061e-03,1.520377047720797856e-03,1.651864327641408862e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.994105510764652145e+00,4.992069391250610444e+00,4.995634868621825930e+00,4.994612272421519172e+00,1.463351451654240805e-03,2.011601896367521455e-03,1.078703703703703465e-03,1.299748754891497495e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.994818577501509260e+00,4.993639520486196304e+00,4.995602338790893882e+00,4.995213873227437595e+00,1.293268957594097745e-03,1.593349358974358899e-03,1.103398771367521515e-03,1.183058742440412821e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-ASK,84_128_128_32,lr=1E-04,Tr=66,B=64,S=4,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-4.000000000000000000e+00,2.373356863260269178e-01,1.775741276741027719e-01,2.054713123639424766e-01,2.465888735453287683e-01,3.197084317207336546e-01,9.368996456975605680e-01,9.415225826547412025e-01,9.395920258692536109e-01,9.360134160993192065e-01,9.304705581669279191e-01,5.580800000000000000e+04
-3.000000000000000000e+00,3.537048012415568432e-01,2.656569894154866551e-01,3.106049618721008487e-01,3.690596823692322004e-01,4.694975713094075576e-01,9.275525738483050286e-01,9.339302941307348060e-01,9.308285828582858468e-01,9.262433698215636335e-01,9.192080485826360503e-01,0.000000000000000000e+00
-2.000000000000000000e+00,5.065666086276372493e-01,3.850769936243693126e-01,4.501649950345357198e-01,5.313843614260355119e-01,6.596400844256082863e-01,9.160371584148135904e-01,9.245337071152049946e-01,9.201731173117311258e-01,9.140591376318247807e-01,9.053826716004934605e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.987481611967086836e-01,5.405887875556946165e-01,6.283953921000162701e-01,7.352138031323750544e-01,8.907946619987487935e-01,9.014090840924523507e-01,9.125494371023005202e-01,9.065568390172350499e-01,8.986378988119076983e-01,8.878921614383660232e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.328036185900370203e-01,7.354550669987995892e-01,8.557557199796040903e-01,9.825268262227376814e-01,1.157476861159006720e+00,8.825477465820492640e-01,8.971437057802695847e-01,8.884047904790480787e-01,8.786547857428913533e-01,8.659877043259881502e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.201771101454893742e+00,9.700405259132385272e-01,1.123724313735961822e+00,1.265835403521855751e+00,1.447484162648518868e+00,8.587017452877201418e-01,8.776232367730165684e-01,8.648141314131413404e-01,8.534680839229298321e-01,8.389015290417931592e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.498457331438859175e+00,1.239548494338989171e+00,1.429032671451568648e+00,1.575245066881179712e+00,1.750003093083699612e+00,8.282604878329242748e-01,8.517184621545854650e-01,8.344242590925758929e-01,8.212284296711610532e-01,8.056708004133747991e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.813627516547838603e+00,1.539271508693695001e+00,1.757387653827667151e+00,1.899498636563619058e+00,2.058352267106374089e+00,7.900945584830142421e-01,8.184081342054910779e-01,7.963300496716337884e-01,7.812751969029502197e-01,7.643648531519818823e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.138078027089437061e+00,1.861403606732686455e+00,2.098737859567006314e+00,2.223830223242441839e+00,2.368340418815612747e+00,7.428536321969201328e-01,7.757522360165534092e-01,7.482138880554722871e-01,7.331049370355536832e-01,7.143434676801013739e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.468239450474579932e+00,2.196995636701583710e+00,2.442074411789576072e+00,2.555602103948593218e+00,2.678285649458567175e+00,6.852612754759324076e-01,7.229898767409780325e-01,6.899824649131578447e-01,6.736794709206603837e-01,6.543932893289329256e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.797431179821491476e+00,2.541717383464177527e+00,2.783429767370224184e+00,2.879270786205927468e+00,2.985306782245635837e+00,6.174639103196908341e-01,6.586046589240421856e-01,6.213424175750908995e-01,6.049409402393983726e-01,5.849676245402318786e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.125002022822697789e+00,2.887893793185551949e+00,3.117817807753880732e+00,3.202331602573394775e+00,3.291964887777964144e+00,5.386810356053961524e-01,5.826532728162684416e-01,5.421563656365636641e-01,5.249962288079028649e-01,5.049182751608494168e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.448714688917001059e+00,3.237815562248230083e+00,3.445195294857025026e+00,3.518343511581421001e+00,3.593504386981328125e+00,4.520464932169917516e-01,4.962103635473678609e-01,4.550023002300229713e-01,4.377935188893338769e-01,4.191797902012423527e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.763453769663970050e+00,3.579042217254638558e+00,3.766206026236216253e+00,3.824586811304092393e+00,3.883980023860931219e+00,3.615680112890143350e-01,4.042002180394250188e-01,3.628098476514317605e-01,3.477706469986205917e-01,3.314913324665800243e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.057323558171590960e+00,3.900182661056518452e+00,4.063188110351562798e+00,4.110077582359314086e+00,4.155845878918965397e+00,2.747061838648378052e-01,3.135534641569883707e-01,2.747121878854552057e-01,2.618633916255061478e-01,2.486956917914013299e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.319717903256416136e+00,4.193259934902191510e+00,4.325993894735971956e+00,4.365733499368031900e+00,4.393884284019470066e+00,1.968472448199298508e-01,2.297549948827481703e-01,1.963221322132213120e-01,1.849180794731455635e-01,1.763937727106044129e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.528518108526865760e+00,4.429548381805419766e+00,4.539509996732076225e+00,4.566835283915201771e+00,4.578178771654764390e+00,1.352160511817211974e-01,1.618734036399234744e-01,1.329285261859519396e-01,1.248503092600008885e-01,1.212119656410085566e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.684667449990907784e+00,4.612382777849832749e+00,4.693991190115610834e+00,4.713442348798116299e+00,4.718853483200073029e+00,8.934521897490775577e-02,1.090324389267120359e-01,8.739077241057437162e-02,8.162314777733278848e-02,7.933451678501184101e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.796729815006256281e+00,4.744577178319294930e+00,4.808774624506632733e+00,4.818847180366516270e+00,4.814720276832580304e+00,5.676875698766645217e-02,7.116134917456502784e-02,5.369213588025469053e-02,5.080168424331420185e-02,5.141985865253191623e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.871832861781120627e+00,4.835414086500803954e+00,4.885291978995005557e+00,4.885566665013631571e+00,4.881058716615041426e+00,3.526972010404662294e-02,4.527397321229920113e-02,3.175250858419175620e-02,3.158489075779824518e-02,3.246750786189729621e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.920808495918909564e+00,4.896016509056090982e+00,4.929951074918110798e+00,4.931918187300364131e+00,4.925348212401072345e+00,2.145806306034421518e-02,2.831617941529835855e-02,1.915569890322365784e-02,1.839302718818137256e-02,1.996734673467346829e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.950626885612805950e+00,4.933120583375295354e+00,4.956412881851195884e+00,4.958357101281483992e+00,4.954616975943247681e+00,1.310848073610591628e-02,1.789329417523249921e-02,1.171410474380771456e-02,1.100225826547412619e-02,1.182426575990932344e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.969482877413431865e+00,4.958586821397145350e+00,4.974553988615672218e+00,4.974130116144816149e+00,4.970660583496093743e+00,7.971183633292355797e-03,1.087589551906732732e-02,6.690669066906690908e-03,6.777088061229031082e-03,7.541081885966375610e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.979919380982717136e+00,4.971631250063578200e+00,4.983638266245524306e+00,4.983555411656698020e+00,4.980852595965067131e+00,5.178821002511411337e-03,7.442419792640057354e-03,4.245357869120245341e-03,4.205290793396520774e-03,4.822215554888821878e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.985744704206784839e+00,4.978915857632954634e+00,4.989435449600219563e+00,4.989158420403798644e+00,4.985469089190165626e+00,3.610271728347577529e-03,5.355181773683975917e-03,2.695869586958695666e-03,2.729186134472478056e-03,3.660849418275160475e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.990214334289232667e+00,4.987219263712565187e+00,4.992783101876576701e+00,4.991659427324930398e+00,4.989195544242859270e+00,2.448406064908987233e-03,3.213055666800160044e-03,1.811847851451811727e-03,2.070184221065278583e-03,2.698536520318698360e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.993005072196324612e+00,4.989663847923278439e+00,4.994990716139475317e+00,4.994016099929809549e+00,4.993349624792735142e+00,1.732173764978064013e-03,2.604948160014238998e-03,1.252058539187252042e-03,1.467750189115827903e-03,1.603938171594937326e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.993816197633742959e+00,4.991588206291198482e+00,4.995873058954874324e+00,4.993965652624765994e+00,4.993837872664133926e+00,1.517187511702712023e-03,2.123370266542072560e-03,1.019735306864019567e-03,1.415876829973746137e-03,1.509767643431009828e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.995342232982317832e+00,4.993749327182769981e+00,4.996639875411987397e+00,4.995489284356435356e+00,4.995490444978078592e+00,1.148374850333785122e-03,1.521737195746006212e-03,8.390005667233388408e-04,1.120733769412183547e-03,1.112027869453611996e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-PAM,84_128_128_32,lr=1E-04,Tr=120,B=64,S=6,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-4.000000000000000000e+00,1.711881939835018518e-01,1.655233244895935041e-01,1.683708321253458706e-01,1.703322544097900515e-01,1.715375550587971976e-01,1.728193756739298537e-01,1.785458221435546888e-01,9.472011896809459097e-01,9.476784136546184678e-01,9.473907222222222035e-01,9.473685111111110890e-01,9.471838855421687020e-01,9.469973777777777046e-01,9.465882277777777354e-01,5.580800000000000000e+04
-3.000000000000000000e+00,2.551762798627217332e-01,2.478863369623819923e-01,2.510147876739501904e-01,2.537230587005614990e-01,2.555572098096211553e-01,2.575000996589660862e-01,2.653761863708495872e-01,9.415263284024989465e-01,9.421534136546184657e-01,9.417682222222223398e-01,9.415638444444444088e-01,9.414725234270414633e-01,9.413576888888889327e-01,9.408422777777777357e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.691484737926059023e-01,3.586819489796956306e-01,3.639415132204691372e-01,3.671127516428629445e-01,3.696794670422872131e-01,3.724093372027079130e-01,3.830658246676126866e-01,9.345036472222223445e-01,9.355385542168676016e-01,9.348039999999999683e-01,9.345942888888888467e-01,9.342975568942436526e-01,9.342433333333333145e-01,9.335441500000000170e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.154582017792596060e-01,5.015463393529255853e-01,5.078844765027363817e-01,5.127630944252014045e-01,5.162284361521403131e-01,5.201565205256144520e-01,5.341703437169392776e-01,9.256710518072289728e-01,9.269152610441766527e-01,9.261896666666666889e-01,9.257208000000000103e-01,9.255318942436412399e-01,9.252941555555556086e-01,9.243745333333333036e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.927494311332701438e-01,6.737735206286112888e-01,6.831903707186380847e-01,6.894854634602864962e-01,6.937167442639669002e-01,6.995758716265360055e-01,7.167546161015828643e-01,9.146685055667113096e-01,9.160897590361446463e-01,9.152638333333333875e-01,9.149465999999999433e-01,9.145422021419009617e-01,9.142390000000000239e-01,9.129296388888887837e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.965394350422752900e-01,8.709918828010558833e-01,8.849482914606729977e-01,8.928014790217081442e-01,8.985664607683817584e-01,9.055658184687296330e-01,9.263626777331034345e-01,9.008291041610888561e-01,9.028618139223559824e-01,9.017535277777778413e-01,9.009858888888888639e-01,9.006624832663989721e-01,9.001936888888890653e-01,8.985172222222220784e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.121988210333718206e+00,1.090446527481079064e+00,1.108045397202173765e+00,1.117607246875762961e+00,1.124477663516998183e+00,1.133589814901351911e+00,1.157762612024943127e+00,8.835922318273091713e-01,8.864040829986612469e-01,8.846354444444444187e-01,8.842270444444444433e-01,8.833839357429718042e-01,8.825764666666666702e-01,8.803264166666666668e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.364441209329499083e+00,1.325886475324630664e+00,1.348492203156153257e+00,1.359692050615946446e+00,1.367444571097691908e+00,1.378366898934046514e+00,1.406765056848525930e+00,8.618579319277109851e-01,8.658130522088353098e-01,8.632596666666668694e-01,8.623170666666666317e-01,8.615542838018742655e-01,8.605707666666667643e-01,8.576327555555556259e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.621354791747198876e+00,1.576961352745691824e+00,1.603205397526423104e+00,1.615664645671844424e+00,1.624804924170176079e+00,1.637995402733484873e+00,1.669497027635574282e+00,8.348148206604194543e-01,8.399216532797857404e-01,8.369671944444444511e-01,8.353038000000000407e-01,8.344412817938420268e-01,8.329082444444444455e-01,8.293467500000000214e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.889969983061154712e+00,1.838471879959106436e+00,1.869351796468099014e+00,1.884098178625106756e+00,1.894391577879587896e+00,1.908493685563405373e+00,1.945012779871622799e+00,8.014673239402053673e-01,8.083013052208835036e-01,8.040678055555555703e-01,8.021255999999999942e-01,8.007693273092370001e-01,7.992591888888889162e-01,7.942807166666666641e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.168325731635093678e+00,2.111445950587590659e+00,2.145550703128178860e+00,2.161625481605529586e+00,2.172686933835347389e+00,2.189105006376902196e+00,2.229540314277012936e+00,7.599996512940651039e-01,7.684516398929049918e-01,7.636458055555555013e-01,7.609770222222221880e-01,7.595461345381524509e-01,7.567439111111110561e-01,7.506333944444444350e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.454896518389384052e+00,2.392700733502705734e+00,2.431030610720316787e+00,2.447600564638773513e+00,2.459695200522740599e+00,2.476969567378362047e+00,2.521382433573404747e+00,7.091972279339580076e-01,7.196336680053547763e-01,7.134228333333333394e-01,7.105600444444444275e-01,7.084623995983935218e-01,7.055248777777778368e-01,6.975795444444444771e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.746814930518468145e+00,2.678262343327204587e+00,2.721002686103184853e+00,2.737929909706115605e+00,2.752352346102396652e+00,2.770911816676457917e+00,2.820430481195449701e+00,6.487540955600178405e-01,6.630573962516733699e-01,6.534405833333333247e-01,6.504658444444444410e-01,6.476637215528782132e-01,6.441710111111110804e-01,6.337260166666666139e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.044831955141491520e+00,2.972296599944432405e+00,3.014822712262471338e+00,3.036528143723805861e+00,3.051630505482355815e+00,3.071280725399653022e+00,3.122433044036229344e+00,5.769748393797411445e-01,5.934899598393573728e-01,5.836666388888889223e-01,5.794196444444443816e-01,5.755649431057563437e-01,5.708529444444444545e-01,5.588549055555555034e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.345112684965133809e+00,3.263612338940302671e+00,3.316909427642822372e+00,3.339377985795338954e+00,3.352203221003214662e+00,3.369102369864781732e+00,3.429470766544342020e+00,4.955552840138330861e-01,5.169560910307897661e-01,5.028016944444445580e-01,4.973355777777778153e-01,4.937852074966532778e-01,4.890305222222221526e-01,4.734226111111111135e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.648926890730857853e+00,3.567430160681406726e+00,3.618079961617787887e+00,3.640842269500096595e+00,3.657424485206604015e+00,3.675771123409271368e+00,3.734013343969980969e+00,4.067870877063810564e-01,4.289702476572958001e-01,4.156516944444444417e-01,4.093016666666666747e-01,4.047265896921017903e-01,3.992870555555555478e-01,3.827852722222222503e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.941923236542277831e+00,3.857069587628046747e+00,3.911314497391382705e+00,3.936392165422439415e+00,3.951036416689554631e+00,3.969462741216023716e+00,4.026264010906219326e+00,3.184005797969656215e-01,3.430814926372156015e-01,3.274967500000000031e-01,3.202771555555555261e-01,3.157104250334671902e-01,3.103847666666666449e-01,2.934528888888888742e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.210558164967430628e+00,4.128530985991160307e+00,4.182121557712554782e+00,4.207402711709340437e+00,4.221356084028879962e+00,4.236700045267740578e+00,4.287237605094909476e+00,2.364913171575190043e-01,2.609172021419009502e-01,2.453362777777777781e-01,2.375577111111111250e-01,2.334182563587684500e-01,2.288753888888888921e-01,2.128430666666666360e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.440821002536349482e+00,4.363703188896178808e+00,4.407594168980915939e+00,4.437196834087371755e+00,4.452087570031483921e+00,4.467501272201538143e+00,4.516842981020609216e+00,1.661471182842481076e-01,1.895007362784471572e-01,1.769342500000000151e-01,1.675235555555555367e-01,1.629891900937081584e-01,1.580017999999999978e-01,1.419331777777777803e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.621221647686428291e+00,4.555243190606435455e+00,4.600048400243123226e+00,4.614398283322652006e+00,4.629505375862121852e+00,4.644520248413085639e+00,4.683614387671152457e+00,1.111390331994645125e-01,1.311609437751003748e-01,1.182316944444444656e-01,1.138808666666666775e-01,1.087166331994645213e-01,1.038673333333333393e-01,9.097672777777779385e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.753820273452334710e+00,4.697972245693207149e+00,4.737375212033589911e+00,4.744662836392720351e+00,4.761205871899922393e+00,4.774819860776265301e+00,4.806885613918304045e+00,7.102650689424364061e-02,8.773711512717535799e-02,7.665141666666666631e-02,7.418082222222222022e-02,6.894822623828647523e-02,6.468493333333333317e-02,5.395652777777776993e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.845989277389314509e+00,4.793830159982045203e+00,4.834191856543222698e+00,4.846894003709157239e+00,4.853102399826049407e+00,4.862278260866800927e+00,4.885638983408609803e+00,4.371999204596161565e-02,5.921432396251673225e-02,4.767552777777778195e-02,4.375244444444444103e-02,4.171680053547523193e-02,3.893196666666666472e-02,3.102888888888889057e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.906154355367025488e+00,4.877602178414663037e+00,4.889054493904113841e+00,4.908150377909342055e+00,4.910427270412444756e+00,4.916044782638549826e+00,4.935647028923034974e+00,2.618575595716197968e-02,3.420906961178046130e-02,3.156027777777777737e-02,2.588168888888888949e-02,2.523042168674698854e-02,2.333607777777777989e-02,1.689700000000000230e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.946062526199552778e+00,4.922863427797953051e+00,4.938119291623433327e+00,4.948626010100046990e+00,4.951204197088877379e+00,4.951387529850006075e+00,4.964174700736999846e+00,1.480662031459169942e-02,2.124364123159303702e-02,1.740316666666666748e-02,1.433455555555555525e-02,1.343266398929049421e-02,1.329316666666666667e-02,9.132527777777775871e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.968358961343764868e+00,4.954184237957000470e+00,4.963442868709564415e+00,4.970010824998220222e+00,4.972097215652465430e+00,4.973629920164744256e+00,4.976788700580597080e+00,8.544628447121822498e-03,1.236281793842035001e-02,1.016161111111111084e-02,8.264555555555556238e-03,7.590963855421686661e-03,7.080000000000000356e-03,5.807822222222222205e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.982076727840635044e+00,4.974247137705485322e+00,4.978083065350850767e+00,4.982513751188913709e+00,4.984377935250599911e+00,4.984945367018381646e+00,4.988293110529581575e+00,4.740590975011156269e-03,6.729016064257027641e-03,6.047305555555555767e-03,4.760888888888889156e-03,4.183835341365462271e-03,3.985566666666667465e-03,2.736933333333333145e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.988039643367130793e+00,4.982111984888712541e+00,4.985184308052063251e+00,4.988987639904022053e+00,4.990015575726826746e+00,4.989453142484029158e+00,4.992485209147135450e+00,3.133567101740294004e-03,4.650133868808567494e-03,4.070833333333333422e-03,2.977399999999999838e-03,2.647740963855422115e-03,2.771788888888888566e-03,1.683505555555555623e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.991996504147848235e+00,4.987157262643178157e+00,4.991055615266164480e+00,4.992675313472747511e+00,4.991815924962361706e+00,4.994340483824411869e+00,4.994934424718221244e+00,2.067651874163319633e-03,3.330254350736278502e-03,2.449305555555555264e-03,1.967955555555555517e-03,2.201723560910307832e-03,1.420344444444444172e-03,1.036327777777777811e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.993677157137129008e+00,4.991142406781514218e+00,4.993357793490091900e+00,4.993434351126352588e+00,4.995573839664459115e+00,4.992368942260742237e+00,4.996185609499613101e+00,1.612492838018741515e-03,2.287081659973226079e-03,1.785166666666666672e-03,1.777066666666666855e-03,1.132730923694779280e-03,1.924299999999999882e-03,7.686111111111110792e-04,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-PAM,84_128_128_32,lr=1E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-4.000000000000000000e+00,1.700480944315592435e-01,1.656117691993713448e-01,1.744844196637471423e-01,9.472849321394962718e-01,9.477024127492877925e-01,9.468674515297046401e-01,5.580800000000000000e+04
-3.000000000000000000e+00,2.530900523662567014e-01,2.473144572575887157e-01,2.588656474749247427e-01,9.417020249653091923e-01,9.421572849893162793e-01,9.412467649413019943e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.663722157478332409e-01,3.587401223182677956e-01,3.740043091773986861e-01,9.347833345281775230e-01,9.354324474715098869e-01,9.341342215848451591e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.114327549139658924e-01,5.013327835400899213e-01,5.215327262878417525e-01,9.259622725009368782e-01,9.266684584223647825e-01,9.252560865795090850e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.874363346099853223e-01,6.735139072736103794e-01,7.013587619463602651e-01,9.149602775207555938e-01,9.160392405626780477e-01,9.138813144788331400e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.894884905020395971e-01,8.712473174730936964e-01,9.077296635309854977e-01,9.014108591236789092e-01,9.029968727742164747e-01,8.998248454731412327e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.113359947482744694e+00,1.090628238757451296e+00,1.136091656208038314e+00,8.843151060729539381e-01,8.863629473824785610e-01,8.822672647634293153e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.354333780169487023e+00,1.326438570340474410e+00,1.382228989998499635e+00,8.628109808671462488e-01,8.656323116987177935e-01,8.599896500355745932e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.608710613171259407e+00,1.576082026163736938e+00,1.641339200178782098e+00,8.365657112924612671e-01,8.404450454059827491e-01,8.326863771789397850e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.875186520655949707e+00,1.838165270487467362e+00,1.912207770824432274e+00,8.032836375269090112e-01,8.079638087606838548e-01,7.986034662931340566e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.152052410244941427e+00,2.109883766412735007e+00,2.194221054077148292e+00,7.624818611771007060e-01,7.688359708867521514e-01,7.561277514674493716e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.435377462029457263e+00,2.389578308820724306e+00,2.481176615238189775e+00,7.128119932423122584e-01,7.203784610933048338e-01,7.052455253913197941e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.727240056355794362e+00,2.677687098582585801e+00,2.776793014129002923e+00,6.524516338141501670e-01,6.622211427172365328e-01,6.426821249110636902e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.022345424572626893e+00,2.969247027397155847e+00,3.075443821748097939e+00,5.821428115412741189e-01,5.943632033475783061e-01,5.699224197349698207e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.321668017506599568e+00,3.266827498753865466e+00,3.376508536259333226e+00,5.016033580742113029e-01,5.153857394052706598e-01,4.878209767431518906e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.620633633097012805e+00,3.564100740671158007e+00,3.677166525522868046e+00,4.148697858706029695e-01,4.305360131766381993e-01,3.992035585645677953e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.909152736385663296e+00,3.857237433354059775e+00,3.961068039417266817e+00,3.278826804732704048e-01,3.433307069088318841e-01,3.124346540377089809e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.183319011370341123e+00,4.131105447292328314e+00,4.235532575448353931e+00,2.445868597511265397e-01,2.607491319444444344e-01,2.284245875578086171e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.410783293406169037e+00,4.363678962866464950e+00,4.457887623945872235e+00,1.753207236760840337e-01,1.901351273148148280e-01,1.605063200373532395e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.595211722373962360e+00,4.556583038647969985e+00,4.633840406099955622e+00,1.186490680772860351e-01,1.308692018340455732e-01,1.064289343205264970e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.731658439556757578e+00,4.699455847581227808e+00,4.763861031532287349e+00,7.734875747834743520e-02,8.753505608974358754e-02,6.716245886695126899e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.828740869760513199e+00,4.803916457970936804e+00,4.853565281550089594e+00,4.829868452989742600e-02,5.608897569444443870e-02,4.050839336535041330e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.894521067142486359e+00,4.876912139256795342e+00,4.912129995028178264e+00,2.905572406898114177e-02,3.449461360398860948e-02,2.361683453397367405e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.936952687104543713e+00,4.926548074881235806e+00,4.947357299327850733e+00,1.694954548527495899e-02,2.010448940527065700e-02,1.379460156527926099e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.961256778717041627e+00,4.956778596242268797e+00,4.965734961191813568e+00,1.019725775042985838e-02,1.159331597222222100e-02,8.801199528637495759e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.976266794602075549e+00,4.971388370672861434e+00,4.981145218531290553e+00,6.112083561137640619e-03,7.601885238603989063e-03,4.622281883671291308e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.986307389656703393e+00,4.984008150577545315e+00,4.988606628735860582e+00,3.366330804966827413e-03,4.082053507834757303e-03,2.650608102098897089e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.987506769180297894e+00,4.990932814915974625e+00,4.984080723444621164e+00,3.135185453609446414e-03,2.264623397435897023e-03,4.005747509782995805e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.989779017448425336e+00,4.985989454587300251e+00,4.993568580309549532e+00,2.511530924280224071e-03,3.588118767806268167e-03,1.434943080754180192e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-PAM,84_128_128_32,lr=1E-04,Tr=64,B=64,S=3,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-4.000000000000000000e+00,1.707619673940870275e-01,1.654797856012980017e-01,1.699027398427327418e-01,1.769033767382303945e-01,9.472522828711399390e-01,9.476849125267092777e-01,9.472739049145297852e-01,9.467980311721806430e-01,5.580800000000000000e+04
-3.000000000000000000e+00,2.545726538234286962e-01,2.476012282371521100e-01,2.531768204371134257e-01,2.629399127960205251e-01,9.415862843532378790e-01,9.421727764423075691e-01,9.416694155092593110e-01,9.409166611081465348e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.679382036526998578e-01,3.584642251332600948e-01,3.658655813535054424e-01,3.794848044713338142e-01,9.345817406451057963e-01,9.352278145032051349e-01,9.347013888888889843e-01,9.338160185432231586e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.140222955279879491e-01,5.012165454228718620e-01,5.113125748634338441e-01,5.295377662976582522e-01,9.257713556877374961e-01,9.267273971688033685e-01,9.259284410612536043e-01,9.246582288331554045e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.906968319151136626e-01,6.731422092119853096e-01,6.878183299700418862e-01,7.111299565633137920e-01,9.147727306454863649e-01,9.162858907585471613e-01,9.148339120370369004e-01,9.131983891408751441e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.939780387348599255e-01,8.709023928642273260e-01,8.914583942095438696e-01,9.195733291308084700e-01,9.010618584026707234e-01,9.028664863782051020e-01,9.012101918625355923e-01,8.991088969672714759e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.118382521417405906e+00,1.090120859543482368e+00,1.115130543311436906e+00,1.149896161397298222e+00,8.838876930409894639e-01,8.863383914262819019e-01,8.841854967948719057e-01,8.811391909018143620e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.360560845719443579e+00,1.325916381676991884e+00,1.358429503838221253e+00,1.397336651643117378e+00,8.622697913147062687e-01,8.657183660523504187e-01,8.624566862535612000e-01,8.586343216382071875e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.616615354935328375e+00,1.575959935983022087e+00,1.615110030571619726e+00,1.658776098251342868e+00,8.354357055085914752e-01,8.398178418803418088e-01,8.357003427706553023e-01,8.307889318747776475e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.884244302034377982e+00,1.837793496926625636e+00,1.882345954418182421e+00,1.932593454758326112e+00,8.020450127255270845e-01,8.078692240918803336e-01,8.024532140313390682e-01,7.958126000533617406e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.161334123955832354e+00,2.109014532327651903e+00,2.159527154286702277e+00,2.215460685253143325e+00,7.610298834651509914e-01,7.687500834668803407e-01,7.612835870726495369e-01,7.530559798559230966e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.446757683330112343e+00,2.389601514259974024e+00,2.444650834004084228e+00,2.506020701726277888e+00,7.106737845793000830e-01,7.207228398771369227e-01,7.108637375356126054e-01,7.004347763251510539e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.739223740577697797e+00,2.677850235223770081e+00,2.737338388760884644e+00,2.802482597748438664e+00,6.499644593312222662e-01,6.619687666933761205e-01,6.506420383725071144e-01,6.372825729277836748e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.034791496647728959e+00,2.968923791885376140e+00,3.033120070695876969e+00,3.102330627361933324e+00,5.794527664398220201e-01,5.942930021367520688e-01,5.797720018696581601e-01,5.642932953130558316e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.334048752387364534e+00,3.266449404557545844e+00,3.329647703250249169e+00,3.406049149354299033e+00,4.983375381716719232e-01,5.151568509615385150e-01,4.999494079415954806e-01,4.799063556118818852e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.635876864168378741e+00,3.562584745645522855e+00,3.635404998064041049e+00,3.709640848795572765e+00,4.105445630258106604e-01,4.307532218215812114e-01,4.107530270655270210e-01,3.901274401903238043e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.928465574555926931e+00,3.853808920145034733e+00,3.928436759312947668e+00,4.003151044209798393e+00,3.223492329317484972e-01,3.443664362980768945e-01,3.222960848468661155e-01,3.003851776503023707e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.200317871093750099e+00,4.131548022111257268e+00,4.199583340485890659e+00,4.269822250684102372e+00,2.396168487846097872e-01,2.604173510950854586e-01,2.402164574430199484e-01,2.182167378157239546e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.427490090317196092e+00,4.360243244012196762e+00,4.430320226351420310e+00,4.491906800587972093e+00,1.700225164524276911e-01,1.909981637286324863e-01,1.693060007122507427e-01,1.497633849163998720e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.606436404122246309e+00,4.547364247639974266e+00,4.610944246610006125e+00,4.661000718116760311e+00,1.155166411085595674e-01,1.341000934829059688e-01,1.142926460113959930e-01,9.815718383137674030e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.741962713665432538e+00,4.696488011519114103e+00,4.742055309772491789e+00,4.787344819704691723e+00,7.450958446039850080e-02,8.856393563034187233e-02,7.485714921652421305e-02,6.010766853432941703e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.836144323084089258e+00,4.799945073763529635e+00,4.838170883019765611e+00,4.870317012468973417e+00,4.635060078496439084e-02,5.723407451923077233e-02,4.600264868233618076e-02,3.581507915332621250e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.892450041717952836e+00,4.850703487078348530e+00,4.903238621711730971e+00,4.923408016363779893e+00,2.997725643610114898e-02,4.224121928418803074e-02,2.702974759615384831e-02,2.066080242796157831e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.936840629524654744e+00,4.915919560114542897e+00,4.942484309991201030e+00,4.952118018468221194e+00,1.726410867807876698e-02,2.320571247329059755e-02,1.584440660612535662e-02,1.274220695482034850e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.963715237140655212e+00,4.952706440448761072e+00,4.964892153898874838e+00,4.973547117074330615e+00,9.694936642689333528e-03,1.273424145299145542e-02,9.534744480056979790e-03,6.815823995019566241e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.978194325659010211e+00,4.970719745477040874e+00,4.979482505162557082e+00,4.984380726337432677e+00,5.705037920746715459e-03,7.739867120726496609e-03,5.491519764957265327e-03,3.883726876556385307e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.986008078522152331e+00,4.981416645526885567e+00,4.987143992582956820e+00,4.989463597456614607e+00,3.573879939592347361e-03,4.823934962606837330e-03,3.389033564814814773e-03,2.508671291355389545e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.991174830489687686e+00,4.988867144266764697e+00,4.991557631969452125e+00,4.993099715232848901e+00,2.193319002486670156e-03,2.792768429487179922e-03,2.194655893874643791e-03,1.592532684098185887e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.993285029252370499e+00,4.992577294667562171e+00,4.994438186963399140e+00,4.992839606126149299e+00,1.655986409750917357e-03,1.805021367521367475e-03,1.412359775641025550e-03,1.750578086090359481e-03,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-PAM,84_128_128_32,lr=1E-04,Tr=66,B=64,S=4,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-4.000000000000000000e+00,1.707513886690139870e-01,1.651065843900044738e-01,1.689473209381103513e-01,1.714122883478800541e-01,1.775393610000610412e-01,9.472571318346959535e-01,9.478423441463088572e-01,9.474037237057038041e-01,9.471395118586748429e-01,9.466429476280960875e-01,5.580800000000000000e+04
-3.000000000000000000e+00,2.548665389219919586e-01,2.470633308092753111e-01,2.520937501589456953e-01,2.560682900746663604e-01,2.642407846450805509e-01,9.415526063252434019e-01,9.423376941218351011e-01,9.416902690269026710e-01,9.413985004227295450e-01,9.407839617295064016e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.685459959109624317e-01,3.583061000506083116e-01,3.647004272143046233e-01,3.697764444351196444e-01,3.814010119438171476e-01,9.345404108080900274e-01,9.352708806122902452e-01,9.348213988065472435e-01,9.344658479063764345e-01,9.336035159071461864e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.145408616463343909e-01,5.008320755958557413e-01,5.092288368542988719e-01,5.163101363182067693e-01,5.317923978169759591e-01,9.258041031801418352e-01,9.268679304053752954e-01,9.261509817648431175e-01,9.255987073376941154e-01,9.245987932126544795e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.915265557368595051e-01,6.731247331301370984e-01,6.848136471112569179e-01,6.943953034083047982e-01,7.137725392977396499e-01,9.148019220363053927e-01,9.161846660436967493e-01,9.153242157549087432e-01,9.144826458416766002e-01,9.132161605049392561e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.951391914685568052e-01,8.712978180249532079e-01,8.864807922045390143e-01,8.996573255856832318e-01,9.231208300590515448e-01,9.009468604655375135e-01,9.029426422818493947e-01,9.015305363869720034e-01,9.005440306145152674e-01,8.987702325788134994e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.120003663440545472e+00,1.089372802734374979e+00,1.110797519048055015e+00,1.125528534491856858e+00,1.154315797487894590e+00,8.838033524718110767e-01,8.866895830552218305e-01,8.846464979831316633e-01,8.833303074800872290e-01,8.805470213688034731e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.362418678760528579e+00,1.325631439685821533e+00,1.351944918076197322e+00,1.370122903982798235e+00,1.401975453297297225e+00,8.620557942388706874e-01,8.656500689716549735e-01,8.630120012001200047e-01,8.613137431584567683e-01,8.582473636252513360e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.618359327057997454e+00,1.575565114736557026e+00,1.606070326328277620e+00,1.627183767636616984e+00,1.664618099530537965e+00,8.352952125914988590e-01,8.400938904463134405e-01,8.367471413808046377e-01,8.343041427490764939e-01,8.300356757898011972e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.886705137511094366e+00,1.837353901942571088e+00,1.873202442248662392e+00,1.897258426666259767e+00,1.939005779186884659e+00,8.019503284304201340e-01,8.083807680327502743e-01,8.036998199819982425e-01,8.005689605304141532e-01,7.951517651765176442e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.164113055388132700e+00,2.109059935172398870e+00,2.149627024491628013e+00,2.176357583125432260e+00,2.221407678763071658e+00,7.607301575177096709e-01,7.689446446847327810e-01,7.630728406173951095e-01,7.589282917278511453e-01,7.519748530408596476e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.449539709130923004e+00,2.388752822478612092e+00,2.433604092756907367e+00,2.462363766113917052e+00,2.513438155174255506e+00,7.105472233958589623e-01,7.213194055088327783e-01,7.133277994466112881e-01,7.081878921372313229e-01,6.993537964907602378e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.741683314899603818e+00,2.675366262594858657e+00,2.725130102078119787e+00,2.755723400910695453e+00,2.810513494014740044e+00,6.498762122571777322e-01,6.635434521425710441e-01,6.531156782344901268e-01,6.469047189961286692e-01,6.359409996555210887e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.038357509255408928e+00,2.965705752054850208e+00,3.021974760929743375e+00,3.052970696528752637e+00,3.112778827508290824e+00,5.783941763424996774e-01,5.954734125394918198e-01,5.821447811447810761e-01,5.749436879811329337e-01,5.610148237045927688e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.337648161272208203e+00,3.261871978600820121e+00,3.319135249614715732e+00,3.354335003137588700e+00,3.415250413735707813e+00,4.975637028001625439e-01,5.166139144751479284e-01,5.027362402906957461e-01,4.935397699461576138e-01,4.773648864886488874e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.638261513392130553e+00,3.558608301321665390e+00,3.621272575537363814e+00,3.655267761548360195e+00,3.717897415161132812e+00,4.100430575026420832e-01,4.325658568059449482e-01,4.148529686301963282e-01,4.051932430027144205e-01,3.875601615717127468e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.931965639909108301e+00,3.852704877376556425e+00,3.915214030981063686e+00,3.949156867663065729e+00,4.010786783615747808e+00,3.212549615093667765e-01,3.442652738842166271e-01,3.264699636630329360e-01,3.162747741734525664e-01,2.980098343167650321e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.197149591644604882e+00,4.125325331687927033e+00,4.184364588101704641e+00,4.216825242042541610e+00,4.262083204746246246e+00,2.402651042484326704e-01,2.617284964179237283e-01,2.445979597959795637e-01,2.345137832065144756e-01,2.202201775733128586e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.427607769529024573e+00,4.353938307762145854e+00,4.413439277648925518e+00,4.445822351932525507e+00,4.497231140772501412e+00,1.701389160361214681e-01,1.925666355181773759e-01,1.753865053171984323e-01,1.646078293952743243e-01,1.479946939138358231e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.607619227727254518e+00,4.545616634527842592e+00,4.594833470980326240e+00,4.621356417655944959e+00,4.668670387744903394e+00,1.152216351376939146e-01,1.341216348507097422e-01,1.200087508750875137e-01,1.112184732790459651e-01,9.553768154593238193e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.742391478896140988e+00,4.690665935039520562e+00,4.737442015329996536e+00,4.754730559190114114e+00,4.786727406024932741e+00,7.426085682785116271e-02,8.995418947181060831e-02,7.611604493782711534e-02,7.077881235260090331e-02,6.019438054916602387e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.829055926322936898e+00,4.763083873112996081e+00,4.834697092215219705e+00,4.848183713277181006e+00,4.870259026686350801e+00,4.868534117545381124e-02,6.878082587994481523e-02,4.719181918191818481e-02,4.313483958528011725e-02,3.563388005467213460e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.901107931335767276e+00,4.869897043069204123e+00,4.900748637676239028e+00,4.910256376107533960e+00,4.923529668490091993e+00,2.737191872332118275e-02,3.626438392737952460e-02,2.773182318231822915e-02,2.500179103813465059e-02,2.048967674545232320e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.941114424904187175e+00,4.918552328904469917e+00,4.941276061375935669e+00,4.947791062196095879e+00,4.956838247140249010e+00,1.599409343161433197e-02,2.230369777065812145e-02,1.616810014334766829e-02,1.428062563965647701e-02,1.122395017279505594e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.964809311350187215e+00,4.952721640586853269e+00,4.965306725502014018e+00,4.970027410825093916e+00,4.971181468486785882e+00,9.380648114370908688e-03,1.263409424642904753e-02,9.411091109110911179e-03,8.069116272860766409e-03,7.408290829082907897e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.976082627773284806e+00,4.963185260295867707e+00,4.978313818772633681e+00,4.979208071708678851e+00,4.983623360315958983e+00,6.315194117306982373e-03,9.843567836959906878e-03,5.795729572957295656e-03,5.591131580118364856e-03,4.030347479192363837e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.985341055432956026e+00,4.978963227589924934e+00,4.986771635532378788e+00,4.987893165906270632e+00,4.987736192703247085e+00,3.813742950408599217e-03,5.499265785609397557e-03,3.549138247158049094e-03,3.184243314199261456e-03,3.022324454667688759e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.989323757767676781e+00,4.984024762153625332e+00,4.991519324938455959e+00,4.989202046235402754e+00,4.992548897743224856e+00,2.743885557792195840e-03,4.166488675299247386e-03,2.228139480614728211e-03,2.879177234904107142e-03,1.701736840350701703e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.993611729025841051e+00,4.991538179397583264e+00,4.993896963437398639e+00,4.993733229478200641e+00,4.995278543790181658e+00,1.571468040710091458e-03,2.074355893739153380e-03,1.584825149181584829e-03,1.636975481689137944e-03,9.897156382304896777e-04,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-SQAM,84_128_128_32,lr=1E-04,Tr=120,B=64,S=6,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-4.000000000000000000e+00,1.542929140726725379e-01,1.314706732432047442e-01,1.379164342880249139e-01,1.454455814361572397e-01,1.541520810127258168e-01,1.617194035847981659e-01,1.950533108711242636e-01,9.403204885430610505e-01,9.433710508701472763e-01,9.432174722222222973e-01,9.417782888888888149e-01,9.401562081659973202e-01,9.390839111111111137e-01,9.343160000000001464e-01,6.400000000000000000e+04
-3.000000000000000000e+00,2.456358964973025805e-01,1.997887706756591719e-01,2.102305479049682568e-01,2.317670509020487435e-01,2.477426538467407124e-01,2.653005166053771791e-01,3.189858390490213913e-01,9.297092886546184376e-01,9.360464524765730321e-01,9.356048333333333300e-01,9.315055111111111286e-01,9.289934738955822890e-01,9.264170333333333618e-01,9.196884277777778172e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.687243530220455923e-01,2.963261491457621077e-01,3.137211980819701873e-01,3.470854446093241119e-01,3.704196379979451392e-01,4.004449160893758242e-01,4.843487722078959057e-01,9.169750497434181469e-01,9.269062918340026380e-01,9.251598611111110371e-01,9.195873555555557077e-01,9.161447121820617268e-01,9.120372444444443394e-01,9.020148333333333213e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.321912737422519468e-01,4.270086118380228557e-01,4.512651162147521822e-01,4.995385608673095779e-01,5.356063915888468197e-01,5.799577020009358819e-01,6.997712599436441971e-01,9.007985818830878122e-01,9.151639558232931293e-01,9.123834722222221583e-01,9.047382000000000479e-01,8.996269243641231705e-01,8.936161333333333401e-01,8.792628055555555822e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.409835570388371151e-01,5.934427337646484002e-01,6.277940262158712148e-01,6.961411085128784704e-01,7.472534012794495029e-01,8.073891359965006398e-01,9.738809364636739074e-01,8.798304800758590671e-01,9.005027108433736327e-01,8.958641111111111943e-01,8.852617111111110715e-01,8.779451807228915161e-01,8.699937555555555813e-01,8.494154111111110739e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.932659763097763106e-01,7.972054554621378353e-01,8.412734491030374739e-01,9.339438320795695470e-01,1.003067333062489741e+00,1.084975255250930859e+00,1.299130532900492296e+00,8.527080314480143253e-01,8.815480254350734901e-01,8.747712222222222556e-01,8.603104666666667732e-01,8.500366465863453680e-01,8.388925777777778148e-01,8.106892500000000279e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.285109199417961756e+00,1.034554713090260814e+00,1.091918907006581563e+00,1.211060654878616250e+00,1.301660702466964636e+00,1.404505963484446118e+00,1.666954255580902045e+00,8.179264941990184168e-01,8.578793507362785231e-01,8.476856388888888150e-01,8.279797777777777590e-01,8.139494477911647374e-01,7.987379888888889168e-01,7.613267611111110833e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.607129359828101345e+00,1.301667767047882007e+00,1.372387368122736540e+00,1.521861483891804978e+00,1.631973298947016371e+00,1.756635664542516073e+00,2.058250576416651434e+00,7.741990878737171622e-01,8.279426037483266221e-01,8.132594999999999130e-01,7.868612222222223229e-01,7.683503179384203463e-01,7.481843444444444824e-01,7.005965388888888423e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.949954929245842905e+00,1.592937725464502963e+00,1.679021854003270420e+00,1.857123964389165272e+00,1.986882898489634286e+00,2.126568555116653325e+00,2.457194578011830721e+00,7.205395333891120302e-01,7.903121485943774838e-01,7.701050277777777842e-01,7.355934444444444109e-01,7.117657128514056630e-01,6.866648444444445332e-01,6.287960222222223061e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.307924943447112742e+00,1.903612586259841866e+00,2.008750700712203852e+00,2.210757868528366199e+00,2.358144049167632872e+00,2.515498863220214876e+00,2.850785592794418122e+00,6.565540200133869186e-01,7.452408299866132291e-01,7.165128055555556319e-01,6.738908666666666436e-01,6.439211345381525842e-01,6.123659111111110498e-01,5.473925722222221513e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.672991464363204006e+00,2.230355560461680042e+00,2.356055722951889031e+00,2.578283915281295968e+00,2.735744150479634484e+00,2.905531547466913889e+00,3.231977889537811066e+00,5.836089472891566876e-01,6.926150267737618549e-01,6.533181388888888996e-01,6.018397777777777513e-01,5.660920180722891493e-01,5.283956444444444234e-01,4.593930777777777696e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.033437498291334133e+00,2.563053131977717225e+00,2.709727794567744041e+00,2.944895345767339023e+00,3.112095736106236910e+00,3.281835594256719002e+00,3.589017387072245491e+00,5.058739569388664981e-01,6.347573627844712574e-01,5.835086111111110752e-01,5.234473555555555491e-01,4.821627677376171262e-01,4.405754444444445195e-01,3.707922000000000162e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.376590094619327242e+00,2.890815230925877888e+00,3.059238443056742529e+00,3.302857197523116906e+00,3.463601179520289008e+00,3.634193288485209283e+00,3.908835228204726953e+00,4.283262762717536809e-01,5.746623493975903108e-01,5.098655555555555718e-01,4.427885111111111160e-01,3.995465026773761807e-01,3.544893444444444652e-01,2.886053944444444408e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.685326666752497093e+00,3.193742688417434472e+00,3.382899901151656952e+00,3.626636954228083187e+00,3.780173275788625276e+00,3.942793049891789803e+00,4.185714131037394203e+00,3.564807161646585953e-01,5.176395917001339608e-01,4.382933611111111682e-01,3.670757111111110915e-01,3.228110441767068073e-01,2.769495111111111019e-01,2.161150777777777754e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.944689154148102173e+00,3.457238735516865891e+00,3.660046911716461349e+00,3.897833104928334347e+00,4.048379586696624344e+00,4.198409105618794435e+00,4.406227480411529562e+00,2.950724436077643564e-01,4.667262717536814209e-01,3.752396388888888934e-01,3.023040222222221907e-01,2.564988621151271797e-01,2.117191444444444792e-01,1.579467222222222245e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.152125493248303378e+00,3.669717178742090802e+00,3.893036862691243272e+00,4.123026205857594384e+00,4.258540243466694797e+00,4.397561749299367051e+00,4.570870719432830853e+00,2.447758980923694649e-01,4.248170682730923464e-01,3.192483611111111008e-01,2.465173111111111370e-01,2.034661813922356011e-01,1.602917777777777830e-01,1.143146888888888907e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.313952095641030660e+00,3.844618637879689604e+00,4.077805372079213342e+00,4.295679029464722021e+00,4.421695610205332194e+00,4.549087981224060329e+00,4.694825942993164247e+00,2.049709275881302917e-01,3.894822958500668841e-01,2.736640555555555632e-01,2.027284222222222321e-01,1.616813085676037376e-01,1.207360444444444403e-01,8.153343888888889279e-02,0.000000000000000000e+00
1.300000000000000000e+01,4.436665848639276710e+00,3.976395613431930709e+00,4.222732531388600385e+00,4.432205749193827593e+00,4.542525510152181312e+00,4.660469937801360985e+00,4.785665749867757057e+00,1.744034301762606154e-01,3.628909638554217443e-01,2.365439166666666593e-01,1.672858444444444426e-01,1.304459672021419103e-01,9.169736666666666869e-02,5.755652222222221170e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.528511799150042982e+00,4.082045214811961031e+00,4.334382431189219176e+00,4.532107630888621230e+00,4.636191236972808660e+00,4.740758050282796177e+00,4.845586230754852508e+00,1.511731290049085075e-01,3.406661646586345293e-01,2.068629722222221912e-01,1.410182666666666695e-01,1.057995649263721444e-01,7.077283333333332649e-02,4.191897222222222552e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.592119818343056714e+00,4.148562378088633373e+00,4.415996613025665596e+00,4.606424916267394920e+00,4.698124227523803320e+00,4.796132631301880167e+00,4.887478143850962020e+00,1.346761298304328391e-01,3.264892904953146102e-01,1.844685833333332969e-01,1.207453333333333295e-01,8.913739959839359073e-02,5.625544444444444819e-02,3.096072777777777660e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.638993397156397691e+00,4.213646202882131320e+00,4.477951847871144864e+00,4.658473113536834909e+00,4.738822025140126293e+00,4.832694331645965846e+00,4.912372861862182916e+00,1.223371580432842526e-01,3.122769745649263684e-01,1.667046944444444401e-01,1.059897111111110929e-01,7.819203480589023703e-02,4.648497777777776951e-02,2.437455555555555556e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.670360737032360987e+00,4.252237848440805656e+00,4.524113329887390123e+00,4.688749250729879137e+00,4.773838272412618267e+00,4.855658857027689734e+00,4.927566863695780341e+00,1.136616059906291887e-01,3.039512048192771210e-01,1.524599722222222120e-01,9.731113333333334114e-02,6.785361445783132106e-02,4.014612222222221916e-02,2.024758888888888997e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.690067682716581920e+00,4.280751143614451415e+00,4.550972734451294244e+00,4.714747064908345386e+00,4.790765525658925661e+00,4.869579299767812230e+00,4.933590327898661698e+00,1.079544562137438463e-01,2.973838018741633560e-01,1.438819166666666649e-01,8.898762222222221518e-02,6.266301874163321406e-02,3.624469999999999775e-02,1.856567777777777886e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.709108984417385457e+00,4.304439788500467934e+00,4.576911008834838590e+00,4.738783688386281057e+00,4.807886719226837080e+00,4.885292782147724999e+00,4.941339919408162196e+00,1.022916272869254933e-01,2.917021753681392493e-01,1.353701666666666803e-01,8.128215555555556859e-02,5.742625502008032179e-02,3.161854444444444495e-02,1.635046666666666731e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.720279356824026884e+00,4.319339231650034527e+00,4.592930591265360185e+00,4.749702689647674170e+00,4.819093229293823555e+00,4.895250830014546750e+00,4.945359569072723005e+00,9.901511690093706131e-02,2.881091030789825758e-01,1.302962222222222299e-01,7.790097777777776900e-02,5.393569277108432869e-02,2.868135555555555161e-02,1.516734999999999958e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.730035582807329497e+00,4.328477719783783151e+00,4.612849475542704525e+00,4.764586438337961916e+00,4.826174978256225323e+00,4.900025637944539270e+00,4.948099246978760135e+00,9.598251773761710959e-02,2.859497991967871466e-01,1.233761111111111169e-01,7.293208888888888519e-02,5.180458500669343769e-02,2.744302222222222074e-02,1.438949999999999778e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.738339169502258308e+00,4.341331503391265834e+00,4.620889297962188280e+00,4.774002871831258155e+00,4.837252339204152207e+00,4.904443481445312614e+00,4.952115523179371870e+00,9.352596565149484675e-02,2.829234939759036060e-01,1.207052500000000000e-01,7.000193333333333545e-02,4.817776104417670346e-02,2.615559999999999760e-02,1.319175555555555414e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.743100687477324051e+00,4.351519541899363297e+00,4.627742589155833031e+00,4.778358103752136543e+00,4.839076233863830900e+00,4.910053178469340196e+00,4.951854477723439452e+00,9.218332260151716750e-02,2.807487951807228765e-01,1.182496388888888972e-01,6.854566666666667141e-02,4.773094042838018497e-02,2.447564444444444431e-02,1.334925000000000174e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.748469179736243717e+00,4.353249327818552672e+00,4.638625145276387585e+00,4.785052689870198606e+00,4.846411252339681397e+00,4.912288788159687947e+00,4.955187874952952320e+00,9.042252224453369014e-02,2.801968206157964825e-01,1.145199166666666657e-01,6.625780000000000558e-02,4.538654618473896007e-02,2.381080000000000002e-02,1.236325000000000271e-02,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-SQAM,84_128_128_32,lr=1E-04,Tr=64,B=64,S=2,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-4.000000000000000000e+00,1.558046874999999831e-01,1.318344162305196132e-01,1.797749587694803808e-01,9.396606064069876751e-01,9.432472400284899194e-01,9.360739727854855419e-01,6.400000000000000000e+04
-3.000000000000000000e+00,2.438422103722890366e-01,2.000074563026428276e-01,2.876769644419352456e-01,9.298627073090452999e-01,9.361093304843304264e-01,9.236160841337601735e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.620720198949177737e-01,2.967512132326761698e-01,4.273928265571594332e-01,9.179574602656079829e-01,9.268638710826211380e-01,9.090510494485947168e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.197678722540537422e-01,4.266778456370035610e-01,6.128578988711038678e-01,9.026291374986887828e-01,9.152328392094016829e-01,8.900254357879757716e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.194571434656779063e-01,5.934517022768656114e-01,8.454625846544902013e-01,8.830463943721076348e-01,9.004274283297721837e-01,8.656653604144431968e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.606440548102062049e-01,7.976571261088053477e-01,1.123630983511606951e+00,8.579152539949130851e-01,8.815766114672365372e-01,8.342538965225897440e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.237268150885899809e+00,1.035744277636210020e+00,1.438792024135589598e+00,8.260390883269272955e-01,8.576838163283476701e-01,7.943943603255070318e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.541590836445490442e+00,1.302803756793340151e+00,1.780377916097640956e+00,7.862329941828424262e-01,8.275217236467236059e-01,7.449442647189612465e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.867088309168815519e+00,1.594194157361984221e+00,2.139982460975646816e+00,7.375487920183736446e-01,7.902018674323361136e-01,6.848957166044111755e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.206080741405487267e+00,1.906180276393890427e+00,2.505981206417083662e+00,6.800164475065714198e-01,7.447705439814814588e-01,6.152623510316613809e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.550157521923383186e+00,2.232775998671849393e+00,2.867539045174916534e+00,6.150571842613306028e-01,6.919653890669514862e-01,5.381489794557097195e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.900396745959917588e+00,2.568657632033030325e+00,3.232135859886805296e+00,5.439306888056346656e-01,6.335535300925926316e-01,4.543078475186766996e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.234052290757497339e+00,2.898245844443639196e+00,3.569858737071355037e+00,4.732498530377170498e-01,5.733183426816239603e-01,3.731813633938100838e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.535415286819140412e+00,3.203516251166661721e+00,3.867314322471618659e+00,4.077899599693910471e-01,5.157599826388888919e-01,2.998199372998932577e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.788212513208389254e+00,3.461302285671234102e+00,4.115122740745544405e+00,3.520415607578552541e-01,4.660515268874643735e-01,2.380315946282461625e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.990846946636835924e+00,3.680126369158426947e+00,4.301567524115244900e+00,3.070348821246925430e-01,4.226503516737891708e-01,1.914194125755958598e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.151648544073104574e+00,3.849461270809173552e+00,4.453835817337036040e+00,2.703265921905738112e-01,3.882420984686609788e-01,1.524110859124866713e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.274627329190572311e+00,3.985034000555674361e+00,4.564220657825470262e+00,2.424623831903131022e-01,3.607613069800569838e-01,1.241634594005691927e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.363218635082244390e+00,4.086700234413147115e+00,4.639737035751342553e+00,2.223437750133404334e-01,3.397916666666666585e-01,1.048958833600142221e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.431632362445196094e+00,4.164963745276133444e+00,4.698300979614257855e+00,2.063499103961808911e-01,3.230966657763532646e-01,8.960315501600851773e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.477318041642506685e+00,4.220958006223042958e+00,4.733678077061971301e+00,1.954234844884983335e-01,3.110422231125355985e-01,7.980474586446105467e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.507664947032928637e+00,4.258298507531484312e+00,4.757031386534372963e+00,1.878186920785577252e-01,3.023852052172364413e-01,7.325217893987903683e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.528904530684153329e+00,4.288826721827189381e+00,4.768982339541117277e+00,1.824932641722784021e-01,2.954499755163817465e-01,6.953655282817503003e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.545307602643966938e+00,4.309160094261169860e+00,4.781455111026764015e+00,1.782510246680470978e-01,2.906546029202279335e-01,6.584744641586623426e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.557469470898309893e+00,4.325890298207601070e+00,4.789048643589019605e+00,1.750259501411199070e-01,2.867399394586894745e-01,6.331196082355032562e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.566019896825155300e+00,4.337266836325327724e+00,4.794772957324981988e+00,1.728870731472264832e-01,2.842344529024216637e-01,6.153969339203130273e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.573646980603536250e+00,4.347236065387726001e+00,4.800057895819346498e+00,1.708163858509438582e-01,2.819800013354700763e-01,5.965277036641764702e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.579123078823089443e+00,4.353681079069773752e+00,4.804565078576406023e+00,1.692526067261988787e-01,2.802027132300569656e-01,5.830250022234079871e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.583942068258920699e+00,4.361404558181762425e+00,4.806479578336079861e+00,1.681357442689757620e-01,2.786764267272079931e-01,5.759506181074351000e-02,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-SQAM,84_128_128_32,lr=1E-04,Tr=64,B=64,S=3,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-4.000000000000000000e+00,1.550693655014037942e-01,1.317200139363606803e-01,1.417894368171691843e-01,1.916986457506815456e-01,9.400857365440580260e-01,9.433084435096152909e-01,9.425511485042734616e-01,9.343976176182853255e-01,6.400000000000000000e+04
-3.000000000000000000e+00,2.479581370883517655e-01,2.001229621569315664e-01,2.301903327306111524e-01,3.135611163775126053e-01,9.292915936873359373e-01,9.360281951121793842e-01,9.317406183226497607e-01,9.201059676271788890e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.700079739888509356e-01,2.965385408401489120e-01,3.452695873578389696e-01,4.682157937685648696e-01,9.168218441236878347e-01,9.268963508279914887e-01,9.197762308582621005e-01,9.037929506848098038e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.320924699041578165e-01,4.265556268692016761e-01,4.967883326212564898e-01,6.729334502220153391e-01,9.009135577119447014e-01,9.151433961004273865e-01,9.050704571759259354e-01,8.825268198594805602e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.389232903056673907e-01,5.934222520192463657e-01,6.911386439005533511e-01,9.322089749972025663e-01,8.802620119144265454e-01,9.005218349358974361e-01,8.857332398504274007e-01,8.545309609569549103e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.886991918616825359e-01,7.971340036392211559e-01,9.269561287562052554e-01,1.242007443189620863e+00,8.536274882473722236e-01,8.816644464476496301e-01,8.609654335826208982e-01,8.182525847118463647e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.275381343682606916e+00,1.034845911264419493e+00,1.200801493167877210e+00,1.590496626615524267e+00,8.197372522269871231e-01,8.578477230235042050e-01,8.290734953703704502e-01,7.722905382870864921e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.591680982881122253e+00,1.302119464556376061e+00,1.508362689336141038e+00,1.964560794750849437e+00,7.770720819404569601e-01,8.275748697916666119e-01,7.882245481659544417e-01,7.154168278637496048e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.928372924036449776e+00,1.592794656753540039e+00,1.841024799744288121e+00,2.351299315611521390e+00,7.251251941899085063e-01,7.904057325053418515e-01,7.374057603276353845e-01,6.475640897367485049e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.278525855514738296e+00,1.905013344923655261e+00,2.194083330472310411e+00,2.736480891148249217e+00,6.634862433773637269e-01,7.449565137553417760e-01,6.754777866809117404e-01,5.700244296958377754e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.632043934530682083e+00,2.230517079989115192e+00,2.557337767203649026e+00,3.108276956399282032e+00,5.942894095294160017e-01,6.923883046207265357e-01,6.043710492343304930e-01,4.861088747331909765e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.984622514009475314e+00,2.563804518143335986e+00,2.924203947226206246e+00,3.465859076658884597e+00,5.198828050332130468e-01,6.344607371794871442e-01,5.259635861823361846e-01,3.992240917378158116e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.322178060293197177e+00,2.894074696222940890e+00,3.278360263983408629e+00,3.794099220673243344e+00,4.455421198760896595e-01,5.742607839209401543e-01,4.462683961004274003e-01,3.160971796069014239e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.625001749224133096e+00,3.196947279135386122e+00,3.599858125448227142e+00,4.078199843088786025e+00,3.770843488302181856e-01,5.171585369925213449e-01,3.713262330840455538e-01,2.427682764140875193e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.880247124168608064e+00,3.459703585942586201e+00,3.872024349451065106e+00,4.309013437112172440e+00,3.184649038742631832e-01,4.664532084668803757e-01,3.061103320868945876e-01,1.828311710690146141e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.083917974048190125e+00,3.672402563254038466e+00,4.091109161376953018e+00,4.488242197513580223e+00,2.710666955147525425e-01,4.243655849358974330e-01,2.527925903668091223e-01,1.360419112415510445e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.240984000868267323e+00,3.843010086297988792e+00,4.258171754201253378e+00,4.621770162105560686e+00,2.340976179084843789e-01,3.899186197916666430e-01,2.112509459579772209e-01,1.011232879758093145e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.360688681099150976e+00,3.976401466290155895e+00,4.387548139254252355e+00,4.718116437753042014e+00,2.056932847981886858e-01,3.626349659455128660e-01,1.783708934294871429e-01,7.607399501956597920e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.450724432150523491e+00,4.080345963160197265e+00,4.483054709752400946e+00,4.788772623538971374e+00,1.843237185782084786e-01,3.413132011217948625e-01,1.539565972222222134e-01,5.770135739060832519e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.513454782379998420e+00,4.155602932771047087e+00,4.550486953258514156e+00,4.834274461110433130e+00,1.692107181106752012e-01,3.251860810630342047e-01,1.364394030448718154e-01,4.600667022411952800e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.557143594264984721e+00,4.209525246938069287e+00,4.596687749385833577e+00,4.865217786471048633e+00,1.584942076320887960e-01,3.136849793002136622e-01,1.238868411680911913e-01,3.791080242796157629e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.585995629469553414e+00,4.249446221828460324e+00,4.625507691701253421e+00,4.883032974878946497e+00,1.509785936184800115e-01,3.045218850160256174e-01,1.154297765313390262e-01,3.298411930807541859e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.606845134046342771e+00,4.278005051136016590e+00,4.647553484916686628e+00,4.894976866086324208e+00,1.454307918698614366e-01,2.979437934027777679e-01,1.087569444444444616e-01,2.959163776236214613e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.620222713523440383e+00,4.296833627382913967e+00,4.661667764504750622e+00,4.902166748682657449e+00,1.416063623256556825e-01,2.933569043803418985e-01,1.039453013710826268e-01,2.751688122554251173e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.633413738197750043e+00,4.315852307796478549e+00,4.675430698394775320e+00,4.908958208401998036e+00,1.382087636692877486e-01,2.891537960737179391e-01,9.997254496082620678e-02,2.549994997331910332e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.641637886683145808e+00,4.328063384532928382e+00,4.685132116158802873e+00,4.911718159357707059e+00,1.359131211325527444e-01,2.862885783920939842e-01,9.678659188034187399e-02,2.466419312522234036e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.649222649521298045e+00,4.337561410903930437e+00,4.692651197592417667e+00,4.917455340067545144e+00,1.337226576257733168e-01,2.841037159455128691e-01,9.411499510327636653e-02,2.294926182853077035e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.653687930107117232e+00,4.342056238969167481e+00,4.698419725418090387e+00,4.920587825934092052e+00,1.323872437945853575e-01,2.829005909455128420e-01,9.215734063390314257e-02,2.210379980434008795e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.660739929199219311e+00,4.353205612659454715e+00,4.706324706236521216e+00,4.922689468701680227e+00,1.304941128264609229e-01,2.803367387820512868e-01,8.969254139957265337e-02,2.145305829775880427e-02,0.000000000000000000e+00


==> plots/V1.5/Q32/v1.5,32-SQAM,84_128_128_32,lr=1E-04,Tr=66,B=64,S=4,Ls=64,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-4.000000000000000000e+00,1.533419264952341488e-01,1.314519678751627507e-01,1.391150147120157887e-01,1.510589753786722722e-01,1.917417480150858666e-01,9.404712762820579552e-01,9.434727673207848886e-01,9.430619228589526282e-01,9.408504205046056557e-01,9.344999944438886486e-01,6.400000000000000000e+04
-3.000000000000000000e+00,2.469599364995956337e-01,1.999329284032185794e-01,2.162615555127461731e-01,2.526157447497049957e-01,3.190295173327127864e-01,9.294852565194111627e-01,9.360894406621279584e-01,9.342954795479547769e-01,9.281669002803363266e-01,9.193892055872253666e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.690097352266311637e-01,2.963229269981384473e-01,3.249398070971171171e-01,3.785646231969197473e-01,4.762115836143493430e-01,9.169838877028918533e-01,9.269519200818762128e-01,9.230405373870720354e-01,9.150900302585325274e-01,9.028530630840863047e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.321569825013477972e-01,4.265522298812866042e-01,4.680141131083170314e-01,5.462621571222940897e-01,6.877994298934936301e-01,9.008541205870463919e-01,9.152343923819694638e-01,9.093190485715236804e-01,8.982268499977751341e-01,8.806361913969172894e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.395464527209598682e-01,5.934494595527648464e-01,6.504917840957641362e-01,7.598704598744709937e-01,9.543741073608398295e-01,8.800917232570050208e-01,9.004554354113825099e-01,8.918856052271892931e-01,8.762877007965115261e-01,8.517381515929370872e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.908133266369500980e-01,7.972087529500325731e-01,8.735039089520771904e-01,1.019778396050135205e+00,1.272762248595555645e+00,8.532032232561239660e-01,8.815982067369732000e-01,8.692186718671867096e-01,8.477003404084901828e-01,8.142956740118456604e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.279529712994893487e+00,1.034569844802220695e+00,1.131341254631678339e+00,1.319827051877975554e+00,1.632380700667699136e+00,8.189312023866360812e-01,8.578281270858363339e-01,8.404714304763809540e-01,8.111399123392514232e-01,7.662853396450756138e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.597616056283314823e+00,1.301866474231084148e+00,1.423399595975875842e+00,1.650239433924357124e+00,2.014958721001943065e+00,7.759422252369632123e-01,8.277743069461129810e-01,8.032860452711938493e-01,7.652324122280069751e-01,7.074761365025390436e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.936688892384370142e+00,1.592672963380813655e+00,1.739912110884984431e+00,2.004594876607259213e+00,2.409575618664423491e+00,7.231902375871458455e-01,7.903095714857828469e-01,7.570531386471980317e-01,7.081215681039468857e-01,6.372766721116556177e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.287144774258136781e+00,1.903042248805363990e+00,2.076368118683497244e+00,2.372362180153528843e+00,2.796806549390157048e+00,6.611230595251155195e-01,7.452709028612112263e-01,7.009967330066341207e-01,6.402694900547323265e-01,5.579551121778844047e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.643766587873300100e+00,2.229549863100051876e+00,2.426104228576024369e+00,2.749131685654322421e+00,3.170280574162801290e+00,5.907764448771113397e-01,6.926938770969607306e-01,6.355434376771010863e-01,5.621112112312552922e-01,4.727572535031281387e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.998487564384936910e+00,2.564161555926005143e+00,2.781172229607900004e+00,3.120808074553807376e+00,3.527808397452036449e+00,5.151223371694730879e-01,6.342106750322609177e-01,5.633175817581758116e-01,4.780870711520490701e-01,3.848740207354068299e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.336872697333495008e+00,2.892336969534555990e+00,3.128165016015370892e+00,3.477232152541478438e+00,3.849756651242574268e+00,4.398420694431166567e-01,5.744616651092422366e-01,4.887495416208287868e-01,3.936917189516308535e-01,3.024653520907646387e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.640487372636795005e+00,3.195843647718429548e+00,3.444284892320633062e+00,3.796069146315256937e+00,4.125751804192860916e+00,3.704626610788832042e-01,5.173912250255862100e-01,4.184049238257158687e-01,3.155969830463222769e-01,2.304575124179084333e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.894137468973795535e+00,3.455726256132126029e+00,3.714027373234431106e+00,4.057564334551493346e+00,4.349231911977132548e+00,3.115526764160753137e-01,4.671848662839852562e-01,3.565242357569090026e-01,2.507203199394829052e-01,1.717812836839239798e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.097592268943786920e+00,3.669381384134292823e+00,3.934014653921127369e+00,4.266733585675557272e+00,4.520239452044169326e+00,2.635008516973821879e-01,4.250739999110043632e-01,3.043257825782578196e-01,1.976591354069327511e-01,1.269444888933337900e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.256176801184812675e+00,3.842429283380508487e+00,4.107190826257069993e+00,4.426624137719472607e+00,4.648462957382202276e+00,2.255975503020199446e-01,3.900420949583945918e-01,2.622017701770177345e-01,1.567821163173586108e-01,9.336421975530886930e-02,0.000000000000000000e+00
1.300000000000000000e+01,4.376986734251181232e+00,3.975419985373815024e+00,4.242267901579539036e+00,4.547935011068980238e+00,4.742324038982391521e+00,1.962917399363529047e-01,3.628064788857739975e-01,2.280643230989765902e-01,1.253841721176522928e-01,6.891198564300873852e-02,0.000000000000000000e+00
1.400000000000000000e+01,4.468137443582216761e+00,4.081502030690510985e+00,4.346968953927357937e+00,4.635416090011596602e+00,4.808662699699401522e+00,1.740147122274635638e-01,3.406263738708672495e-01,2.008170983765043549e-01,1.027965781159613790e-01,5.181879854652132050e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.532680195689200886e+00,4.157794702688852873e+00,4.420860821247100780e+00,4.700175271670024024e+00,4.851889987150827643e+00,1.579906934067122071e-01,3.246411026565211300e-01,1.811099609960996060e-01,8.551002313887776096e-02,4.070168683535019954e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.576515664974849074e+00,4.212370896021525368e+00,4.474998162269592683e+00,4.738958145936329913e+00,4.879735455671946553e+00,1.468830177407118853e-01,3.128723579406398336e-01,1.658513351335133557e-01,7.534075334846258853e-02,3.346762454023179817e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.606572643240292919e+00,4.249276717980702500e+00,4.510385901133219022e+00,4.769919663906097007e+00,4.896708289941152259e+00,1.388503842858588300e-01,3.045688826591910203e-01,1.552896622995632858e-01,6.672636052151470487e-02,2.881663166316631580e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.627408464392026133e+00,4.277012185096740637e+00,4.536117867151896021e+00,4.788392711639404276e+00,4.908111093680063597e+00,1.329522221128133508e-01,2.980425176878921389e-01,1.469413774710804366e-01,6.127748854180572330e-02,2.554750475047504535e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.643745028972626088e+00,4.300198583920797013e+00,4.557564485708872404e+00,4.799701247056325393e+00,4.917515799204508653e+00,1.283816649500241214e-01,2.928083032972900734e-01,1.400315531553155135e-01,5.777899034396832140e-02,2.290781300352257369e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.654420242468516378e+00,4.315458571592966308e+00,4.571215946674346498e+00,4.810592554410298760e+00,4.920413897196452169e+00,1.253888245010257030e-01,2.892080496595915151e-01,1.356791345801246773e-01,5.457298758510212289e-02,2.209512617928459724e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.664786780476569916e+00,4.327960345268249576e+00,4.586535446643829061e+00,4.817768049558003973e+00,4.926883280436197943e+00,1.222534635377389850e-01,2.860636319138521455e-01,1.303188652198553066e-01,5.242373069906110239e-02,2.020762631818737512e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.673071258147557749e+00,4.337629749933878287e+00,4.596641846338908266e+00,4.827562712987264248e+00,4.930450723330180196e+00,1.198473870453613949e-01,2.837610465892403955e-01,1.269267426742674287e-01,4.950491701152494317e-02,1.919684190641286411e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.678212358117103342e+00,4.346203735987345773e+00,4.602223518848418848e+00,4.832771615982055735e+00,4.931650561650593900e+00,1.185034509691791499e-01,2.819258220976282869e-01,1.252326399306597227e-01,4.800068971654875005e-02,1.885465213187985378e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.680997940699259452e+00,4.349480567296345690e+00,4.609271603266398287e+00,4.831730793476104679e+00,4.933508798758189151e+00,1.176689380238807175e-01,2.812663640813420907e-01,1.228232489915658393e-01,4.823976549637342542e-02,1.834637352624151480e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.436719517707824689e-02,4.478334589004516475e-02,1.239510444641113290e-01,9.522655868368368193e-01,9.562473523523523644e-01,9.482838213213213852e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.336904545783996756e-01,7.179498853683471959e-02,1.955859206199646039e-01,9.474795933433433071e-01,9.527148098098099371e-01,9.422443768768767880e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.057215223789215230e-01,1.127312582015991271e-01,2.987117865562439190e-01,9.414989839839840169e-01,9.483640240240241992e-01,9.346339439439439456e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.067205775737762430e-01,1.720696882247924886e-01,4.413714669227600251e-01,9.340583933933934713e-01,9.430454204204204993e-01,9.250713663663664432e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.402799973487854235e-01,2.550306849479675453e-01,6.255293097496033017e-01,9.247506544044042931e-01,9.363807357357356587e-01,9.131205730730729275e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.087070125102996832e-01,3.692139409065246514e-01,8.482000841140746594e-01,9.131212512512513202e-01,9.279480380380380478e-01,8.982944644644645926e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.106244062423706431e-01,5.223393689155578778e-01,1.098909443569183297e+00,8.984105668168167469e-01,9.170076826826826233e-01,8.798134509509509815e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.044120479154586834e+00,7.201292568206787426e-01,1.368111701488494925e+00,8.797642354854853242e-01,9.025554704704703557e-01,8.569730005005002926e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.304139428138733070e+00,9.613929973602295398e-01,1.646885858917236378e+00,8.562161348848849052e-01,8.834729229229228986e-01,8.289593468468469117e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.586274602699279779e+00,1.237893639326095530e+00,1.934655566072464028e+00,8.267134284284283208e-01,8.590984884884884654e-01,7.943283683683682872e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.881781396055221434e+00,1.539297216320037798e+00,2.224265575790405070e+00,7.903643531031030456e-01,8.285844744744743640e-01,7.521442317317317272e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.182790436339378637e+00,1.849869414901733400e+00,2.515711457777023430e+00,7.465718230730731264e-01,7.916425075075075313e-01,7.015011386386386105e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.485019711065292292e+00,2.163119271421432455e+00,2.806920150709152129e+00,6.938377314814814234e-01,7.465963363363362637e-01,6.410791266266265831e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.781209330916404543e+00,2.468561252069473078e+00,3.093857409763336008e+00,6.328207995495495064e-01,6.941000400400400006e-01,5.715415590590590122e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.071826286125182826e+00,2.764900813055038320e+00,3.378751759195327775e+00,5.629865590590590330e-01,6.332269819819819068e-01,4.927461361361362147e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.352574074673652760e+00,3.051497970819473160e+00,3.653650178527831915e+00,4.868852327327327645e-01,5.648610960960961380e-01,4.089093693693693909e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.620856395411491402e+00,3.324711515283584440e+00,3.917001275539398364e+00,4.073513225725725606e-01,4.906882532532532148e-01,3.240143918918919064e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.870993768715858430e+00,3.581653693819045969e+00,4.160333843612670890e+00,3.293527690190189983e-01,4.140375575575575562e-01,2.446679804804804959e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.097013535070418655e+00,3.822032530593872046e+00,4.371994539546966152e+00,2.579761649149148739e-01,3.386911211211210415e-01,1.772612087087087063e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.293070504045486402e+00,4.039245709037780685e+00,4.546895299053192119e+00,1.966927777777777719e-01,2.698822122122122025e-01,1.235033433433433414e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.447996592712402553e+00,4.224331177520752156e+00,4.671662007904052949e+00,1.492132620120120157e-01,2.117189989989989862e-01,8.670752502502503123e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.572054158258437973e+00,4.379012006568908433e+00,4.765096309947967512e+00,1.121969932432432399e-01,1.643927077077076970e-01,6.000127877877878269e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.658995701074600149e+00,4.495889129161835029e+00,4.822102272987366156e+00,8.711427302302302000e-02,1.298033233233233108e-01,4.442522272272272227e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.720146608734131277e+00,4.583678516864776675e+00,4.856614700603484991e+00,6.986372872872873008e-02,1.044182482482482605e-01,3.530920920920921358e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.765163694572448705e+00,4.648339272308349202e+00,4.881988116836548208e+00,5.755169169169169208e-02,8.642530030030029509e-02,2.867808308308308213e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.796398160314559789e+00,4.694035631752013771e+00,4.898760688877105807e+00,4.920536411411410849e-02,7.391977977977977343e-02,2.449094844844844701e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.818773678636550706e+00,4.724725537109375040e+00,4.912821820163726372e+00,4.325409284284283812e-02,6.562048548548547744e-02,2.088770020020019880e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.833879639673233086e+00,4.747388095664978103e+00,4.920371183681488070e+00,3.936961086086086109e-02,5.973353853853853590e-02,1.900568318318318628e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.846562928867339970e+00,4.764350731754302792e+00,4.928775125980377148e+00,3.606386386386386395e-02,5.520482482482482606e-02,1.692290290290290183e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.857290894222259681e+00,4.781702157115936380e+00,4.932879631328582981e+00,3.341014139139138889e-02,5.088135135135134907e-02,1.593893143143143218e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.036366423288981181e-01,4.446562213897704841e-02,1.018059632301330508e-01,1.646383416175842274e-01,9.506722722722722452e-01,9.562854354354354269e-01,9.503748898898899400e-01,9.453564914914913686e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.614193247477213600e-01,7.163425798416137025e-02,1.623411072731018034e-01,2.502826089859008785e-01,9.454966074407740173e-01,9.527787687687687690e-01,9.448530730730729799e-01,9.388579804804804141e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.429011167526244908e-01,1.125732631683349638e-01,2.495190997123718224e-01,3.666109873771667416e-01,9.390343810477143061e-01,9.484401276276276382e-01,9.380643543543543128e-01,9.305986611611611892e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.549591236750284651e-01,1.717082815170287990e-01,3.716084290504455545e-01,5.215606604576110694e-01,9.309689014014014274e-01,9.430737462462462917e-01,9.295244194194194343e-01,9.203085385385385564e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.012078490257262375e-01,2.547921697616576941e-01,5.341855028152465712e-01,7.146458745002746138e-01,9.209957499165831729e-01,9.364628153153152779e-01,9.189701601601600878e-01,9.075542742742743751e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.824573065439860642e-01,3.686843028068542694e-01,7.363055320739746445e-01,9.423820847511291676e-01,9.085004963296628988e-01,9.280739489489490124e-01,9.057419119119118900e-01,8.916856281281281271e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.973292358080545705e-01,5.218976743698120480e-01,9.734462509155273890e-01,1.196643782138824497e+00,8.927032357357358450e-01,9.171537312312313395e-01,8.891458408408409175e-01,8.718101351351351669e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.140348865906397613e+00,7.188113665580749823e-01,1.233630675745010397e+00,1.468604555416107127e+00,8.728329004004004021e-01,9.026559834834834151e-01,8.685871171171173355e-01,8.472556006006005669e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.407313071060180887e+00,9.600908685684204080e-01,1.509283608579635727e+00,1.752564736032485859e+00,8.478313605271937670e-01,8.836668768768769500e-01,8.432881331331331110e-01,8.165390715715715730e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.690530444749196448e+00,1.236954768848419262e+00,1.791790416002273512e+00,2.042846149396896571e+00,8.168603345011677952e-01,8.593936786786787740e-01,8.120639589589588869e-01,7.791233658658658356e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.984680962737401133e+00,1.538367252254486006e+00,2.078745926904678409e+00,2.336929709053039428e+00,7.787466991991992549e-01,8.290086936936937878e-01,7.738454854854855958e-01,7.333859184184184921e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.283341375064849910e+00,1.849250349712371788e+00,2.367209906530380437e+00,2.633563868951797282e+00,7.325585076743409418e-01,7.917001726726726751e-01,7.281887937937937538e-01,6.777865565565566186e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.581210358572006314e+00,2.161966368913650349e+00,2.655523750877380351e+00,2.926140955924987797e+00,6.779214489489490125e-01,7.471312312312312631e-01,6.732412362362362179e-01,6.133918793793794455e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.876388214906056451e+00,2.468804725599289096e+00,2.943297742700576869e+00,3.217062176418304276e+00,6.140619678011344229e-01,6.943127177177177423e-01,6.088100850850850509e-01,5.390631006006005865e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.163616298309962271e+00,2.765302658224106036e+00,3.222987952041625803e+00,3.502558284664154087e+00,5.422151860193528128e-01,6.337011636636636913e-01,5.363838338338338119e-01,4.565605605605606021e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.441937132040659097e+00,3.049907042026519743e+00,3.502150771093368586e+00,3.773753583002090295e+00,4.641363104771438208e-01,5.656535210210209552e-01,4.549827327327328197e-01,3.717726776776776876e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.705608416891097878e+00,3.324595632600784167e+00,3.764270007514953775e+00,4.027959610557556580e+00,3.843346029362695870e-01,4.909923498498498518e-01,3.725486136136136328e-01,2.894628453453453321e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.954077278153101727e+00,3.582750154018401911e+00,4.017914637517929322e+00,4.261567042922973947e+00,3.060798073073073278e-01,4.143545945945946163e-01,2.901530530530530561e-01,2.137317742742742555e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.170715447998046166e+00,3.821583017730712850e+00,4.242029782485961853e+00,4.448533543777466015e+00,2.374264247580914200e-01,3.398703828828828488e-01,2.176008408408408312e-01,1.548080505505505522e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.357102683734893844e+00,4.034196178817748724e+00,4.438567081356048938e+00,4.598544791030883871e+00,1.789101151151151203e-01,2.721312837837837617e-01,1.557625675675675669e-01,1.088364939939940046e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.504913421662648965e+00,4.224535177898406602e+00,4.586732101345062595e+00,4.703472985744475920e+00,1.337942200533867032e-01,2.126350075075074952e-01,1.109517317317317286e-01,7.779592092092091349e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.616347726694742803e+00,4.379905013465881680e+00,4.692996209430694954e+00,4.776141957187652665e+00,1.006780847514180816e-01,1.650280855855855988e-01,7.996184684684684574e-02,5.704432182182181399e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.698921917661031067e+00,4.497542743587493952e+00,4.771874938488006812e+00,4.827348070907592437e+00,7.675840924257590348e-02,1.299032357357357281e-01,5.762957457457457827e-02,4.274241741741741096e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.753833577601114690e+00,4.585873394298553229e+00,4.817078017425536984e+00,4.858549321079253858e+00,6.137408825492159797e-02,1.043791591591591711e-01,4.538020520520520684e-02,3.436290040040040211e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.790378868961334469e+00,4.649058732891083068e+00,4.847753585433959955e+00,4.874324288558960383e+00,5.141004337671004065e-02,8.661795045045045383e-02,3.715013013013013232e-02,3.046204954954954622e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.820011209901173821e+00,4.691864998435973710e+00,4.872334066581726297e+00,4.895834564685821455e+00,4.347997664330997131e-02,7.499126876876877068e-02,3.075227727727727900e-02,2.469638388388388506e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.838232274818420997e+00,4.726135813426971310e+00,4.884001757526397647e+00,4.904559253501892258e+00,3.863137053720386987e-02,6.563622372372371339e-02,2.770188188188188461e-02,2.255600600600600469e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.850675682226817109e+00,4.742863310623168793e+00,4.897672645664215452e+00,4.911491090393066195e+00,3.543312562562563051e-02,6.121588588588589008e-02,2.422318818818818692e-02,2.086030280280280411e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.862809995301565102e+00,4.765473303508758640e+00,4.904468080329895230e+00,4.918488602066039661e+00,3.236092008675341830e-02,5.532896396396397298e-02,2.263028028028028077e-02,1.912351601601601503e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.870730869261422846e+00,4.779130010032654141e+00,4.911842969989776542e+00,4.921219627761840520e+00,3.040416666666666615e-02,5.184611111111111365e-02,2.079207207207207225e-02,1.857431681681681601e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.125497102022171014e-01,4.449109344482422151e-02,7.785980033874512207e-02,1.433692393302917478e-01,1.844787076950073212e-01,9.499501814088184837e-01,9.563149698795181397e-01,9.526766141141140842e-01,9.469420270270271223e-01,9.438671146146145885e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.748698939085006621e-01,7.164293594360351958e-02,1.279762168884277240e-01,2.202393565177917512e-01,2.796210662841797090e-01,9.444993553191746161e-01,9.527429518072287884e-01,9.475793243243242348e-01,9.408376326326326478e-01,9.368375125125124603e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.630421488523483342e-01,1.124352780342102037e-01,2.051144672393798718e-01,3.285080583572387858e-01,4.061107917785644617e-01,9.377314459338857988e-01,9.484751506024095002e-01,9.411888138138140292e-01,9.330174124124125390e-01,9.282444069069070158e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.826464860200882168e-01,1.716526660919189540e-01,3.156405907630920327e-01,4.713064198493957524e-01,5.719862673759460447e-01,9.293231705726811009e-01,9.430523694779116006e-01,9.332295120120120968e-01,9.236031581581580774e-01,9.174076426426425179e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.374309577465057330e-01,2.543381723403930761e-01,4.680473532676696635e-01,6.534628536224365014e-01,7.738754517555236356e-01,9.188006342487063938e-01,9.364839859437750214e-01,9.229689489489489862e-01,9.117836286286284952e-01,9.039659734734734053e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.278443916797637803e-01,3.683880922317505080e-01,6.642029459953308068e-01,8.698207165718078171e-01,1.008965811920166100e+00,9.056498656638565237e-01,9.282110642570281511e-01,9.102214264264264498e-01,8.970529529529529533e-01,8.871140190190189845e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.499632397651672777e-01,5.203193103790283436e-01,8.978176834106444959e-01,1.114284351921081440e+00,1.267431613349914610e+00,8.890911359024686877e-01,9.171771887550199676e-01,8.942119369369369020e-01,8.789186636636635575e-01,8.660567542542543240e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.199700919163227075e+00,7.169664350509643569e-01,1.160118630743026680e+00,1.378351060152053886e+00,1.543367550706863378e+00,8.683881563265072323e-01,9.028617269076305574e-01,8.743648123123123339e-01,8.563567167167166483e-01,8.399693693693695007e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.470182686734199606e+00,9.578340176582336163e-01,1.437447464370727568e+00,1.655690640878677344e+00,1.829758624029159453e+00,8.423816301316375821e-01,8.839180020080322775e-01,8.498867342342342202e-01,8.282088338338337019e-01,8.075129504504504618e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.754508725571632066e+00,1.233576912450790486e+00,1.723173082160949665e+00,1.939853687858581477e+00,2.121431219816207747e+00,8.103068873014581674e-01,8.598763855421686086e-01,8.199104579579580276e-01,7.935478628628629405e-01,7.678928428428427599e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.048234467387199498e+00,1.533584553003311202e+00,2.010099255371093907e+00,2.228579451799392874e+00,2.420674609374999786e+00,7.708967848269956402e-01,8.295790562248995803e-01,7.834763513513512967e-01,7.518179229229229321e-01,7.187138088088087517e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.345001991474628511e+00,1.845521127080917312e+00,2.298567018032073861e+00,2.522244357776641799e+00,2.713675463008880406e+00,7.234692463020249154e-01,7.924502409638555234e-01,7.395536261261261846e-01,7.002779429429428770e-01,6.615951751751751875e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.641515335559844857e+00,2.155611738777160724e+00,2.584871389293670774e+00,2.812532255458831898e+00,3.013045958709716921e+00,6.670615083306197235e-01,7.480332630522088522e-01,6.874228678678677706e-01,6.399975975975976672e-01,5.927923048048048260e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.935920898294448467e+00,2.463373361492156910e+00,2.870916750574111997e+00,3.104889138317107999e+00,3.304504342794418292e+00,6.012445586550405618e-01,6.950521285140562888e-01,6.255795795795796588e-01,5.690847247247247109e-01,5.152618018018018109e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.221734414160251525e+00,2.759977475881576492e+00,3.148648705005645532e+00,3.391449197530746584e+00,3.586862278223037936e+00,5.277698405106914237e-01,6.341925602409638207e-01,5.557197597597597349e-01,4.896444694694694344e-01,4.315225725725725936e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.495412283790111374e+00,3.042909702444076547e+00,3.421567794752121028e+00,3.662881998395919769e+00,3.854289639568329040e+00,4.499008946898706007e-01,5.670117269076304645e-01,4.787117192192192339e-01,4.070994794794794980e-01,3.467806531531531511e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.762622316312790094e+00,3.316666718053817853e+00,3.689416097879409939e+00,3.932922169685363567e+00,4.111484279632568573e+00,3.681948078877069763e-01,4.929374397590361445e-01,3.961821996996996997e-01,3.203795995995996071e-01,2.632799924924925095e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.005704655504226608e+00,3.572238255405426166e+00,3.937803332328796202e+00,4.178728447151184078e+00,4.334048587131499986e+00,2.911805979624202401e-01,4.167614859437751007e-01,3.157701801801801600e-01,2.405480030030030247e-01,1.916427227227227026e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.224853421163558664e+00,3.811142667198180956e+00,4.168338848304748545e+00,4.400355802059173982e+00,4.519576367092132507e+00,2.216908889914010194e-01,3.421508032128513510e-01,2.408828228228228063e-01,1.700603503503503311e-01,1.336695795795795616e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.407375578641891778e+00,4.030192459297180285e+00,4.371163496971130158e+00,4.574360852813720513e+00,4.653785505485534379e+00,1.647482252659286106e-01,2.724952208835341727e-01,1.766555780780780516e-01,1.167315065065065022e-01,9.311059559559560495e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.547341784477233695e+00,4.214843643474578627e+00,4.532436900520324663e+00,4.688552887058258456e+00,4.753533706855773922e+00,1.221445646097905069e-01,2.143392269076305201e-01,1.271382357357357384e-01,8.325003503503503044e-02,6.385076076076076634e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.655228572916984220e+00,4.372967461299896108e+00,4.650030309200286815e+00,4.783250867462157885e+00,4.814665653705596959e+00,9.030975595324239324e-02,1.660540963855421659e-01,9.242279279279279336e-02,5.605461961961961947e-02,4.670751501501501507e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.730142670273781214e+00,4.484815762519836824e+00,4.735195007038116799e+00,4.845025661277770901e+00,4.855534250259399442e+00,6.882712129297971493e-02,1.330213955823293104e-01,6.775838588588588285e-02,3.893628628628628685e-02,3.559241741741741433e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.781241246056556982e+00,4.576682175827026633e+00,4.788136868762969733e+00,4.878692906761169290e+00,4.881453032875061382e+00,5.453793651332054793e-02,1.062631024096385296e-01,5.320882132132132708e-02,2.996112112112111689e-02,2.871870120120120079e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.818312503314017725e+00,4.636407269668579190e+00,4.828410719299315979e+00,4.905593547153473288e+00,4.902838477134704220e+00,4.449081650174270541e-02,8.966258032128512911e-02,4.235897897897897973e-02,2.284431931931931933e-02,2.309738738738738653e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.843008100080490763e+00,4.686439913749694597e+00,4.856531593227386701e+00,4.916448357868194563e+00,4.912612535476684528e+00,3.783351713912708192e-02,7.560316265060242069e-02,3.475857357357357152e-02,2.018377877877878049e-02,2.078855355355355150e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.859611180782318129e+00,4.718322359752654904e+00,4.869123350429535257e+00,4.928106671714783005e+00,4.922892341232300240e+00,3.355261733118660578e-02,6.731878514056224838e-02,3.161078828828828985e-02,1.717983983983983887e-02,1.810105605605605641e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.871553317379951231e+00,4.742275288581848436e+00,4.883171068954467842e+00,4.933225230979919829e+00,4.927541681003570595e+00,3.044035968197112557e-02,6.068909638554216557e-02,2.797821321321321275e-02,1.596823323323323315e-02,1.712589589589589428e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.881863762831687659e+00,4.757068275737762697e+00,4.895208574962616410e+00,4.940605620765685657e+00,4.934572579860687647e+00,2.788569496454285437e-02,5.714319277108433764e-02,2.493319069069068958e-02,1.413342342342342565e-02,1.533297297297296982e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.889630206584930860e+00,4.775166316509246833e+00,4.899753382873535124e+00,4.944656883049010965e+00,4.938944243907928744e+00,2.586449160003376560e-02,5.219447791164657374e-02,2.386837087087087181e-02,1.311685685685685596e-02,1.427826076076076089e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.162681561946868891e-01,4.421716327667236240e-02,5.722675666809082240e-02,9.992524785995483827e-02,1.348639815330505420e-01,1.686596118927002064e-01,1.927161759376525840e-01,9.496534475953896104e-01,9.563215015015015252e-01,9.551284586466164406e-01,9.505448995983936111e-01,9.475257657657657484e-01,9.450677077077076493e-01,9.433323523523524656e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.814637778759002895e-01,7.143604402542114151e-02,9.594581394195556001e-02,1.600006140708923330e-01,2.109981100082397587e-01,2.586349070549011087e-01,2.917671781539917242e-01,9.440462098567374838e-01,9.528169969969970676e-01,9.506522180451127957e-01,9.450736847389558104e-01,9.413869069069067397e-01,9.382408058058057110e-01,9.361066466466465563e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.727542106628417784e-01,1.120840935707092256e-01,1.566170033454895028e-01,2.476079755783081038e-01,3.182907899856567413e-01,3.793456941604614330e-01,4.225797073364258027e-01,9.371331213539838556e-01,9.484722222222222721e-01,9.449408020050126256e-01,9.383560642570282218e-01,9.336430330330330873e-01,9.300200050050049239e-01,9.273666016016015590e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.962995415687561862e-01,1.711134668350219601e-01,2.472249355316162023e-01,3.709733381271362318e-01,4.625539026260375719e-01,5.360772125244140929e-01,5.898543937683105032e-01,9.284685204001749126e-01,9.431071171171170331e-01,9.377623182957393055e-01,9.295392670682729452e-01,9.241853378378378503e-01,9.198174674674676199e-01,9.163996146146146105e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.561434553464253971e-01,2.533779706954956135e-01,3.780616962432861161e-01,5.348882946968078755e-01,6.465860332489014040e-01,7.292714369773865002e-01,7.946753002166747626e-01,9.176544931462927712e-01,9.365671771771773013e-01,9.285439097744361270e-01,9.188236847389558148e-01,9.122458183183184133e-01,9.071338738738738972e-01,9.026124949949949627e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.516647640705108602e-01,3.667661983489990396e-01,5.537767427444457713e-01,7.399964521408081142e-01,8.654754709243774879e-01,9.534389591217040660e-01,1.030534761142730682e+00,9.041534727159672435e-01,9.282975825825826588e-01,9.169199248120301071e-01,9.053168574297189020e-01,8.974015915915916075e-01,8.914467967967968365e-01,8.855380830830832384e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.793708800474801857e-01,5.184145630836486385e-01,7.757373050689697624e-01,9.781073244571685255e-01,1.111126210880279519e+00,1.202953348827362046e+00,1.289886527967452956e+00,8.872279589737092076e-01,9.174692492492493301e-01,9.020548621553884372e-01,8.885479317269077137e-01,8.791005930930930745e-01,8.719983133133133446e-01,8.641968043043041225e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.233650004275639978e+00,7.139890370368957573e-01,1.033338136196136459e+00,1.241483817338943529e+00,1.377472565317154007e+00,1.471043995285034267e+00,1.564572474479675401e+00,8.660813694224617221e-01,9.031594894894893200e-01,8.833961278195489042e-01,8.678013755020079767e-01,8.565849324324324998e-01,8.477955055055055311e-01,8.377507857857857676e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.506656831026077059e+00,9.530916803359985590e-01,1.311074235773086460e+00,1.518790545940399195e+00,1.656568584394454868e+00,1.750773091506957924e+00,1.849642848205566459e+00,8.396474552076460540e-01,8.844001501501501661e-01,8.606795238095239498e-01,8.419607429718874991e-01,8.280271846846846140e-01,8.176004654654654979e-01,8.052166641641641531e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.791484854396184545e+00,1.227311791086196813e+00,1.597138972902298004e+00,1.803512884426117013e+00,1.941421154212951583e+00,2.037471578264236527e+00,2.142052745485305998e+00,8.071937406882906396e-01,8.604621621621619809e-01,8.329488345864661802e-01,8.105003112449798985e-01,7.936562837837838336e-01,7.806650650650650558e-01,7.649297872872873327e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.084599449292818818e+00,1.525270373010635394e+00,1.888012786960601819e+00,2.093845456218719647e+00,2.234253531503677337e+00,2.330144864988326958e+00,2.436069683074951087e+00,7.673664794079265716e-01,8.306078228228228610e-01,7.991701879699247835e-01,7.717140963855421143e-01,7.508032957957958553e-01,7.355801201201200845e-01,7.163233533533533981e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.380002328658104016e+00,1.833334655666351232e+00,2.175940502786636532e+00,2.385719127178192345e+00,2.526675186586380129e+00,2.625675762939453151e+00,2.732668736791610709e+00,7.192863001499855136e-01,7.942254804804804724e-01,7.587698370927318248e-01,7.248927811244979535e-01,6.996877927927928065e-01,6.806295345345345638e-01,6.575123748748749053e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.673003493142128040e+00,2.141777806186675903e+00,2.458916561508178500e+00,2.675681823539733717e+00,2.820689410400390784e+00,2.919740349578857419e+00,3.021215007638931471e+00,6.626188082222693732e-01,7.505102702702701745e-01,7.105812907268170830e-01,6.691865160642570531e-01,6.385307882882882424e-01,6.162227927927927951e-01,5.906811911911912238e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.964585426918665334e+00,2.445862380886077769e+00,2.739027392530441141e+00,2.965326999950408826e+00,3.115429274320602460e+00,3.212457546663284091e+00,3.309408967161178605e+00,5.966063601034979902e-01,6.989299099099098855e-01,6.544725438596491474e-01,6.040378815261042700e-01,5.668022222222222073e-01,5.415732232232232102e-01,5.138223798798798869e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.248127249248822679e+00,2.738701941680908192e+00,3.014299413824081508e+00,3.248581682252884129e+00,3.402494821453094342e+00,3.500909714889526292e+00,3.583775921392440722e+00,5.229836340309191867e-01,6.395875975975976457e-01,5.900758646616540704e-01,5.300428614457830534e-01,4.871527252252251805e-01,4.582902752752752162e-01,4.327524799799799538e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.524826279552777830e+00,3.019620803451537938e+00,3.283149053478240820e+00,3.529973875713348530e+00,3.683656966781616138e+00,3.779965145349502453e+00,3.852591832542419326e+00,4.430961109851813684e-01,5.733785435435435618e-01,5.181691353383459653e-01,4.475551807228915768e-01,4.013523798798798725e-01,3.710463363363363798e-01,3.470750900900900771e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.787130810221036370e+00,3.288229852008819787e+00,3.542877399444579911e+00,3.796302247524261375e+00,3.956209404897689907e+00,4.043114866065979029e+00,4.096051091384887322e+00,3.622198422522682204e-01,5.008308108108107115e-01,4.407639974937342942e-01,3.642003212851405158e-01,3.136952627627627166e-01,2.858219319319319496e-01,2.680067292292292458e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.030798234860101914e+00,3.539744690608978228e+00,3.778650608062743999e+00,4.056655182838439622e+00,4.210134532737732194e+00,4.284749377059936748e+00,4.314855017852782915e+00,2.849657959397858265e-01,4.268920870870870909e-01,3.662996115288220667e-01,2.799454819277108486e-01,2.315594819819819794e-01,2.078827377377377161e-01,1.972153753753753680e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.245656447903315645e+00,3.776099123334884844e+00,3.999405427312850758e+00,4.284173874282837247e+00,4.434354413032531639e+00,4.483700159263610985e+00,4.496205690193176174e+00,2.166639287942334346e-01,3.531420720720720441e-01,2.938757268170426040e-01,2.068160341365461452e-01,1.606053753753753921e-01,1.457005655655655707e-01,1.398437987987987963e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.428181533225377997e+00,3.986807094001770135e+00,4.214751478576659771e+00,4.484870222282409280e+00,4.604923829746246255e+00,4.647431791305542070e+00,4.630304783439636473e+00,1.598867262032467595e-01,2.861896846846846976e-01,2.249506390977443482e-01,1.442303012048192501e-01,1.087988738738738664e-01,9.613788788788787953e-02,9.901297047047045996e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.566537109374999126e+00,4.172323933124542528e+00,4.383809143447876089e+00,4.628627155113219871e+00,4.733348787689209303e+00,4.759801385593414480e+00,4.721312251281738703e+00,1.178102154836616206e-01,2.273640240240240029e-01,1.717043859649122761e-01,1.010291767068273033e-01,7.113864864864866133e-02,6.348893893893893525e-02,7.213611861861861374e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.670551942475636764e+00,4.320258778572082292e+00,4.520616512680053489e+00,4.738572485065460249e+00,4.813741217803954697e+00,4.833130149650573415e+00,4.796992511081695554e+00,8.699327812540928739e-02,1.815272222222222287e-01,1.296472807017543805e-01,6.911105421686747352e-02,4.839687687687686812e-02,4.281216216216216647e-02,5.046507257257257240e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.744242661094665969e+00,4.442903873729705744e+00,4.619522548389435102e+00,4.809120615863800019e+00,4.872589253234862916e+00,4.880046015357971001e+00,4.841273659992218370e+00,6.581060669578900346e-02,1.447784984984984979e-01,1.004373684210526363e-01,4.917432730923694539e-02,3.209063063063063298e-02,3.004403903903904091e-02,3.833877627627627765e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.791540102847417160e+00,4.531443862724303884e+00,4.691401607418060671e+00,4.851269704246520931e+00,4.902321203804016037e+00,4.910095219993591442e+00,4.862709018898009994e+00,5.254830968477158804e-02,1.188274774774774889e-01,7.956110275689222411e-02,3.768386546184739061e-02,2.413992492492492495e-02,2.200427927927927838e-02,3.307320820820821433e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.827616751448313259e+00,4.600610309791565378e+00,4.739702693939208622e+00,4.877636467838287082e+00,4.922931808090210026e+00,4.933490303039550717e+00,4.891328925991058618e+00,4.266422100683436164e-02,9.914626126126126204e-02,6.617350877192981762e-02,3.064931726907631215e-02,1.880980480480480554e-02,1.586147147147147149e-02,2.534496246246246282e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.852624807755153036e+00,4.649025392246246113e+00,4.778433264160156568e+00,4.904756756114959870e+00,4.936679411697387998e+00,4.943369166183471997e+00,4.903484856128693004e+00,3.590286685200313327e-02,8.569223723723723429e-02,5.529210526315789936e-02,2.340525100401606717e-02,1.525192192192192236e-02,1.342411411411411314e-02,2.235157157157157196e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.868787111059824646e+00,4.682950466823577962e+00,4.805857196331023928e+00,4.916889842414856382e+00,4.946249151420593293e+00,4.947096276092529443e+00,4.913679733276366868e+00,3.168496626295347340e-02,7.649399399399399446e-02,4.805598997493734648e-02,2.025209839357429431e-02,1.281428678678678962e-02,1.262852352352352402e-02,1.986490490490490368e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.880059918689727994e+00,4.711893683910370001e+00,4.821585225772857974e+00,4.927765719699859659e+00,4.943782218933105099e+00,4.957915912151336535e+00,4.917416751670837805e+00,2.875150428533434013e-02,6.900810810810810436e-02,4.385686716791980383e-02,1.738879518072289007e-02,1.354418168168168048e-02,9.823458458458458886e-03,1.888761511511511185e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.889946617317200150e+00,4.728936129474639927e+00,4.836293917083740013e+00,4.928730989551544539e+00,4.957270579147339262e+00,4.959740122032165743e+00,4.928707966613769642e+00,2.622852044691216869e-02,6.429276276276275903e-02,3.992997493734336267e-02,1.728969879518072253e-02,1.006875375375375359e-02,9.427487487487487897e-03,1.636244494494494550e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.898434327459335158e+00,4.748424006748199311e+00,4.848501725006103769e+00,4.938950016784668051e+00,4.955662621879577401e+00,4.963783888149261081e+00,4.935283706188202224e+00,2.409139370550911208e-02,5.929042042042042410e-02,3.679151629072681395e-02,1.465219879518071984e-02,1.058373123123123108e-02,8.480315315315314212e-03,1.475018018018017796e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.494954848289489047e-02,4.471474136625017137e-02,1.251843555995396096e-01,9.522702121764622385e-01,9.562667131417131872e-01,9.482737112112112898e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.340829536914825426e-01,7.185587882995606024e-02,1.963100285530090250e-01,9.474403010153009674e-01,9.527092306592307436e-01,9.421713713713713023e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.058096164975847797e-01,1.128474886076790973e-01,2.987717443874904344e-01,9.415123453810954057e-01,9.483735199485199274e-01,9.346511708136707730e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.074957458972931157e-01,1.721814760480608331e-01,4.428100157465253428e-01,9.339822599385099178e-01,9.430046475046474086e-01,9.249598723723723159e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.418626204218182862e-01,2.554982457842145394e-01,6.282269950594220331e-01,9.246600010725011254e-01,9.363757614757615144e-01,9.129442406692407364e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.115447442531585232e-01,3.703919770377022691e-01,8.526975114686148327e-01,9.129494449806949685e-01,9.279985914485914256e-01,8.979002985127985115e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.151060528073992284e-01,5.248790276391165355e-01,1.105333077975681810e+00,8.981025659588159904e-01,9.168367581867582494e-01,8.793683737308737314e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.050558637108121474e+00,7.245643403189523379e-01,1.376552933897290831e+00,8.792117778492778424e-01,9.021713928213928035e-01,8.562521628771628812e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.313862267119543903e+00,9.694770205361502580e-01,1.658247513702937548e+00,8.553062902187902328e-01,8.828721471471472348e-01,8.277404332904333417e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.600376612935747289e+00,1.252497348819460177e+00,1.948255877052034624e+00,8.251691459316459198e-01,8.578746389246388881e-01,7.924636529386529515e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.900093980618885681e+00,1.559963259492601617e+00,2.240224701745169522e+00,7.880884518447019982e-01,8.264270413270413673e-01,7.497498623623625180e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.207945459604263139e+00,1.878854858228138580e+00,2.537036060980387919e+00,7.426944006506506213e-01,7.878319104819104801e-01,6.975568908193908735e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.514235557556152578e+00,2.198558181251798249e+00,2.829912933860506463e+00,6.889408953596454221e-01,7.413343808093808551e-01,6.365474099099098781e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.819865002649170727e+00,2.513449279069900566e+00,3.126280726228441331e+00,6.249668284355784920e-01,6.861311990561990148e-01,5.638024578149578581e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.120132832510130960e+00,2.820645455121994161e+00,3.419620209898267316e+00,5.519044178106677911e-01,6.219935542685544050e-01,4.818152813527812883e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.410705652594566484e+00,3.118857844829559411e+00,3.702553460359573556e+00,4.720006524381524793e-01,5.491552588302588411e-01,3.948460460460460619e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.693152382305690207e+00,3.406385806356157619e+00,3.979918958255222794e+00,3.874595962033461349e-01,4.695049442299442100e-01,3.054142481767481154e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.958291185975074455e+00,3.679403959103992872e+00,4.237178412846156483e+00,3.047790612040612301e-01,3.872756864006864364e-01,2.222824360074359962e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.197731680274009669e+00,3.935524687256132026e+00,4.459938673291887312e+00,2.297099831974831752e-01,3.071369798369797954e-01,1.522829865579865549e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.406282049110957999e+00,4.174399252550942130e+00,4.638164845670972980e+00,1.652574226011725989e-01,2.319203167453167402e-01,9.859452845702844359e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.567400126695632778e+00,4.372736268315996710e+00,4.762063985075269734e+00,1.168220247032746850e-01,1.708358751608751447e-01,6.280817424567423923e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.688609464406967575e+00,4.531482392311096064e+00,4.845736536502838199e+00,8.163650436150435286e-02,1.237099242099242019e-01,3.956308451308451074e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.772103013242993796e+00,4.649077213627951899e+00,4.895128812858036582e+00,5.818037412412413456e-02,9.010437580437581639e-02,2.625637244387244579e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.827273024593081274e+00,4.730984442915235455e+00,4.923561606270926205e+00,4.305867653367653758e-02,6.731830401830402044e-02,1.879904904904905125e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.865436483110700649e+00,4.790757729189736303e+00,4.940115237031664108e+00,3.291342771342771478e-02,5.123235735735736512e-02,1.459449806949806791e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.888088900668281056e+00,4.823457461970193094e+00,4.952720339366368130e+00,2.691861057486057487e-02,4.243679751179751242e-02,1.140042363792363733e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.904694162709372307e+00,4.850832565648214967e+00,4.958555759770529647e+00,2.268998105248105218e-02,3.542735592735592881e-02,9.952606177606179022e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.915539271967751311e+00,4.868005866800035442e+00,4.963072677135467181e+00,2.004426837551837384e-02,3.123783426283426035e-02,8.850702488202489074e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.925156091247286483e+00,4.881398886135646542e+00,4.968913296358925535e+00,1.761990830115829978e-02,2.786472543972544000e-02,7.375091162591162174e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.930517911911010742e+00,4.891122958728245429e+00,4.969912865093776055e+00,1.619910178035178019e-02,2.523163878163878215e-02,7.166564779064779102e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.040128945850190556e-01,4.469107130595616206e-02,1.020083392688206220e-01,1.653392731802804105e-01,9.506558254683253883e-01,9.562113738738737823e-01,9.505324324324324614e-01,9.452236700986699214e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.618669266700744902e-01,7.177268661771502023e-02,1.626507637841360931e-01,2.511773296083723017e-01,9.454475296725296518e-01,9.527267267267265360e-01,9.450251144001143855e-01,9.385907478907479229e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.437331811587015729e-01,1.126923492976597413e-01,2.502381914002554941e-01,3.682690027781895248e-01,9.389491414033080963e-01,9.483929375804376338e-01,9.380219147719147665e-01,9.304325718575717774e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.562582210813249883e-01,1.721310045378548759e-01,3.735514409201485808e-01,5.230922177859714806e-01,9.308927153343820038e-01,9.430118296868296168e-01,9.294738273988273347e-01,9.201924889174888378e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.029910254932584701e-01,2.552336521148681481e-01,5.364875781195503901e-01,7.172518462453569832e-01,9.208600016683350376e-01,9.364581885456885191e-01,9.187715822965822898e-01,9.073502341627340817e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.855815961020333971e-01,3.695296775272914336e-01,7.407337110383169776e-01,9.464813997404916135e-01,9.082401866151866843e-01,9.280185810810811509e-01,9.054166809666810423e-01,8.912852977977977487e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.015557086467742565e-01,5.237423039163862093e-01,9.789129147529601616e-01,1.202011907270976510e+00,8.922985747652414368e-01,9.169164897039897566e-01,8.886959173459173522e-01,8.712833172458173125e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.147312146992910398e+00,7.235222336224147455e-01,1.242627702202115714e+00,1.475786505154200956e+00,8.721437091853757595e-01,9.022722865722865304e-01,8.677808808808809005e-01,8.463779601029600697e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.416796398730505002e+00,9.688300655228750946e-01,1.520322071211678727e+00,1.761237059456961518e+00,8.467610491443823273e-01,8.828609073359072745e-01,8.420158444158444278e-01,8.154063956813957237e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.704036517336255052e+00,1.251513793604714486e+00,1.806606014558247209e+00,2.053989743845803240e+00,8.152306181181181444e-01,8.580536304161303640e-01,8.102125339625340095e-01,7.774256899756900596e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.002277659541084720e+00,1.557773954459598986e+00,2.096096146038600505e+00,2.352962878125054669e+00,7.762659451117784881e-01,8.266770538395538104e-01,7.715685864435865016e-01,7.305521950521950414e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.306740106298809767e+00,1.878528797251837634e+00,2.389405196837016465e+00,2.652286324807575646e+00,7.288686257686257663e-01,7.879095720720721285e-01,7.243139031889032076e-01,6.743824020449020740e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.611883855331511572e+00,2.200303317580904139e+00,2.680810543537139878e+00,2.954537704876491144e+00,6.720965560798894955e-01,7.411062794937794962e-01,6.683126412126413340e-01,6.068707475332474344e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.914708061740511891e+00,2.515498303447450734e+00,2.975916121482849341e+00,3.252709760291235597e+00,6.056662954621286898e-01,6.859110467610467499e-01,6.014340054340053809e-01,5.296538341913341608e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.211346174819129207e+00,2.823124409028462178e+00,3.266966861827032886e+00,3.543947253601891667e+00,5.305070105820105519e-01,6.216042739167738640e-01,5.250543436293436672e-01,4.448624141999142356e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.501552991753532851e+00,3.121605405943734368e+00,3.548786730630057118e+00,3.834266838686806622e+00,4.482411405453072262e-01,5.485482464607464026e-01,4.425241813241813649e-01,3.536509938509938555e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.780396003530139382e+00,3.409445397308894510e+00,3.828172315835952855e+00,4.103570297445569892e+00,3.632837730587730740e-01,4.689862183612183433e-01,3.542654475904476463e-01,2.665996532246532325e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.041253452221552855e+00,3.684255513702120233e+00,4.100408698763166271e+00,4.339096144199371174e+00,2.811406400448067111e-01,3.861277831402831762e-01,2.659248176748176817e-01,1.913693193193193309e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.279276127520061479e+00,3.945027033192770816e+00,4.340470596722194152e+00,4.552330752645220358e+00,2.064355546022212662e-01,3.045575986700986282e-01,1.894428249678249687e-01,1.253062401687401739e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.474952998570032925e+00,4.179838633946009629e+00,4.542759237902505021e+00,4.702261123861585013e+00,1.461403194861528310e-01,2.305490025740025706e-01,1.271336693836693787e-01,8.073828650078650193e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.626506202788579714e+00,4.381986862182617237e+00,4.692357643195561145e+00,4.805174102987561646e+00,1.009118475618475536e-01,1.685405190905190920e-01,8.291729586729586210e-02,5.127772772772772741e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.737633553913661366e+00,4.543230164323534659e+00,4.799129714829581062e+00,4.870540782587869266e+00,6.882727906477907609e-02,1.208207314457314524e-01,5.250884813384813776e-02,3.315225761475761729e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.811513029461814916e+00,4.662848399298531454e+00,4.861594871520996008e+00,4.910095817565918175e+00,4.815588803088802911e-02,8.660837087087086550e-02,3.538330830830831164e-02,2.247598491348491365e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.857086638972872628e+00,4.742245796680450098e+00,4.900878428731646252e+00,4.928135691506522420e+00,3.567459781209781494e-02,6.442313921063920479e-02,2.479862362362362377e-02,1.780203060203059892e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.890756826764061316e+00,4.799362457479749544e+00,4.926529194082532648e+00,4.946378828729901755e+00,2.669914676581343349e-02,4.902010939510939580e-02,1.807452809952810047e-02,1.300280280280280247e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.903849256106785681e+00,4.811407761573791575e+00,4.943203532900128927e+00,4.956936473846435653e+00,2.327784689451356179e-02,4.568323680823680594e-02,1.382214714714714680e-02,1.032815672815672742e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.924826758679889060e+00,4.861912481784820272e+00,4.950779980114528023e+00,4.961787814140319774e+00,1.792986260069593177e-02,3.277396503646503451e-02,1.188773416273416171e-02,9.127888602888604291e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.932472623847779403e+00,4.875073860849653329e+00,4.958545479433877468e+00,4.963798531259809188e+00,1.604420313170313098e-02,2.952364864864864824e-02,9.930687830687831563e-03,8.678272915772916596e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.937777105740138062e+00,4.892050795010158382e+00,4.961268795354025762e+00,4.960011726856231817e+00,1.473885433052099687e-02,2.533489918489918377e-02,9.296939796939795997e-03,9.584724009724009119e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.945151230698539457e+00,4.898990983145577793e+00,4.965502243041992614e+00,4.970960465908050629e+00,1.286277885027885086e-02,2.346601244101243974e-02,8.250729300729300886e-03,6.871594809094807611e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.133938338756561304e-01,4.460765586580549280e-02,7.877045249938964544e-02,1.445031907217843303e-01,1.856940364156450529e-01,9.498840717277088341e-01,9.562662794033276459e-01,9.526169991419992655e-01,9.468806699556699957e-01,9.437723384098384294e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.755820866142000503e-01,7.159730870383126944e-02,1.297499275207519565e-01,2.211210126876831106e-01,2.798600975445338923e-01,9.444338367196801753e-01,9.527663439472173756e-01,9.475280351780352994e-01,9.406603317603318137e-01,9.367806359931359905e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.638575054747717141e-01,1.123147741045270598e-01,2.063245635713849835e-01,3.296520316260201366e-01,4.071386525971548709e-01,9.376378476690976349e-01,9.484434523809524009e-01,9.410493028743027732e-01,9.329408694408695135e-01,9.281177659802659630e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.841259288617542844e-01,1.718901006153651656e-01,3.176409332411629927e-01,4.738498352595738039e-01,5.731228463309151477e-01,9.291795498112138674e-01,9.430430866322432326e-01,9.330068693693693849e-01,9.233669526669526784e-01,9.173012905762905067e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.391783640725271720e-01,2.546954123633248246e-01,4.704511126790728026e-01,6.561487134524753850e-01,7.754182177952357868e-01,9.186542492740157329e-01,9.364987234652897286e-01,9.227825450450449773e-01,9.115317174317174587e-01,9.038040111540110999e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.308034659368651820e-01,3.688107341357639846e-01,6.689824423789978436e-01,8.736534852981567845e-01,1.011767201934542060e+00,9.053717405497150317e-01,9.280905550774527502e-01,9.098390765765765886e-01,8.967818246818247685e-01,8.867755058630059084e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.548333922028541254e-01,5.221492127009800255e-01,9.064919595718383682e-01,1.119680867637906863e+00,1.271011528900691356e+00,8.886822502310829375e-01,9.170989744693056611e-01,8.934961765336764117e-01,8.783833583583582350e-01,8.657504915629915532e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.205928505914551918e+00,7.215000396456037191e-01,1.171313541105815315e+00,1.382557578563690104e+00,1.548342864343098313e+00,8.676776930814205091e-01,9.024211130235226808e-01,8.732526598026597586e-01,8.557101744601744997e-01,8.393268250393250973e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.479242484526974710e+00,9.645797099385943207e-01,1.451092193058558966e+00,1.664076494829995312e+00,1.837221540280750798e+00,8.413690033783783884e-01,8.833511904761905953e-01,8.486279708279708123e-01,8.270893500643500262e-01,8.064075021450020087e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.767150039093835057e+00,1.245954858303070178e+00,1.741522132260458822e+00,1.948663492815835063e+00,2.132459672995976163e+00,8.087054760440303136e-01,8.586875430292599809e-01,8.176127788502787208e-01,7.924132775632775072e-01,7.661083047333047125e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.065343767728124114e+00,1.553117563962936432e+00,2.032149040358407266e+00,2.243966373784201274e+00,2.432142092806952149e+00,7.684244703233785723e-01,8.273593516924843128e-01,7.804433129558128179e-01,7.491367832117833414e-01,7.167584334334334839e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.367658950567245402e+00,1.869906238692147449e+00,2.326338921751294642e+00,2.540474931853158314e+00,2.733915709972381425e+00,7.195864325976149001e-01,7.892163152610441879e-01,7.349252788502788070e-01,6.968654833404833715e-01,6.573386529386529009e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.668646136496748422e+00,2.190383958680289123e+00,2.616671621867588726e+00,2.837011987958635739e+00,3.030516977480479657e+00,6.617833296560329259e-01,7.428427208835340911e-01,6.809838481338481575e-01,6.346343093093091969e-01,5.886724402974403692e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.969501941859721938e+00,2.503329957996096145e+00,2.905076606443949938e+00,3.135984077147075055e+00,3.333617125851767504e+00,5.936930191271305723e-01,6.879121916236374812e-01,6.180749785499785043e-01,5.614601673101673462e-01,5.073247390247389577e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.265223484201090542e+00,2.809235590049198539e+00,3.194073702948434068e+00,3.428100861549377321e+00,3.629483782257352686e+00,5.169811983239693820e-01,6.245371199082042635e-01,5.445676962676962996e-01,4.797396289146289572e-01,4.190803482053482298e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.555265885089125000e+00,3.105836406912122261e+00,3.482182605402810438e+00,3.720894251550947107e+00,3.912150276490620193e+00,4.334062047525149564e-01,5.523730636833046326e-01,4.621794937794937441e-01,3.899467109967109657e-01,3.291255505505505385e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.832208087861538104e+00,3.390592665127345473e+00,3.760982541731425766e+00,4.000861085551125740e+00,4.176396059036254549e+00,3.481946324228702982e-01,4.737759825014343229e-01,3.753975225225225643e-01,2.998617152867152358e-01,2.437433093808093476e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.092087541401387085e+00,3.664258151939936869e+00,4.025798268692834192e+00,4.260576052256992874e+00,4.417717692715781297e+00,2.663105464543717438e-01,3.917788296041307960e-01,2.900166344916344507e-01,2.162397647647647525e-01,1.672069569569569758e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.323619208872318431e+00,3.916706794840949080e+00,4.277261891228811841e+00,4.492424533775874806e+00,4.608083615643637110e+00,1.936603256117563343e-01,3.125989529546758239e-01,2.092942674817674931e-01,1.437499856999857051e-01,1.089980963105963013e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.508274283119610537e+00,4.147613951274326638e+00,4.479673349039894781e+00,4.667130393028259050e+00,4.738679439135959903e+00,1.370493387266354113e-01,2.398394219736087185e-01,1.463233483483483421e-01,9.141641641641641558e-02,7.061816816816816889e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.655761446884699950e+00,4.351038551126207743e+00,4.641009547642299005e+00,4.792213034970419727e+00,4.838784653799874214e+00,9.317356422149343509e-02,1.773155192197360952e-01,9.799636958386957752e-02,5.538291148291148158e-02,4.199945659945660686e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.761137814862387074e+00,4.513573648588997678e+00,4.764721614156450791e+00,4.871444741725921901e+00,4.894811254978179704e+00,6.267749329040744888e-02,1.285764199655765883e-01,6.225586121836121367e-02,3.327336979836979791e-02,2.660432217932217833e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.827461428165435997e+00,4.633801965100424525e+00,4.833740528924124646e+00,4.915529896191188186e+00,4.926773322446005743e+00,4.413708094927974723e-02,9.407218158347675774e-02,4.298681896181896778e-02,2.140165522665522790e-02,1.808766802516802510e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.870698140825544087e+00,4.715895078182220423e+00,4.879922597067696266e+00,4.942256158420017975e+00,4.944718729632241683e+00,3.233227527764425541e-02,7.116626506024097132e-02,3.041433397683397655e-02,1.429627127127127036e-02,1.345223080223080341e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.900623878206525674e+00,4.775087227957588887e+00,4.912619775227137886e+00,4.956840622425079168e+00,4.957947887216295868e+00,2.432620310715189957e-02,5.504361015490532444e-02,2.168474903474903320e-02,1.052652295152295067e-02,1.004993028743028823e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.915771724428449119e+00,4.807393296650477765e+00,4.928096960953303629e+00,4.965148724964686622e+00,4.962447915145329347e+00,2.041645504691438559e-02,4.664193201376936465e-02,1.764034212784212907e-02,8.445356070356071013e-03,8.938189975689975891e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.928936706542968338e+00,4.841781890528542576e+00,4.935683287279946541e+00,4.967229917321886568e+00,4.971051731041499444e+00,1.701294977206121647e-02,3.763838209982788008e-02,1.571196911196911378e-02,7.944805519805519037e-03,6.756642356642356476e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.937427126952580458e+00,4.856956819398062564e+00,4.948719183853694581e+00,4.971827202115740363e+00,4.972205302442823438e+00,1.487579761344821547e-02,3.378682587492828210e-02,1.237987987987988238e-02,6.785481910481910676e-03,6.551002788502789317e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.944640934467315674e+00,4.872076636654989912e+00,4.955323991503034264e+00,4.975757355008806115e+00,4.975405754702431516e+00,1.303399855858440419e-02,2.992953241537579107e-02,1.066862934362934438e-02,5.803710853710853865e-03,5.734121621621621374e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.949337466835975086e+00,4.882081063270568677e+00,4.957433035578046265e+00,4.980847731317792793e+00,4.976988037177494384e+00,1.189689131364583298e-02,2.750208691910499548e-02,1.017713963963963984e-02,4.534212784212783391e-03,5.374125911625911474e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.175761477493104529e-01,4.436671543121337852e-02,5.745760965347290056e-02,1.007355732917785684e-01,1.363442219325474436e-01,1.716498594965253643e-01,1.949029066903250618e-01,9.495892231218477919e-01,9.562839232089231922e-01,9.551173648406731109e-01,9.505620912220309471e-01,9.475097061347060867e-01,9.449143929643930573e-01,9.431478603603604682e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.825675615015484032e-01,7.145911632265362912e-02,9.671724673679896189e-02,1.612160383633204908e-01,2.125736405508858728e-01,2.604972683361598262e-01,2.929420586994715969e-01,9.439511606400722288e-01,9.527789039039038510e-01,9.506023899033296809e-01,9.449272877223179323e-01,9.412409588159588170e-01,9.380931324181324138e-01,9.360642910767910108e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.737540299324761617e-01,1.121235991205487975e-01,1.569817705154419041e-01,2.484008768626621844e-01,3.202255557605198644e-01,3.804319872856140039e-01,4.243603900500706461e-01,9.370017637814548328e-01,9.484510403260402178e-01,9.449084407447190248e-01,9.381091006884682004e-01,9.334790272415273149e-01,9.298956742456742086e-01,9.271672994422995862e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.980513537838345495e-01,1.713754382814679789e-01,2.482524830954415396e-01,3.729262628555297665e-01,4.644359528677803883e-01,5.382918908936636937e-01,5.930260947091239299e-01,9.283617633088033783e-01,9.431469540969540377e-01,9.377165950590762300e-01,9.294019363166953207e-01,9.240287805662806830e-01,9.197208172458174458e-01,9.161554965679965523e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.582223122801098780e-01,2.540468355587550686e-01,3.800571474347795853e-01,5.372910389219011096e-01,6.486819267272949663e-01,7.316122263499669209e-01,7.976446986879621726e-01,9.174642323327689697e-01,9.365251608751609114e-01,9.283133369137128721e-01,9.185765562248995320e-01,9.120554429429429399e-01,9.069685614185615252e-01,9.023463356213355935e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.548643307061423391e-01,3.681757548195975227e-01,5.590381370271955142e-01,7.431472464288984003e-01,8.679769603865487015e-01,9.567514239038740209e-01,1.034096461670739320e+00,9.038613564296872349e-01,9.281237451737451849e-01,9.163973326172573097e-01,9.049271944922547828e-01,8.971711336336336551e-01,8.913089982839982328e-01,8.852397343772343552e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.842066470838727321e-01,5.208936640194483658e-01,7.832751689638410841e-01,9.842450333663395057e-01,1.116153060981205591e+00,1.205928150517599828e+00,1.294744804654802683e+00,8.867968060663352636e-01,9.171867760617761212e-01,9.014452022914428708e-01,8.880119908204245904e-01,8.786313170313170273e-01,8.717633597883598373e-01,8.637421904046903576e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.240741615573565104e+00,7.195389668600900013e-01,1.044759640795843936e+00,1.248318195240838202e+00,1.383485362802232999e+00,1.476175150837216954e+00,1.572172376905168756e+00,8.653398591378639315e-01,9.026179429429429524e-01,8.824814178302899936e-01,8.670049913941479947e-01,8.559206778206778221e-01,8.471127055627055702e-01,8.369014192764192561e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.516250279926118383e+00,9.617879298414502287e-01,1.326365285158157326e+00,1.526743900878088755e+00,1.664067847933087929e+00,1.757533480848584961e+00,1.861003234897341096e+00,8.386346117623357799e-01,8.835981874731873020e-01,8.592845059076261727e-01,8.411233577165806441e-01,8.273688277563276960e-01,8.168125589875591119e-01,8.036202327327326422e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.805319026339621713e+00,1.242585111720221347e+00,1.618093006372451681e+00,1.815206233126776647e+00,1.953213912691388776e+00,2.047014721870422438e+00,2.155801172256469833e+00,8.053925393222920448e-01,8.590109824109823933e-01,8.306575277479413266e-01,8.087570639701664454e-01,7.919393447018446830e-01,7.792682897182897639e-01,7.627220273845274345e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.101703723975590687e+00,1.546812218257359151e+00,1.913162555830819178e+00,2.106143537691661294e+00,2.245580014807837532e+00,2.342671338592256625e+00,2.455852678673608125e+00,7.647700441814664352e-01,8.283358215358216370e-01,7.959163712853563055e-01,7.695740174985657989e-01,7.491338052338052389e-01,7.331421600171600383e-01,7.125180895180894813e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.401893680600892811e+00,1.865222782782145927e+00,2.206273516961506420e+00,2.401615553821836002e+00,2.541622733422688185e+00,2.639880722590855378e+00,2.756746774026325841e+00,7.155398648872376421e-01,7.897552659802660191e-01,7.539073039742213433e-01,7.221803212851405362e-01,6.968763781638781518e-01,6.777835978835978770e-01,6.527363220363219254e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.702548073206629820e+00,2.182751703330448656e+00,2.497243083442960643e+00,2.696974285534449844e+00,2.842246202298573277e+00,2.941612485953739586e+00,3.054460678679602470e+00,6.566560735258269998e-01,7.438373123123123154e-01,7.037597833870390396e-01,6.649204890992541639e-01,6.337369262119262325e-01,6.108987058487058697e-01,5.827832242957243780e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.999553690626507674e+00,2.497040254558835493e+00,2.769798586709158794e+00,2.994073886973517062e+00,3.141048479522977388e+00,3.239211498124258792e+00,3.356149437870298069e+00,5.883568530719430756e-01,6.895067031317031470e-01,6.475414876476905945e-01,5.969669320137693802e-01,5.605210210210210819e-01,5.344561239811239650e-01,5.011488506363506179e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.295860196681250187e+00,2.800850334542138054e+00,3.070040908915656175e+00,3.284317363943372481e+00,3.434196005140031982e+00,3.537419344459261428e+00,3.648337223087038339e+00,5.105328589564451791e-01,6.265801158301158580e-01,5.767945936269244234e-01,5.206394219736086848e-01,4.782069927069926840e-01,4.477726762476762490e-01,4.132033533533533975e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.583403788140842039e+00,3.094017053978783682e+00,3.349382939168385143e+00,3.576498937300273351e+00,3.721840289763041820e+00,3.826773372479847612e+00,3.931910136154719737e+00,4.266636808673090475e-01,5.557642106392106651e-01,5.001563820264948168e-01,4.343514199655766350e-01,3.900994369369369386e-01,3.570198591448591197e-01,3.225907764907764430e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.857262640731675685e+00,3.377359061479568325e+00,3.615828125000000171e+00,3.857455463852201394e+00,3.996865926640374322e+00,4.103916950089590898e+00,4.192150317328317222e+00,3.417992935324645210e-01,4.779091055341054828e-01,4.200359201575367130e-01,3.457157558806654984e-01,3.015102852852852844e-01,2.671861003861003558e-01,2.384385939510939301e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.117484020619166074e+00,3.651363764830998004e+00,3.883925262928009214e+00,4.123261929648263546e+00,4.272402181965964552e+00,4.360534026827131093e+00,4.413416957514626482e+00,2.594783567708568994e-01,3.957363148863148883e-01,3.345476638023630045e-01,2.599949010327022858e-01,2.128220023595023547e-01,1.852518161018160969e-01,1.685174424424424611e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.345851423649560452e+00,3.901883846351078766e+00,4.124584695747920193e+00,4.366755286761693000e+00,4.500330868721007960e+00,4.565842914445060075e+00,4.615710929870605383e+00,1.877699057122304838e-01,3.170249034749035300e-01,2.567871732903687643e-01,1.826750502008032129e-01,1.417350010725010601e-01,1.219745638495638579e-01,1.064227423852423943e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.535512178284782259e+00,4.139209940229143569e+00,4.349451035499572349e+00,4.563682585035051531e+00,4.677635896887098355e+00,4.734523144790104610e+00,4.748570467267717810e+00,1.296584182351612768e-01,2.423385885885885604e-01,1.853786251342642577e-01,1.224077022375215096e-01,8.851113256113256333e-02,7.198195695695695784e-02,6.733250393250393706e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.674435950131644368e+00,4.334444797788347792e+00,4.522127554007939310e+00,4.717334218365805576e+00,4.795035360404423130e+00,4.836097386496407857e+00,4.841576383726937216e+00,8.836609462874372989e-02,1.818530351780351662e-01,1.325110096670246984e-01,7.691227768215720684e-02,5.479784427284427328e-02,4.320038252538252466e-02,4.092201844701844754e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.773634299573443762e+00,4.500307634830474690e+00,4.659993538584028094e+00,4.814696809836796376e+00,4.874005954946790453e+00,4.897298386301312867e+00,4.895503472941262757e+00,5.968904772383537560e-02,1.321778528528528562e-01,9.153720014321517495e-02,4.917196643717728494e-02,3.272399721149720636e-02,2.635768268268268155e-02,2.616558701558701835e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.838392783607755376e+00,4.618739104066576395e+00,4.750316915988921807e+00,4.878359437465667803e+00,4.919917265347072188e+00,4.938485382148197544e+00,4.924538596630096521e+00,4.154048348616282832e-02,9.801077863577864480e-02,6.559917651271035544e-02,3.153522662076879007e-02,2.027652831402831229e-02,1.525687115687115666e-02,1.856431967681967596e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.881067634684698398e+00,4.704115258761814466e+00,4.816534872872488826e+00,4.918776079382214839e+00,4.941877511569432002e+00,4.955737427643366999e+00,4.949364657878875917e+00,2.983912681637698738e-02,7.399335049335049874e-02,4.705366988900823444e-02,2.060985370051635068e-02,1.450188760188760202e-02,1.081661304161304210e-02,1.205938617188617029e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.907891346874690974e+00,4.764241906234196300e+00,4.859291254997253340e+00,4.937262428215571930e+00,4.960837001596178020e+00,4.969856339386531374e+00,4.955859150818415770e+00,2.265828057350463207e-02,5.762024882024882610e-02,3.540187969924812189e-02,1.570316982214572596e-02,9.509384384384384631e-03,7.170413270413271249e-03,1.054458744458744608e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.905980331534431471e+00,4.805353981699262533e+00,4.770846893106187814e+00,4.952263681479863067e+00,4.968767913886479093e+00,4.973781637872968453e+00,4.964867881161826091e+00,2.224996000607110461e-02,4.675263835263835516e-02,5.293550841389187828e-02,1.181721887550200682e-02,7.503410553410553782e-03,6.229415129415128219e-03,8.261568711568712323e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.936020708129519541e+00,4.831010462215968637e+00,4.904164358683995140e+00,4.954560928412846010e+00,4.971547528675624328e+00,4.982365939004080424e+00,4.972475031784602706e+00,1.531816711988583622e-02,4.007701630201630089e-02,2.334692982456140764e-02,1.124646442914515113e-02,6.844321106821106213e-03,4.045331045331045441e-03,6.348940011440011230e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.943370513575417569e+00,4.850109071322849630e+00,4.914852691446031763e+00,4.962840185369763901e+00,4.972235554082052644e+00,4.983565269742693538e+00,4.976620309489113936e+00,1.344879512288830146e-02,3.500630630630630763e-02,2.070464554242749944e-02,9.143904188181298243e-03,6.702584727584726988e-03,3.788785213785213733e-03,5.346544759044759287e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.946791037559509441e+00,4.847649097374507221e+00,4.922451022080013061e+00,4.969652087007250252e+00,4.979759966714041752e+00,4.983424500942230218e+00,4.977809551239013253e+00,1.261418988231369220e-02,3.583009438009437941e-02,1.879066416040100357e-02,7.346528973034997800e-03,4.796332046332046212e-03,3.865522665522665331e-03,5.055997068497068703e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.953000173932029959e+00,4.875758498191833823e+00,4.929896374225616107e+00,4.969280423368726218e+00,4.979147199698856774e+00,4.983618510995592388e+00,4.980300037111554445e+00,1.105532980096705052e-02,2.867431359931360210e-02,1.688910669530970313e-02,7.494865174985656034e-03,4.970549120549120486e-03,3.807764907764907454e-03,4.495379307879307854e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,84_200_128_128_32,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.155864465766482940e-01,4.434575176239013983e-02,5.628574450810750612e-02,9.901886256535848141e-02,1.329307058652242080e-01,1.689179863929748671e-01,1.920196283658345549e-01,9.498030766861617069e-01,9.563484234234235215e-01,9.553737886382623890e-01,9.508103246318608814e-01,9.478290040040040498e-01,9.450396146146146092e-01,9.434173048048047905e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.804821382893456450e-01,7.123026212056478290e-02,9.523277997970580611e-02,1.585505267779032390e-01,2.096680231094360247e-01,2.579853933652241915e-01,2.902258443832397283e-01,9.441295175501944748e-01,9.528817317317316293e-01,9.507686299081036241e-01,9.451820281124497791e-01,9.414080830830831026e-01,9.383146980313646912e-01,9.362219344344345773e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.711638114982181658e-01,1.116950135231018076e-01,1.544067158699035658e-01,2.464244310061136922e-01,3.165991288820902416e-01,3.779679039319356337e-01,4.198896757761637621e-01,9.372221742881320372e-01,9.486058058058057796e-01,9.451772974101921854e-01,9.382378012048191440e-01,9.337963963963964442e-01,9.300746996996996918e-01,9.274410452118785342e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.942224081092410848e-01,1.704846746126810753e-01,2.433043642044067367e-01,3.687121582031249734e-01,4.608668826421101761e-01,5.344480261802673215e-01,5.875183428128560870e-01,9.286116108524301582e-01,9.431994244244243930e-01,9.380365914786967796e-01,9.297468540829986194e-01,9.241944069069069068e-01,9.199386636636636139e-01,9.165537245578913028e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.526711212264167061e-01,2.523220829963684353e-01,3.705367980003356765e-01,5.316218516031900876e-01,6.431886973381042427e-01,7.267256541252136159e-01,7.916316432952881232e-01,9.178991914403230590e-01,9.367182432432432648e-01,9.291203007518797907e-01,9.189007362784471500e-01,9.124109359359359184e-01,9.073904821488154582e-01,9.028544502836169938e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.465850344896316493e-01,3.650658992131551317e-01,5.437238020896911772e-01,7.342310482660929782e-01,8.604580421447753924e-01,9.503570990562438814e-01,1.025674316167831446e+00,9.045269997040552568e-01,9.283383383383384535e-01,9.174833542188804980e-01,9.056801204819276974e-01,8.978570195195194614e-01,8.918361528194861387e-01,8.859670128461794025e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.724763230350280674e-01,5.148230729103088210e-01,7.611989510854085816e-01,9.713847039540608463e-01,1.105823315143585228e+00,1.198611936807632450e+00,1.283015958309173588e+00,8.877665292499951066e-01,9.177182432432431369e-01,9.030053675856307693e-01,8.889866465863452971e-01,8.795787537537538281e-01,8.724811061061060746e-01,8.648290582248916447e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.224521059830983249e+00,7.069309871991474870e-01,1.013720526615778494e+00,1.232519822359085193e+00,1.371349183479944944e+00,1.465148452440897531e+00,1.557457386891047069e+00,8.668493263537616622e-01,9.036547047047047698e-01,8.849763157894737775e-01,8.685214524765728639e-01,8.570356856856856664e-01,8.482224140807474999e-01,8.386853853853853957e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.494409639848603311e+00,9.408089904785156277e-01,1.285819632927576617e+00,1.507530033667882297e+00,1.648783716519673703e+00,1.743252469142277938e+00,1.840262996355692460e+00,8.408974370952265742e-01,8.854657407407405811e-01,8.629902255639099184e-01,8.431800368139222845e-01,8.288882382382383174e-01,8.186339506172839453e-01,8.062264305972639544e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.776407794833183340e+00,1.209317563851674437e+00,1.569199746688207053e+00,1.790416093587875457e+00,1.932086188077926536e+00,2.028877065261204926e+00,2.128550111532211186e+00,8.089356413807542445e-01,8.621872622622622773e-01,8.361978905597327039e-01,8.118833668005354109e-01,7.946489239239238334e-01,7.820162245578913263e-01,7.666801801801801375e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.065174462649557174e+00,1.500275219281514527e+00,1.851418807427088309e+00,2.076741423130035180e+00,2.222349875926971308e+00,2.319964470068613505e+00,2.420296980063120440e+00,7.699434591713937293e-01,8.330572322322321588e-01,8.037377819548872093e-01,7.741694779116465863e-01,7.525276276276274823e-01,7.370981981981983289e-01,7.190704371037704989e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.355782957765791163e+00,1.801507822593053199e+00,2.134155791441599614e+00,2.364380803426106681e+00,2.513097728570302447e+00,2.608911949475606118e+00,2.712643651088078922e+00,7.232770963343138071e-01,7.977016516516517441e-01,7.649928153717626689e-01,7.288087349397589509e-01,7.022885260260260942e-01,6.839748164831498389e-01,6.618960335335335454e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.645297220150629514e+00,2.105467049042383909e+00,2.412026779095331808e+00,2.651996946414311829e+00,2.804428357203801347e+00,2.901240897099177207e+00,2.996623292048772313e+00,6.678949468149389945e-01,7.554441941941940630e-01,7.190993734335839882e-01,6.740484939759037175e-01,6.420904029029028681e-01,6.201512095428762805e-01,5.965360068401734939e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.929279174009959075e+00,2.400288210550943990e+00,2.686780171314875343e+00,2.929292215506235753e+00,3.090145217180252146e+00,3.190740653514862135e+00,3.278428575992584193e+00,6.042813669267096399e-01,7.059919669669669773e-01,6.652532163742689297e-01,6.121334002677376596e-01,5.731641641641641582e-01,5.469753670337003104e-01,5.221700867534200263e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.208252386252085753e+00,2.683884536186853964e+00,2.950997712930043537e+00,3.216413847605387399e+00,3.375603007078170847e+00,3.473008286158243862e+00,3.549606927553812685e+00,5.327643470160380312e-01,6.501056556556555899e-01,6.049588554720133349e-01,5.382914658634537775e-01,4.945052927927928721e-01,4.662840423757090846e-01,4.424407699366033064e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.472334652463594740e+00,2.950957204421361446e+00,3.209018396139144969e+00,3.478492176214853959e+00,3.653670725663503038e+00,3.738691545645395742e+00,3.803177866697311504e+00,4.573738655375513829e-01,5.882057807807807848e-01,5.373552422723475441e-01,4.623404451137885229e-01,4.100267142142142718e-01,3.838224557891224409e-01,3.624925550550550102e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.728187363571590751e+00,3.209395535707473712e+00,3.453456261793772519e+00,3.745805554231008028e+00,3.916425202369690162e+00,3.998663415352503581e+00,4.045378211975097393e+00,3.791008104365978237e-01,5.203358858858858627e-01,4.664968045112782291e-01,3.788125167336011123e-01,3.259858108108107944e-01,2.994868284951617832e-01,2.834870161828494939e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.958628999670346982e+00,3.447047468344370369e+00,3.682503617445628041e+00,3.984162055412928449e+00,4.152011433919271077e+00,4.231549183209737386e+00,4.254500239690145236e+00,3.061858036589145127e-01,4.510653653653653450e-01,3.953458855472012923e-01,3.018461010709504455e-01,2.494403653653654018e-01,2.239708958958958607e-01,2.154462087087087308e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.165392196628782351e+00,3.663453251918157072e+00,3.893198677142461150e+00,4.207354834556579881e+00,4.366628352642059063e+00,4.434587839285532240e+00,4.427130224227905586e+00,2.403152159895726447e-01,3.842351351351351862e-01,3.271564745196324231e-01,2.293413654618473851e-01,1.809066941941941953e-01,1.596572322322322435e-01,1.605943943943943797e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.337646973994043975e+00,3.858116739034652909e+00,4.087698144912719656e+00,4.383229361375172495e+00,4.543825681209564316e+00,4.586236717542012897e+00,4.566775199890137138e+00,1.861360220775148122e-01,3.227114864864865096e-01,2.633950918964076959e-01,1.736926204819277120e-01,1.262648898898898753e-01,1.135316649983316578e-01,1.172203787120453949e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.474719914515813635e+00,4.027020704905192261e+00,4.252174101829528929e+00,4.543530828158060864e+00,4.651529902299245123e+00,4.710812688827514805e+00,4.663251261075338050e+00,1.437541419866610881e-01,2.679526776776776642e-01,2.106901002506265663e-01,1.245084170013386893e-01,9.446476476476474426e-02,7.669560393727059555e-02,8.821328828828829682e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.579987245718638356e+00,4.166539555708567377e+00,4.388768191337585556e+00,4.654258279164632306e+00,4.749940233389536637e+00,4.784727542400360356e+00,4.735689672311147014e+00,1.119809004803033470e-01,2.239042042042042324e-01,1.676515455304928848e-01,9.154672021419010819e-02,6.584923673673673261e-02,5.574390223556889568e-02,6.718979396062729759e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.657349961148367967e+00,4.278542143662770414e+00,4.487613733768463398e+00,4.736747115135193198e+00,4.821274214108784761e+00,4.839899466037750564e+00,4.780023094177246357e+00,8.912939800948545266e-02,1.891065065065064832e-01,1.376484753550542839e-01,6.781159638554216940e-02,4.546403903903903365e-02,4.033564397731064649e-02,5.441012679346012709e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.712706612851884636e+00,4.370278750101725507e+00,4.565978737990061376e+00,4.785025441805522028e+00,4.858750491937001925e+00,4.876303764502207372e+00,4.819902490774790493e+00,7.321593766826231531e-02,1.614371121121121189e-01,1.139335421888053451e-01,5.436974564926372322e-02,3.528413413413413607e-02,3.047532532532532326e-02,4.379576659993326265e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.750970047314962308e+00,4.437831287860870333e+00,4.619227671464284590e+00,4.819212288856506099e+00,4.883702397028605091e+00,4.899485403219858703e+00,4.846361235459645478e+00,6.242745705180927779e-02,1.413141141141141255e-01,9.853243525480367970e-02,4.508463855421686317e-02,2.858659909909909771e-02,2.436212045378711999e-02,3.668483483483483271e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.776829447560840158e+00,4.474561077276865362e+00,4.662488303343454987e+00,4.845277341683705608e+00,4.899477985858917251e+00,4.912173021157582475e+00,4.866998956044515268e+00,5.531317058879545168e-02,1.308396896896896755e-01,8.618335421888054237e-02,3.806343708165996903e-02,2.443333333333333121e-02,2.118099766433099648e-02,3.117821154487821281e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.799427278147804010e+00,4.526214681943257823e+00,4.696863702456156808e+00,4.862427406628926363e+00,4.909473242759704981e+00,4.924307791550954327e+00,4.877276843547821095e+00,4.918361827626913790e-02,1.163308058058058064e-01,7.634559314954052212e-02,3.351040829986613040e-02,2.199394394394394228e-02,1.801944444444444210e-02,2.890151401401401532e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.813976593388450631e+00,4.546287998199463054e+00,4.719462525049845425e+00,4.874752564271291000e+00,4.921097825686136851e+00,4.934336846669514998e+00,4.887921800454457788e+00,4.533150852939480530e-02,1.106581581581581458e-01,7.037980367585632002e-02,3.029052878179384206e-02,1.899424424424424329e-02,1.543586086086086093e-02,2.623045545545545434e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.822828360160191785e+00,4.571575845718383491e+00,4.726920012156168305e+00,4.882176538785298447e+00,4.924432379881540811e+00,4.934551298459370905e+00,4.897314085960387864e+00,4.296156612105759415e-02,1.037851351351351398e-01,6.785764411027569998e-02,2.852334337349397841e-02,1.813717467467467620e-02,1.560120120120120184e-02,2.386489823156489470e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.835645777225494157e+00,4.591441912015278959e+00,4.754958082199096658e+00,4.886444255034128936e+00,4.932044843991597816e+00,4.943544750213622940e+00,4.905440819899241411e+00,3.963776665753432349e-02,9.873498498498498033e-02,6.036027568922306547e-02,2.738319946452475936e-02,1.623478478478478440e-02,1.326097764431097975e-02,2.185237737737737510e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,84_200_128_128_32,lr=5E-05,Tr=128,B=64,S=2,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.399241081873576320e-02,4.471596368153889917e-02,1.232688579559326203e-01,9.523148014957264484e-01,9.562674946581194435e-01,9.483621083333334534e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.331410048007964919e-01,7.179632107416789033e-02,1.944856885274251213e-01,9.475304655982905722e-01,9.527304353632478628e-01,9.423304958333332815e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.049319046338399231e-01,1.124998250007629430e-01,2.973639842669169031e-01,9.415829173076923908e-01,9.484252804487179889e-01,9.347405541666666817e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.054628641605376949e-01,1.717521864573160750e-01,4.391735418637593424e-01,9.341442692708332718e-01,9.430839843749999618e-01,9.252045541666666928e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.383950942357381364e-01,2.541347621281941915e-01,6.226554263432820813e-01,9.249219631877670933e-01,9.365242972088675399e-01,9.133196291666666466e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.060662755966186310e-01,3.676792281468709289e-01,8.444533230463663331e-01,9.132884508413461333e-01,9.280739683493590686e-01,8.985029333333333090e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.064072933991750514e-01,5.191961353619893860e-01,1.093618451436360717e+00,8.987291175881410021e-01,9.172485476762820555e-01,8.802096874999999487e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.036506724437077809e+00,7.131548414230346467e-01,1.359858607451120971e+00,8.804494087873930841e-01,9.030865050747862721e-01,8.578123125000000071e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.294421628077824904e+00,9.508753348986307419e-01,1.637967921257019066e+00,8.572649553619123841e-01,8.844572232238246956e-01,8.300726875000000726e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.572344417889913082e+00,1.222977944453557342e+00,1.921710891326268600e+00,8.283532012353097551e-01,8.606577941372862695e-01,7.960486083333332408e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.861145870367685973e+00,1.516937554677327382e+00,2.205354186058044341e+00,7.930824038327991543e-01,8.311376034989316208e-01,7.550272041666666878e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.155895906647046445e+00,1.822229388872782296e+00,2.489562424421310372e+00,7.506124125868054442e-01,7.950287543402776436e-01,7.061960708333332448e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.453234458327293588e+00,2.126779763619104813e+00,2.779689153035481919e+00,6.993354174412393931e-01,7.520374265491452936e-01,6.466334083333333815e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.742738203247388373e+00,2.425922609011332387e+00,3.059553797483444360e+00,6.405399193242521383e-01,7.014694678151709439e-01,5.796103708333333326e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.021264449477195857e+00,2.715516294240951645e+00,3.327012604713440069e+00,5.748644674746260508e-01,6.431025724492520634e-01,5.066263625000000381e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.291724270423253440e+00,2.992504928032557299e+00,3.590943612813949581e+00,5.025727499933226872e-01,5.782786374866453194e-01,4.268668624999999994e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.546091719349225180e+00,3.254247539997100702e+00,3.837935898701350101e+00,4.279892235443375492e-01,5.086283887553418870e-01,3.473500583333332670e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.777697743773460459e+00,3.494966021458307814e+00,4.060429466088613104e+00,3.560779341546473908e-01,4.379072766426281849e-01,2.742485916666666523e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.992736210266748742e+00,3.721876953601837013e+00,4.263595466931660916e+00,2.876623458867521022e-01,3.673360042735042130e-01,2.079886875000000190e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.174086446483929791e+00,3.926101487874984919e+00,4.422071405092875551e+00,2.299041060229700950e-01,3.019971120459402081e-01,1.578110999999999819e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.325607130765915187e+00,4.102154368877410917e+00,4.549059892654418569e+00,1.826295689770299213e-01,2.464377837873931443e-01,1.188213541666666706e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.444352583169937532e+00,4.246773005803426315e+00,4.641932160536447860e+00,1.460993977363782004e-01,2.008669621394230942e-01,9.133183333333333431e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.532369612216949228e+00,4.361619530995686667e+00,4.703119693438211790e+00,1.198894285657051140e-01,1.657935196314102300e-01,7.398533749999999798e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.598861331939697372e+00,4.447991051991780687e+00,4.749731611887614058e+00,1.004953049078525784e-01,1.399853014823718156e-01,6.100530833333332736e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.646427965561549023e+00,4.510423269907633426e+00,4.782432661215464620e+00,8.711203309294870967e-02,1.219996995192307587e-01,5.222436666666666755e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.684795129140217895e+00,4.562960674444834552e+00,4.806629583835602126e+00,7.644758337339743748e-02,1.070807792467948771e-01,4.581438749999999782e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.710325790882111008e+00,4.594723040262858049e+00,4.825928541501363078e+00,6.961989879807692350e-02,9.833964342948718629e-02,4.090015416666667458e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.730992003838220938e+00,4.623419572512308839e+00,4.838564435164133926e+00,6.411852951388888333e-02,9.054470486111110272e-02,3.769235416666667088e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.746972650766372759e+00,4.643912417093912559e+00,4.850032884438832959e+00,5.992549355635684583e-02,8.493725794604702062e-02,3.491372916666666409e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.755633307695388723e+00,4.653780604044595925e+00,4.857486011346181520e+00,5.767742556089743705e-02,8.220382612179487347e-02,3.315102500000000063e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,84_200_128_128_32,lr=5E-05,Tr=128,B=64,S=3,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.029241648250155960e-01,4.454435221354166585e-02,1.008410607973734552e-01,1.633870814641316671e-01,9.506975820201210015e-01,9.562859074519232117e-01,9.504902761084400575e-01,9.453165624999999572e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.604545186890496133e-01,7.165894587834675811e-02,1.612622296015421564e-01,2.484423805872599256e-01,9.455010681557158847e-01,9.527583759014424114e-01,9.449553535657050363e-01,9.387894749999999844e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.419821297327676979e-01,1.123616671562194802e-01,2.480576893488566081e-01,3.655270326932271163e-01,9.390803791844729576e-01,9.484504707532050993e-01,9.381693543002137536e-01,9.306213125000001307e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.536604521539476464e-01,1.713125762939453067e-01,3.701978378295898708e-01,5.194709423383077063e-01,9.310698827590812021e-01,9.431178385416666421e-01,9.296805639022436285e-01,9.204112458333332247e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.985158576965331712e-01,2.539028193155924429e-01,5.309300791422526533e-01,7.107146746317545283e-01,9.211583879117699603e-01,9.365144606370191527e-01,9.191529780982906628e-01,9.078077249999999543e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.791873415840997685e-01,3.670349946022033460e-01,7.320232718785604220e-01,9.385037582715352045e-01,9.087026447827635245e-01,9.281772836538462190e-01,9.060394965277777102e-01,8.918911541666666443e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.921075771119859610e-01,5.183947393099467282e-01,9.668090558052062633e-01,1.191118936220804780e+00,8.931091754407051164e-01,9.173565705128204906e-01,8.897327974759615676e-01,8.722381583333332911e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.133186018334494838e+00,7.125017027854919638e-01,1.224945236047108921e+00,1.462111116170883074e+00,8.734439778067129012e-01,9.030893554687500213e-01,8.694002821180555340e-01,8.478422958333333703e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.397519402636422159e+00,9.489371406237284701e-01,1.497984144131342621e+00,1.745636923154195053e+00,8.488224184317130216e-01,8.846095628004807532e-01,8.444822883279915482e-01,8.173754041666667636e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.677326546933915807e+00,1.219867711623509710e+00,1.778206071376800645e+00,2.033905857801437289e+00,8.183434739583334006e-01,8.609870793269231992e-01,8.137687800480769562e-01,7.802745624999999352e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.967069198926289841e+00,1.514177634795506711e+00,2.062700414021809703e+00,2.324329547961553111e+00,7.810008162637999130e-01,8.313813977363782026e-01,7.762793052216881984e-01,7.353417458333333379e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.260530916319952954e+00,1.817532771746317444e+00,2.347770111799240222e+00,2.616289865414301641e+00,7.360545383702813416e-01,7.958593374399040021e-01,7.311709401709400868e-01,6.811333375000000467e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.551917832427554433e+00,2.120736671686172414e+00,2.628607261419296126e+00,2.906409564177195204e+00,6.830565929019765115e-01,7.528822991786858765e-01,6.785497045272436134e-01,6.177377750000000445e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.840622530062993700e+00,2.419426504055659066e+00,2.911994723717371780e+00,3.190446362415949366e+00,6.213256558337785229e-01,7.025864007411858347e-01,6.158125584268162589e-01,5.455780083333333641e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.119525959597693632e+00,2.704214422146479446e+00,3.189794226725896298e+00,3.464569229920705151e+00,5.525595662148325982e-01,6.457169095552884874e-01,5.445634932558760521e-01,4.673982958333333659e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.388555141713883945e+00,2.980581066528956047e+00,3.456692871252695642e+00,3.728391487360000589e+00,4.781203723090277635e-01,5.812807366786858498e-01,4.678157802483974836e-01,3.852645999999999571e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.639377567026350402e+00,3.237720276435216427e+00,3.712859332243601429e+00,3.967553092400232906e+00,4.027404410523504619e-01,5.130631510416666652e-01,3.874435096153845959e-01,3.077146625000000135e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.870929659499061870e+00,3.481763142665227129e+00,3.949425872484842781e+00,4.181599963347117033e+00,3.301192866564280348e-01,4.416243865184294459e-01,3.107646567841880203e-01,2.379688166666666937e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.083212696790694984e+00,3.703719680229822675e+00,4.169632947444915416e+00,4.376285462697347306e+00,2.622341454349180756e-01,3.726380834334935832e-01,2.386528362045940432e-01,1.754115166666666836e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.256817688941954891e+00,3.902420959631601960e+00,4.350563724835713408e+00,4.517468382358551082e+00,2.071371870214565314e-01,3.090546248998397028e-01,1.809054153311965840e-01,1.314515208333333351e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.398535260147518500e+00,4.074758477528890310e+00,4.494493449687957387e+00,4.626353853225707802e+00,1.628831833177528388e-01,2.540881785857371788e-01,1.361227297008547055e-01,9.843864166666665971e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.508481080214182590e+00,4.221528655211130854e+00,4.603148667335510424e+00,4.700765918095906493e+00,1.294849569043803605e-01,2.081400741185897574e-01,1.036749549278846161e-01,7.663984166666666653e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.588822419696384713e+00,4.332108915805816807e+00,4.679841734091440664e+00,4.754516609191894894e+00,1.058174684784544128e-01,1.744557291666666565e-01,8.164402210202992283e-02,6.135265416666666610e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.650312164836459594e+00,4.419544133186340318e+00,4.741708516597747725e+00,4.789683844725290740e+00,8.813072570334758160e-02,1.485760967548077072e-01,6.411011785523504369e-02,5.170596250000000088e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.693247338718838257e+00,4.487151838779449342e+00,4.776769005298614701e+00,4.815821172078450729e+00,7.607603021946224287e-02,1.289287234575320351e-01,5.456804220085469809e-02,4.473132499999999540e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.725041439798143728e+00,4.538581882317861194e+00,4.802484288056691142e+00,4.834058149019877071e+00,6.727569283297721303e-02,1.141329877804487247e-01,4.773638655181624418e-02,3.995770416666666325e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.744881270567575804e+00,4.572085964202880604e+00,4.822320286273956036e+00,4.840237561225890772e+00,6.206658061787748842e-02,1.048983874198717858e-01,4.262516693376067894e-02,3.867618750000000050e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.762505071587032290e+00,4.596621365865071418e+00,4.834725189526875688e+00,4.856168659369150653e+00,5.730393092503560659e-02,9.811275540865384281e-02,3.944002069978631841e-02,3.435901666666666548e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.778352974202896952e+00,4.619271240552266455e+00,4.849603561878204516e+00,4.866184120178222550e+00,5.316165337873931390e-02,9.215206830929488502e-02,3.557822516025641035e-02,3.175466666666666715e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.787207614686754376e+00,4.634908059755961318e+00,4.855374116579691979e+00,4.871340667724608942e+00,5.094292633547008869e-02,8.814150140224359664e-02,3.416048177083333415e-02,3.052679583333333183e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-ASK,84_200_128_128_32,lr=5E-05,Tr=132,B=64,S=4,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.117414651314417584e-01,4.446343183517455916e-02,7.728547954559325528e-02,1.423428174654642608e-01,1.828741316795349237e-01,9.500560187779263366e-01,9.563139507659375038e-01,9.528026177617762160e-01,9.470927592759275093e-01,9.440147473080641172e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.741045434077580778e-01,7.163508892059326782e-02,1.273843631744384641e-01,2.200649218559265208e-01,2.773337996800740446e-01,9.445315262900461084e-01,9.527300655562244147e-01,9.476449894989499301e-01,9.407573507350734943e-01,9.369936993699369276e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.618853672742843530e-01,1.122086702982584699e-01,2.035178631146748740e-01,3.272602655092874957e-01,4.045546701749165863e-01,9.377949583658696797e-01,9.484630242825605739e-01,9.413071432143214068e-01,9.330825665899923349e-01,9.283270993766042922e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.809514722824096644e-01,1.713474666277567671e-01,3.127214064598083376e-01,4.706449303627014413e-01,5.690920856793721949e-01,9.294253437898977177e-01,9.431429359823398917e-01,9.333150815081507901e-01,9.236393889388938572e-01,9.176039687302063319e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.344732728004455424e-01,2.536541274388631195e-01,4.621643244425455710e-01,6.512414895693461325e-01,7.708331497510274577e-01,9.189748998837521388e-01,9.366076995116728865e-01,9.233096934693468816e-01,9.118973313998066654e-01,9.040848751541818995e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.233617206414539869e-01,3.667053449948628474e-01,6.557412139574686494e-01,8.668174239794412816e-01,1.004182899634043391e+00,9.059411404509656318e-01,9.282442972774098688e-01,9.108285703570357938e-01,8.973223822382238035e-01,8.873693119311931721e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.450560798048972533e-01,5.180656201044718800e-01,8.896455440521240376e-01,1.110362387975057041e+00,1.262150767087936387e+00,8.894861472488307941e-01,9.174478393203558957e-01,8.948427217721771632e-01,8.792088792212555681e-01,8.664451486815347714e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.192933040618896712e+00,7.125341590245565238e-01,1.148636901140213107e+00,1.373893855651219686e+00,1.536667246659596753e+00,8.688586346838326202e-01,9.031134691283697613e-01,8.752818531853184814e-01,8.566136947028036852e-01,8.404255217188385529e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.460700672368208330e+00,9.485566212336222769e-01,1.425442743857701533e+00,1.647262830098469966e+00,1.821540494283040434e+00,8.433323254303908278e-01,8.846079670880996337e-01,8.512161216121613139e-01,8.290729322932293144e-01,8.084322807280729384e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.743209505518277469e+00,1.221131227970123190e+00,1.706631703853607185e+00,1.931689872264862107e+00,2.113385217984517617e+00,8.115891087936056847e-01,8.608950598702255208e-01,8.217667266726672581e-01,7.948359669300263386e-01,7.688586817015036212e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.033308603922526103e+00,1.514658157189687104e+00,1.991839552084604836e+00,2.219101567029952982e+00,2.407635139385859269e+00,7.728509154171487872e-01,8.315014047762391280e-01,7.860081508150815743e-01,7.529557455745574668e-01,7.209383605027169795e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.326160966575145927e+00,1.818711971282958917e+00,2.277820899566014745e+00,2.510373588720957283e+00,2.697737406730651877e+00,7.265212530427987980e-01,7.957650010034115207e-01,7.427276727672766921e-01,7.025351035103509778e-01,6.650572348901556685e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.618934228638807760e+00,2.124069793701171882e+00,2.559940111080805547e+00,2.799349451224009133e+00,2.992377558549245364e+00,6.710806380444888086e-01,7.524378553749414555e-01,6.918563606360637053e-01,6.425292362569591242e-01,5.974990999099910605e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.906656268755595018e+00,2.422568279027939031e+00,2.839988717714945654e+00,3.084424856503804602e+00,3.279643221775690787e+00,6.074384018768874682e-01,7.021498929694294233e-01,6.319369311931193334e-01,5.738696452978631068e-01,5.217971380471380094e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.186284031212329726e+00,2.711010203917821215e+00,3.117363830169042060e+00,3.362321939150492156e+00,3.554440151611963916e+00,5.367936118874028217e-01,6.447073550070239190e-01,5.638389838983898228e-01,4.977832366569990286e-01,4.408448719871986832e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.454541925628979993e+00,2.985269750356674301e+00,3.380624341169993219e+00,3.637363955974578733e+00,3.814909655014673717e+00,4.608781663210471113e-01,5.803249548464780583e-01,4.900660941094109324e-01,4.143410591059105141e-01,3.587805572223889405e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.710930963834127017e+00,3.247172302643458242e+00,3.641232603152592784e+00,3.895040792306264432e+00,4.060278157234192165e+00,3.828273616889834585e-01,5.108015084621044810e-01,4.098928267826783545e-01,3.315935010167683217e-01,2.790216104943827879e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.945447948276997074e+00,3.493084092775980753e+00,3.879464690923690728e+00,4.135030831336974799e+00,4.274212178071340240e+00,3.089908976617860570e-01,4.393833701250919321e-01,3.330516301630163101e-01,2.536657749108244264e-01,2.098628154482115316e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.153104171872138650e+00,3.714756694634755441e+00,4.101626222610473604e+00,4.344614605903625915e+00,4.451419164339701418e+00,2.428743799186761643e-01,3.705691685062545981e-01,2.607814406440643884e-01,1.864526869353602123e-01,1.536942235890255692e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.326569703261057498e+00,3.916403100331624199e+00,4.287154009660085308e+00,4.515467557430267398e+00,4.587254145622253532e+00,1.882089781756872970e-01,3.060252358017258589e-01,2.014689093909390882e-01,1.335073173984065165e-01,1.118344501116778217e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.466125116626422198e+00,4.093385870297749918e+00,4.447172830581664904e+00,4.638918719132741231e+00,4.685023046493530074e+00,1.450789534941352987e-01,2.497219379222690439e-01,1.512618636863686250e-01,9.663175484215090483e-02,8.270025752575256572e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.572200201233227901e+00,4.235111409028371021e+00,4.565893626213073375e+00,4.732857334772745617e+00,4.754938434918721590e+00,1.131354820291631813e-01,2.054605324770887587e-01,1.152753650365036520e-01,6.934695136180284158e-02,6.245907924125745914e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.646165863831837939e+00,4.348146237214406185e+00,4.644379875183105355e+00,4.791844352722168132e+00,4.800292990207672084e+00,9.145903180273877442e-02,1.707404843133319972e-01,9.244766976697668670e-02,5.283905890589058602e-02,4.980891422475580699e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.704438395659129135e+00,4.438623422940572105e+00,4.709373752276102998e+00,4.835906066735585540e+00,4.833850340684255009e+00,7.459951495287497902e-02,1.436184360157869988e-01,7.333670867086708456e-02,4.078555355535553456e-02,4.065736156949028429e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.743029281616211179e+00,4.505058472474416043e+00,4.751251464684804304e+00,4.860242132981618113e+00,4.855565056324005369e+00,6.396392983669228760e-02,1.243965984346779158e-01,6.215217771777178241e-02,3.441314964829816220e-02,3.489379354602126920e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.770476021846135062e+00,4.553082307815551566e+00,4.779425597667693815e+00,4.879201497872670323e+00,4.870194684028625431e+00,5.644096082483524707e-02,1.106326510134457153e-01,5.462826282628262253e-02,2.937606260626062643e-02,3.112686685335199974e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.789541819810867018e+00,4.588692732016245834e+00,4.803310989061991165e+00,4.886546528339385631e+00,4.879617029825846330e+00,5.130702914386361252e-02,1.004652819586594331e-01,4.817474247424742562e-02,2.766635830249691841e-02,2.892173384005067294e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.806233564376831247e+00,4.617615984280903696e+00,4.815206622282664384e+00,4.901235237280527457e+00,4.890876413663228561e+00,4.689068221805624270e-02,9.280104020335809556e-02,4.502063956395639666e-02,2.376826849351601836e-02,2.597278061139447411e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.819088286558786294e+00,4.635741729895273444e+00,4.833249698162078722e+00,4.907433008670806451e+00,4.899928709506988334e+00,4.345197495053037401e-02,8.760045822463041754e-02,4.030409290929092697e-02,2.224526619328599450e-02,2.365808247491415703e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.825243694623311264e+00,4.645638310591380105e+00,4.840163723786671923e+00,4.912583826382954655e+00,4.902588917732238372e+00,4.197318839913793259e-02,8.514954177536959712e-02,3.857784528452844891e-02,2.094388605527219491e-02,2.322148048138147208e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,7.147160863876342307e-02,6.817318925857543399e-02,7.477002801895141215e-02,9.552639689689688129e-01,9.556095195195193348e-01,9.549184184184182911e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.096902258396148661e-01,1.044425950050354018e-01,1.149378566741943303e-01,9.517969081581580948e-01,9.522576076076074703e-01,9.513362087087087193e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.648076263904571515e-01,1.563416170120239257e-01,1.732736357688903772e-01,9.475675187687688794e-01,9.482262212212212438e-01,9.469088163163164040e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.413742595672607183e-01,2.275251224517822191e-01,2.552233966827392453e-01,9.424154842342342686e-01,9.434377677677677765e-01,9.413932007007006497e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.428171803951263197e-01,3.197910498619079833e-01,3.658433109283447116e-01,9.361225613113113297e-01,9.377429479479478802e-01,9.345021746746746683e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.701863311767577880e-01,4.328527690887450929e-01,5.075198932647705385e-01,9.285015077577577491e-01,9.310632632632632744e-01,9.259397522522522239e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.235747866630554359e-01,5.654879937171936044e-01,6.816615796089172674e-01,9.192241491491491834e-01,9.232716316316317284e-01,9.151766666666666383e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.008666262149810589e-01,7.173526238441467751e-01,8.843806285858154537e-01,9.078296483983984144e-01,9.139540490490489777e-01,9.017052477477478512e-01,0.000000000000000000e+00
3.000000000000000000e+00,9.999536422491073218e-01,8.879087834358215803e-01,1.111998501062393174e+00,8.937321871871872769e-01,9.027402652652654069e-01,8.847241091091091469e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.218481622028350753e+00,1.077072810840606687e+00,1.359890433216095040e+00,8.762365553053054201e-01,8.888468768768769124e-01,8.636262337337339279e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.454286627721786518e+00,1.284610003614425677e+00,1.623963251829147358e+00,8.542046759259258604e-01,8.714435835835835364e-01,8.369657682682681843e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.704019446444511310e+00,1.507306855916976884e+00,1.900732036972045957e+00,8.271728578578577684e-01,8.505316116116115044e-01,8.038141041041040324e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.966886139917373821e+00,1.745867747592926067e+00,2.187904532241821354e+00,7.934427202202201101e-01,8.241622722722721228e-01,7.627231681681682085e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.239216145658493140e+00,1.996433877658843947e+00,2.481998413658141889e+00,7.522551626626625687e-01,7.921910510510510317e-01,7.123192742742742167e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.519095785641670027e+00,2.256826711320877088e+00,2.781364859962463409e+00,7.019764877377376866e-01,7.527655155155155153e-01,6.511874599599599689e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.806536242198943931e+00,2.526628951549529933e+00,3.086443532848358373e+00,6.412338275775775198e-01,7.046162712712712439e-01,5.778513838838839067e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.098720417737960808e+00,2.803406437492370618e+00,3.394034397983550999e+00,5.695605030030029825e-01,6.464901851851851955e-01,4.926308208208208250e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.391370802855491640e+00,3.083555386543273880e+00,3.699186219167709400e+00,4.891431919419418906e-01,5.789574874874874322e-01,3.993288963963964044e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.685912062454223648e+00,3.367308967924118157e+00,4.004515156984329138e+00,4.004687349849849753e-01,5.001627777777777339e-01,3.007746921921922167e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.971565141010284350e+00,3.649533556175232007e+00,4.293596725845336692e+00,3.107156619119119112e-01,4.139448348348347961e-01,2.074864889889889985e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.239106613230704923e+00,3.929026463174819739e+00,4.549186763286590995e+00,2.259701051051051235e-01,3.239231881881882158e-01,1.280170220220220312e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.471221449470519360e+00,4.196989757156371681e+00,4.745453141784667928e+00,1.530773110610610666e-01,2.363190590590590612e-01,6.983556306306307193e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.657000463104248311e+00,4.440962505245209080e+00,4.873038420963287543e+00,9.651032657657658553e-02,1.593023723723723806e-01,3.371828078078078356e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.787882275533675625e+00,4.635824155521392598e+00,4.939940395545959539e+00,5.799048048048047882e-02,1.004916016016016017e-01,1.548935935935936113e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.878276312303542639e+00,4.782429968261718400e+00,4.974122656345367766e+00,3.216663038038038158e-02,5.788855855855855326e-02,6.444702202202202967e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.925943716001510708e+00,4.863836945152282709e+00,4.988050486850738707e+00,1.920963963963963697e-02,3.557006006006005472e-02,2.849219219219219223e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.959152079534530522e+00,4.924409065055846746e+00,4.993895094013214297e+00,1.016373873873873887e-02,1.894280280280280157e-02,1.384674674674674652e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.973996760559082020e+00,4.951652596092223746e+00,4.996340925025940294e+00,6.354868618618618632e-03,1.192581081081081108e-02,7.839264264264263985e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.981791024875640517e+00,4.965957491970062421e+00,4.997624557781219501e+00,4.364086586586587123e-03,8.250515515515517359e-03,4.776576576576576998e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.985902934026718469e+00,4.973560200023650957e+00,4.998245668029785094e+00,3.352905405405405201e-03,6.358118118118117994e-03,3.476926926926926791e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,7.326144024531046350e-02,6.816280050277709335e-02,7.314712133407592909e-02,7.847439889907836807e-02,9.551232590924256804e-01,9.556061936936935952e-01,9.551493693693693388e-01,9.546142142142142184e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.122776881217956574e-01,1.043570189476013127e-01,1.121940789222717338e-01,1.202819664955139117e-01,9.515977419085751565e-01,9.522469069069069425e-01,9.516679829829829407e-01,9.508783358358358084e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.685933829307556253e-01,1.563854286193847587e-01,1.682903835296630790e-01,1.811043366432189827e-01,9.472905880880881924e-01,9.482746096096096311e-01,9.472836536536537455e-01,9.463135010010009784e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.466592545509338485e-01,2.274624350547790608e-01,2.460560216903686648e-01,2.664593069076537923e-01,9.420578770437103566e-01,9.434408108108107704e-01,9.420968018018018864e-01,9.406360185185185241e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.499144855817159505e-01,3.195953367233276277e-01,3.488089348793029787e-01,3.813391851425170787e-01,9.357511127794461148e-01,9.378527777777777574e-01,9.357996046046046512e-01,9.336009559559559357e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.791692868868509536e-01,4.325123612403869444e-01,4.771344639778137275e-01,5.278610354423522999e-01,9.279993551885219460e-01,9.311172372372373829e-01,9.281147797797799637e-01,9.247660485485484916e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.339550836881001628e-01,5.654095992088318257e-01,6.301022960662842065e-01,7.063533557891845671e-01,9.186721646646646144e-01,9.233123273273273757e-01,9.190038688688688673e-01,9.137002977977976004e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.122147953351338545e-01,7.170659422874450240e-01,8.070697558403014948e-01,9.125086878776550448e-01,9.071657557557557539e-01,9.139309984984985702e-01,9.076307657657657346e-01,8.999355030030030678e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.011436272525787272e+00,8.874327830314636678e-01,1.005555636262893682e+00,1.141320398283004689e+00,8.930121212879548187e-01,9.026861861861862346e-01,8.937417167167168719e-01,8.826084609609610165e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.229453260326385466e+00,1.077025560474395682e+00,1.222874001884460382e+00,1.388460218620300335e+00,8.754489397731063383e-01,8.887670270270269235e-01,8.765770020020019482e-01,8.610027902902902541e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.463416708612442108e+00,1.283879076766967664e+00,1.455773270797729557e+00,1.650597778272628879e+00,8.536765590590590369e-01,8.717034909909910922e-01,8.552713013013013565e-01,8.340548848848847729e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.712442465400696001e+00,1.506728669214248750e+00,1.705753890180587762e+00,1.924844836807251047e+00,8.265102085418751798e-01,8.505400225225224764e-01,8.285155755755755358e-01,8.004750275275275273e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.972921246433258169e+00,1.743968574237823477e+00,1.966398272275924786e+00,2.208396892786026022e+00,7.931719227560893870e-01,8.246718093093091673e-01,7.960456806806806007e-01,7.587982782782782820e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.244796791140238668e+00,1.994928588628768873e+00,2.238482403898239159e+00,2.500979380893707305e+00,7.518203495161829286e-01,7.923854504504505014e-01,7.553521871871871074e-01,7.077234109109109550e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.522554625908533854e+00,2.256388135910034176e+00,2.512577748727798266e+00,2.798697993087768676e+00,7.018867984651318004e-01,7.526336036036036514e-01,7.069980480480481111e-01,6.460287437437437497e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.808374484920502123e+00,2.524214382696151837e+00,2.802600853443145912e+00,3.098308218622207733e+00,6.418249549549549515e-01,7.054920120120120597e-01,6.468163763763764562e-01,5.731664764764764497e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.099480153592427456e+00,2.795845404148102009e+00,3.097143823623657255e+00,3.405451233005523548e+00,5.703391491491491827e-01,6.480682582582583118e-01,5.750786386386387283e-01,4.878705505505505080e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.392728993527094783e+00,3.080936178302764894e+00,3.387303604793548750e+00,3.709947197484970260e+00,4.897006514848181724e-01,5.793053078078078677e-01,4.948348248248248815e-01,3.949618218218218235e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.687738839753468501e+00,3.364327571153640672e+00,3.688397023582458356e+00,4.010491924524306917e+00,4.008228928928929125e-01,5.009736036036036566e-01,4.024413763763763363e-01,2.990536986986987444e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.972700900856653394e+00,3.646925936460494899e+00,3.979922894382476706e+00,4.291253871726989466e+00,3.109309492826159427e-01,4.150173798798799107e-01,3.085029829829830095e-01,2.092724849849849633e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.242721566375096565e+00,3.925597947835922419e+00,4.262275313663482557e+00,4.540291437625884718e+00,2.246265590590590666e-01,3.249397672672672543e-01,2.171428728728728719e-01,1.317970370370370459e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.474477354335784973e+00,4.193735841369629291e+00,4.506961563682556182e+00,4.722734657955169446e+00,1.516067759426092953e-01,2.374426051051051201e-01,1.403090540540540554e-01,7.706866866866866894e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.662344341564177874e+00,4.432204884719848970e+00,4.701526748466491767e+00,4.853301391506194662e+00,9.442667584250917512e-02,1.616140315315315323e-01,8.229967467467466657e-02,3.936632132132131950e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.797530517832438335e+00,4.633176298046111974e+00,4.832959334182739042e+00,4.926455921268463101e+00,5.479374708041375580e-02,1.007600450450450436e-01,4.450993993993994369e-02,1.911125625625625588e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.884728483963012735e+00,4.770903806495666366e+00,4.919946646881103725e+00,4.963334998512268115e+00,3.019307390724057169e-02,6.074775525525525494e-02,2.057848848848848819e-02,9.252977977977977150e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.934613660081227593e+00,4.862696406459808607e+00,4.957996860504150227e+00,4.983147713279723945e+00,1.668478228228227958e-02,3.546024774774774596e-02,1.051303303303303439e-02,4.081066066066066193e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.960606638749440300e+00,4.918594363307953188e+00,4.972150202178955425e+00,4.991075350761413176e+00,9.808262429095762278e-03,2.041072822822822749e-02,6.949619619619619264e-03,2.064439439439439208e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.975712445576985665e+00,4.945559678268432791e+00,4.986285784530640086e+00,4.995291873931885007e+00,5.836971971971970617e-03,1.325754504504504314e-02,3.235640640640640494e-03,1.017730230230230173e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.983892729727426918e+00,4.964410318279266043e+00,4.990473397731781446e+00,4.996794473171234152e+00,3.764481981981981917e-03,8.388438438438438130e-03,2.237862862862862508e-03,6.671446446446446799e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.987833478291829437e+00,4.971923764991760031e+00,4.993973803520202814e+00,4.997602866363525465e+00,2.857808641975308293e-03,6.714624624624625226e-03,1.366521521521521379e-03,4.922797797797797900e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,7.418501667976379332e-02,6.812879896163939741e-02,7.118379974365234009e-02,7.674320306777954181e-02,8.068426494598388010e-02,9.550389683358055937e-01,9.557174899598392948e-01,9.553277177177176283e-01,9.547585785785785983e-01,9.543520870870870754e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.139256078243255643e-01,1.043157197952270521e-01,1.090897290229797395e-01,1.180173110961914018e-01,1.242796713829040500e-01,9.515090612299046402e-01,9.525128915662651741e-01,9.518418543543543109e-01,9.511071671671672556e-01,9.505743318318318202e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.715175186395644924e-01,1.561718453407287543e-01,1.640089670181274495e-01,1.777998670578002927e-01,1.880893951416015564e-01,9.470915700640399892e-01,9.482588253012048662e-01,9.476242417417417574e-01,9.466487087087087637e-01,9.458345045045045696e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.520754131793975783e-01,2.272718070030212423e-01,2.404787510871887191e-01,2.622202774047851515e-01,2.783308172225952282e-01,9.416884054611840416e-01,9.434410742971885977e-01,9.424517042042043213e-01,9.409814964964965389e-01,9.398793468468469303e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.594200658321380359e-01,3.193892142295837178e-01,3.424114863395690822e-01,3.756856184005737398e-01,4.001939443588256595e-01,9.351013722985033194e-01,9.378112349397590419e-01,9.361970795795796496e-01,9.340250750750750397e-01,9.323720995995996574e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.954641647100448409e-01,4.325536738395691083e-01,4.719867528915405175e-01,5.209525625228881296e-01,5.563636695861816639e-01,9.269737089348385473e-01,9.311003012048193472e-01,9.284455330330328993e-01,9.253901051051051097e-01,9.229588963963964998e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.593557277202606315e-01,5.650894994735717880e-01,6.295910582542419975e-01,6.973200363159179904e-01,7.454223168373107500e-01,9.170139198385132140e-01,9.232503915662652050e-01,9.190987162162160828e-01,9.145400450450450469e-01,9.111665265265266322e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.487228026390075675e-01,7.169354112625122566e-01,8.138710716247558041e-01,9.017785053253173366e-01,9.623062223434448725e-01,9.046428923878698791e-01,9.139426606425702371e-01,9.072714264264264417e-01,9.011644694694695978e-01,8.961930130130131289e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.060115274393558460e+00,8.871641136169433617e-01,1.022078566932678179e+00,1.129257534790039097e+00,1.201960882234573313e+00,8.891340316973599389e-01,9.026585542168673593e-01,8.925260585585584883e-01,8.839160660660662083e-01,8.774354479479480329e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.290539998543262401e+00,1.076659479475021275e+00,1.250423810243606493e+00,1.375441396570205699e+00,1.459635307884216360e+00,8.699923437669596638e-01,8.887935642570280459e-01,8.742395795795795399e-01,8.628327677677676277e-01,8.541034634634634415e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.537179235184192638e+00,1.283612804603576629e+00,1.496424374389648371e+00,1.636930693197250264e+00,1.731749068546295067e+00,8.459226219442333994e-01,8.716449297188755274e-01,8.512673498498497526e-01,8.360181781781782506e-01,8.247600300300300669e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.797158104467392103e+00,1.506845346498489446e+00,1.755984325504303056e+00,1.910697934150695776e+00,2.015104811716079691e+00,8.161461527039087782e-01,8.505895682730922891e-01,8.228370870870872489e-01,8.029418568568569281e-01,7.882160985985985358e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.067910939049721009e+00,1.744123980760574399e+00,2.026771348571777320e+00,2.194346878767013731e+00,2.306401548099517917e+00,7.794373473021214416e-01,8.248757730923694798e-01,7.876118543543543238e-01,7.620282582582582620e-01,7.432335035035035897e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.347225956165790439e+00,1.991959255981445409e+00,2.308774737787246512e+00,2.482965096807479899e+00,2.605204734086990381e+00,7.342306218492588021e-01,7.930733032128512994e-01,7.436812762762762263e-01,7.120870820820820457e-01,6.880808258258258592e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.635157527792453713e+00,2.255419107294082792e+00,2.597613085985183812e+00,2.780812813615798795e+00,2.906785104274749898e+00,6.792698234077451103e-01,7.533164457831325045e-01,6.905436411411411957e-01,6.512886686686686355e-01,6.219305380380379944e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.928960849893093243e+00,2.524256108140945365e+00,2.891593904781341706e+00,3.083987143945694065e+00,3.216006242704391394e+00,6.131145992830180358e-01,7.051895783132530182e-01,6.263080105105105488e-01,5.781120720720720474e-01,5.428487362362363067e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.225178499042987923e+00,2.801634462785720814e+00,3.188606075477600221e+00,3.387600852394104134e+00,3.522872605514526523e+00,5.366395441525863008e-01,6.474111445783132801e-01,5.509610210210210690e-01,4.941165515515515971e-01,4.540694594594593680e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.523153209137916519e+00,3.081957432365417304e+00,3.488662163639068670e+00,3.689977331876754807e+00,3.832015908670425297e+00,4.506664979588022035e-01,5.795111144578313223e-01,4.645929804804804220e-01,4.019301801801801743e-01,3.566317167167167290e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.816922930431365657e+00,3.364862567281722949e+00,3.782658831596374505e+00,3.992735778856277395e+00,4.127434543991088667e+00,3.599003632246704498e-01,5.011396485943774293e-01,3.728489339339339237e-01,3.045808408408408607e-01,2.610320295295295301e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.103862141931056584e+00,3.646920743036270007e+00,4.077716448974609165e+00,4.280552165603637604e+00,4.410259210109710892e+00,2.688399998115585388e-01,4.151680823293172340e-01,2.768360660660660888e-01,2.122136786786786578e-01,1.711421721721721745e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.362588159334659821e+00,3.922910233354568454e+00,4.355368168735504142e+00,4.530143210792541453e+00,4.641931024456024346e+00,1.873579488223162948e-01,3.263403313253012139e-01,1.881198498498498906e-01,1.344976026026026006e-01,1.004740115115115018e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.577953162074088311e+00,4.192899177360534857e+00,4.584809698677062784e+00,4.729345255947112747e+00,4.804758516311645522e+00,1.208400050426932937e-01,2.380067168674699085e-01,1.173651051051050886e-01,7.492910910910910438e-02,5.305908908908909399e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.738828263258934470e+00,4.431335579776764177e+00,4.762977302932739576e+00,4.855007071018219378e+00,4.905993099308013861e+00,7.278728484508606433e-02,1.624009136546184784e-01,6.493757507507508242e-02,3.905068068068068277e-02,2.475996996996997213e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.849130153775215391e+00,4.631002779197692654e+00,4.876304063892364482e+00,4.929841501617431732e+00,4.959372270393371807e+00,4.082914299088244436e-02,1.017309638554216855e-01,3.289609609609609603e-02,1.839020520520520674e-02,1.029930680680680478e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.913941867327690005e+00,4.773471161270141927e+00,4.930691549015045361e+00,4.969414914608001332e+00,4.982189844417572289e+00,2.261355282240071554e-02,6.030152610441767702e-02,1.806953453453453290e-02,7.727667667667667377e-03,4.355482982982983135e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.953301747727394400e+00,4.867891503143310317e+00,4.968056651020050118e+00,4.984709837341308791e+00,4.992548999404907484e+00,1.189777954912744039e-02,3.407735943775100362e-02,8.018018018018019388e-03,3.784364364364364332e-03,1.711376376376376376e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.971770034694671381e+00,4.917603286170959542e+00,4.980997727108001705e+00,4.992241682052612539e+00,4.996237443447112625e+00,6.962148262720551511e-03,2.048231927710843225e-02,4.690510510510510767e-03,1.863368368368368590e-03,8.123948948948949778e-04,0.000000000000000000e+00
2.200000000000000000e+01,4.982918623185157436e+00,4.947756994724273660e+00,4.990123541641235505e+00,4.996080597209930474e+00,4.997713359165191882e+00,4.101354027219990782e-03,1.266606425702811178e-02,2.361148648648648228e-03,9.052752752752752123e-04,4.729279279279279035e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.985961068058013979e+00,4.958670235824585326e+00,4.990522769355774102e+00,4.996486550140381233e+00,4.998164716911316141e+00,3.368777286322466921e-03,1.001134538152610373e-02,2.263596096096096022e-03,8.248798798798798269e-04,3.752877877877877763e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.991378935599326994e+00,4.972496291160583226e+00,4.996633437538147149e+00,4.998408417797088887e+00,4.997977595901489600e+00,2.000583346901117863e-03,6.497018072289156669e-03,7.465915915915915862e-04,3.443943943943944585e-04,4.143293293293293339e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.442766946156820218e-02,6.786331510543823498e-02,6.972268295288086559e-02,7.295467910766600950e-02,7.576728696823120668e-02,7.894999818801880231e-02,8.130805444717406627e-02,9.550144550957410106e-01,9.556553153153154456e-01,9.554401127819548423e-01,9.551220582329317255e-01,9.548966891891892406e-01,9.546048148148147394e-01,9.543677402402401810e-01,1.658880000000000000e+05
-4.000000000000000000e+00,1.143898757457733062e-01,1.041000758171081592e-01,1.067697426795959498e-01,1.117990205764770456e-01,1.165654503822326632e-01,1.217803895950317350e-01,1.253245754241943399e-01,9.514362258069132272e-01,9.522987387387387148e-01,9.520709147869674815e-01,9.516537048192771353e-01,9.512084684684682934e-01,9.508540390390389785e-01,9.505314889889890928e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.722561865806579717e-01,1.560825459480285615e-01,1.603637288093566760e-01,1.679856429100036741e-01,1.758974896430969270e-01,1.837561693191528400e-01,1.894515428543090685e-01,9.470407622611513032e-01,9.482519519519518880e-01,9.478889473684208866e-01,9.473176907630520560e-01,9.467272072072071554e-01,9.462631181181181406e-01,9.457956581581580258e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.528530431270599732e-01,2.271325684547424451e-01,2.338782211303711001e-01,2.464388421058654743e-01,2.588967496871948382e-01,2.708476529121399135e-01,2.799242244720459016e-01,9.416469709427698342e-01,9.435084534534533551e-01,9.429108270676693770e-01,9.420391967871486472e-01,9.411986036036036340e-01,9.404517267267267222e-01,9.397730180180180470e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.602728264013926318e-01,3.194334353446960373e-01,3.306052083015441623e-01,3.504767066955566390e-01,3.712764090538024919e-01,3.878394066810608165e-01,4.020057923316955328e-01,9.350424602413279773e-01,9.378275825825825862e-01,9.369984335839599554e-01,9.356238453815262091e-01,9.342566291291289904e-01,9.332778128128127459e-01,9.322704579579578210e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.960965182940165197e-01,4.319914295196533027e-01,4.515403870582580526e-01,4.830088319778442218e-01,5.150539340019225643e-01,5.370696923255920963e-01,5.579148348808288249e-01,9.269225897054617080e-01,9.311836486486486653e-01,9.297605513784461539e-01,9.277147891566264182e-01,9.256911111111110202e-01,9.243300750750750305e-01,9.228553628628627381e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.596768363634746279e-01,5.648023357391357413e-01,5.957767591476440527e-01,6.432454040527343375e-01,6.903923370361327860e-01,7.177864884376525811e-01,7.460576937675476028e-01,9.169442186560673447e-01,9.233730030030030678e-01,9.211342355889723388e-01,9.179517570281124916e-01,9.150095870870871284e-01,9.131239389389389505e-01,9.110727902902903130e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.482597186247508025e-01,7.159121261596679275e-01,7.624761870384216822e-01,8.298594769477843913e-01,8.929791983604431493e-01,9.257992214202880321e-01,9.625321018218994107e-01,9.046266790437657024e-01,9.142430480480480126e-01,9.107159649122807954e-01,9.059284136546184030e-01,9.014536036036037148e-01,8.991920220220220861e-01,8.962270220220219796e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.059707179172833857e+00,8.868573971748352491e-01,9.507469510078430108e-01,1.039919776582717947e+00,1.121658448982238765e+00,1.157704297447204489e+00,1.201356203842163017e+00,8.891405019958661393e-01,9.027157657657659540e-01,8.979872807017543757e-01,8.907893473895582837e-01,8.843578153153154320e-01,8.814280480480479740e-01,8.775647547547547056e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.289880257701873756e+00,1.075742429351806750e+00,1.159097974872589143e+00,1.270327766275405779e+00,1.367840344572067268e+00,1.408080076503753553e+00,1.458192954635620042e+00,8.699760106327302234e-01,8.889659909909911617e-01,8.818720426065161933e-01,8.721457228915664439e-01,8.632600675675675683e-01,8.595129929929932189e-01,8.540992467467467542e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.535865514159202583e+00,1.282139335155487059e+00,1.383324291992187538e+00,1.515830454206466671e+00,1.631423791456222627e+00,1.673477287006378100e+00,1.728997925138473502e+00,8.462042764301579423e-01,8.719834684684685255e-01,8.624046992481202434e-01,8.489086244979920926e-01,8.368190690690691103e-01,8.319962262262262653e-01,8.251135710710710836e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.796262751682599301e+00,1.505446529483795093e+00,1.626048771142959648e+00,1.777637253761291447e+00,1.905555046129226771e+00,1.949874498510360654e+00,2.013014411067962861e+00,8.163681795901571725e-01,8.508547147147146328e-01,8.377735338345865257e-01,8.194877208835339433e-01,8.036656906906907150e-01,7.979028378378377750e-01,7.885245795795795543e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.067730734531084469e+00,1.742723616981506352e+00,1.880246800994872958e+00,2.049435795736312738e+00,2.191439891815185614e+00,2.237718045997619587e+00,2.304820255661010897e+00,7.795702132338879764e-01,8.249344444444445257e-01,8.073554761904762067e-01,7.837099698795181313e-01,7.628208108108108787e-01,7.551443493493493753e-01,7.434562287287287408e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.348376577576001267e+00,1.992414899730682309e+00,2.146765659713745222e+00,2.330588545179367088e+00,2.485309199428558546e+00,2.532004734325409068e+00,2.603176427078246924e+00,7.343475326060956432e-01,7.930936486486486192e-01,7.699598120300752413e-01,7.390369076305220997e-01,7.124840915915916506e-01,7.030374924924924773e-01,6.884732432432432159e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.635801539794603965e+00,2.253339200496673467e+00,2.420416990137100210e+00,2.618912086200714029e+00,2.783420584630966310e+00,2.831994869136810422e+00,2.906725508165359351e+00,6.794503341721179757e-01,7.537149399399398764e-01,7.243664160401003249e-01,6.849703012048192763e-01,6.512624249249249209e-01,6.402965865865866135e-01,6.220913363363362869e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.928170600454012007e+00,2.519983497714996190e+00,2.700974477624893400e+00,2.913761616134643351e+00,3.086839855623245032e+00,3.134009648132324077e+00,3.213454507493972656e+00,6.136173227064972702e-01,7.060988138138137860e-01,6.690156516290726163e-01,6.194279417670682797e-01,5.778772147147146487e-01,5.656709709709709655e-01,5.436133433433433249e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.226271284755071189e+00,2.797188028001785121e+00,2.991701335048675414e+00,3.212665091609954615e+00,3.391931542396545485e+00,3.442382927560806216e+00,3.521758783912658508e+00,5.366054083518552176e-01,6.483711561561562586e-01,6.020287218045111688e-01,5.429215261044175733e-01,4.934783183183182875e-01,4.785650750750750637e-01,4.542676526526526759e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.523879019737243823e+00,3.077319128227233858e+00,3.279473577642440851e+00,3.512999800348282076e+00,3.697329393100738493e+00,3.750000387573242389e+00,3.826151831531524827e+00,4.508099889778657832e-01,5.808768768768768354e-01,5.261471804511278494e-01,4.561927208835341863e-01,4.000373498498498437e-01,3.830662612612613094e-01,3.585395445445445639e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.820940260847409231e+00,3.358852419567108338e+00,3.577754462051391471e+00,3.812355780553817741e+00,3.999660114765167140e+00,4.050051543235778873e+00,4.126967244911194044e+00,3.588448045679825671e-01,5.027836336336336531e-01,4.376833709273182382e-01,3.629120080321285302e-01,3.025779354354353745e-01,2.860238038038038222e-01,2.610880755755755622e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.107518480745951273e+00,3.639163447332382173e+00,3.866294418096542174e+00,4.105168628215789539e+00,4.287963281440735130e+00,4.338589388370514222e+00,4.407931721019744842e+00,2.678094674784698426e-01,4.172964864864865397e-01,3.458828070175438141e-01,2.687837851405622258e-01,2.094428528528528566e-01,1.935389089089089021e-01,1.719119644644644673e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.369391982595125512e+00,3.917798892545699907e+00,4.149077481460571093e+00,4.374422096347808875e+00,4.545736069679260360e+00,4.588394985294342199e+00,4.640922370243072415e+00,1.851560426834192585e-01,3.276294744744744358e-01,2.538422055137845024e-01,1.829055120481927477e-01,1.293496096096096171e-01,1.164515115115115074e-01,1.007579429429429352e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.586927062861124504e+00,4.182091523551941137e+00,4.411404039096832541e+00,4.607117206192016923e+00,4.742206149387359737e+00,4.773005244159698179e+00,4.805738214778900286e+00,1.181310857916073737e-01,2.410890090090090365e-01,1.703180200501253350e-01,1.115595682730923660e-01,7.096785285285285572e-02,6.210229729729728476e-02,5.274976726726727377e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.746322696240742545e+00,4.421183978366851619e+00,4.619699992561340451e+00,4.771692221546173229e+00,4.871898069190979008e+00,4.890248512458801322e+00,4.903213403320312302e+00,7.056196883403921538e-02,1.649953303303303143e-01,1.066710150375939775e-01,6.287738955823292397e-02,3.426596846846847316e-02,2.910599599599599310e-02,2.545611361361361374e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.855287520567576287e+00,4.616374178504943693e+00,4.783981361103057495e+00,4.882504068660735719e+00,4.941434566020965313e+00,4.949237899017333575e+00,4.958193050098419263e+00,3.918777058171346583e-02,1.060494594594594692e-01,5.878196741854635476e-02,3.137463855421687015e-02,1.527075075075075283e-02,1.309345345345345503e-02,1.055635385385385490e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.918500941705704399e+00,4.759114832019806229e+00,4.878941216659545610e+00,4.941223203372955730e+00,4.973860880851745492e+00,4.977481501007080311e+00,4.980384016323089469e+00,2.146538558982782896e-02,6.425499999999999268e-02,3.212921052631578789e-02,1.527080321285140437e-02,6.673115615615614338e-03,5.653943943943944526e-03,4.810240240240240377e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.954887346092859524e+00,4.856781614589690932e+00,4.937057815551757933e+00,4.970954735851288220e+00,4.987930315780639390e+00,4.985311264610290394e+00,4.991288330173492049e+00,1.157443755827422018e-02,3.710142642642642874e-02,1.629637844611529079e-02,7.363885542168674241e-03,3.006801801801801521e-03,3.647977977977978278e-03,2.030155155155155284e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.969535568475723863e+00,4.896930490112304746e+00,4.953845841217041190e+00,4.983575666427612738e+00,4.992875014686584123e+00,4.994933941459655635e+00,4.995052456951141195e+00,7.668346725314862354e-03,2.606857357357357519e-02,1.177646616541353462e-02,4.110190763052208769e-03,1.750255255255255124e-03,1.188148148148148028e-03,1.116446446446446540e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.980617995150883992e+00,4.926833150005340833e+00,4.979443306446075468e+00,4.989314857196808006e+00,4.995315576457977080e+00,4.996060863494872883e+00,4.996740217304229681e+00,4.765892974836115348e-03,1.806705705705705448e-02,5.132243107769424335e-03,2.638042168674699373e-03,1.137642642642642784e-03,8.998098098098097084e-04,7.205630630630631460e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.988562419303257833e+00,4.956148648262024281e+00,4.986064860153198275e+00,4.994439137554168795e+00,4.997865181732177753e+00,4.998305395889282465e+00,4.998551292228698983e+00,2.770961931221918324e-03,1.071141141141141243e-02,3.437230576441102203e-03,1.336656626506024011e-03,4.922822822822823206e-04,3.658908908908909069e-04,2.822997997997998094e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.990896160745620591e+00,4.965381085014342943e+00,4.989569775390624962e+00,4.995479403781891037e+00,4.998050654792785430e+00,4.998354896736144859e+00,4.998541148757934316e+00,2.160500267267600073e-03,8.234669669669670428e-03,2.570513784461152685e-03,1.069277108433734852e-03,4.311336336336336200e-04,3.597647647647648009e-04,2.976426426426426403e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,7.148344499724251788e-02,6.819074950899396692e-02,7.477614048549106884e-02,9.552816664879164588e-01,9.555793615043616240e-01,9.549839714714714045e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.097051440988268123e-01,1.044163607869829508e-01,1.149939274106706877e-01,9.517887798512798536e-01,9.522690118690118055e-01,9.513085478335479017e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.648902419294629718e-01,1.564370188713073706e-01,1.733434649876185729e-01,9.475784749034750210e-01,9.482588588588589662e-01,9.468980909480909647e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.414558727741241417e-01,2.275759957177298509e-01,2.553357498305184325e-01,9.424740204490205109e-01,9.435034463034462915e-01,9.414445945945946193e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.428716705186026226e-01,3.199002757753644510e-01,3.658430652618407941e-01,9.361239793364792838e-01,9.377572822822821674e-01,9.344906763906764002e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.704601215635026978e-01,4.329731983457292821e-01,5.079470447812761691e-01,9.284824020449020665e-01,9.310416988416987394e-01,9.259231052481052826e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.237192165510995201e-01,5.657791514396667276e-01,6.816592816625323126e-01,9.192555716430717005e-01,9.232968110968110542e-01,9.152143321893322359e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.011255068778991850e-01,7.173871588706970392e-01,8.848638548851013308e-01,9.077455884455885027e-01,9.138813956813957029e-01,9.016097812097811914e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.000435753260340066e+00,8.881874538149152620e-01,1.112684052705764870e+00,8.935877717002715936e-01,9.025079365079363702e-01,8.846676068926069281e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.219476687874112786e+00,1.078102199588503174e+00,1.360851176159722398e+00,8.760623337623336671e-01,8.887479908479908319e-01,8.633766766766766132e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.455316898311887375e+00,1.285732425076620888e+00,1.624901371547154083e+00,8.540663493850993992e-01,8.713981874731874244e-01,8.367345112970113741e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.705980256523404792e+00,1.509681295905794363e+00,1.902279217141015222e+00,8.268758857071356605e-01,8.501818389818389665e-01,8.035699324324324655e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.968995116353035035e+00,1.748879787240709582e+00,2.189110445465360488e+00,7.931829999642499018e-01,8.239384241384239971e-01,7.624275757900759176e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.241537948557308813e+00,1.999351593187877141e+00,2.483724303926740262e+00,7.518138817388817507e-01,7.915281960531960204e-01,7.120995674245674811e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.524261371561459022e+00,2.263013307367052196e+00,2.785509435755865848e+00,7.009115168740169821e-01,7.515959781209781143e-01,6.502270556270557389e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.812037114994866194e+00,2.533744942086083363e+00,3.090329287903649469e+00,6.401405387530387792e-01,7.035572107822107846e-01,5.767238667238666627e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.105804417371749615e+00,2.813062295504978660e+00,3.398546539238521014e+00,5.681100189475188911e-01,6.448774953524952780e-01,4.913425425425425042e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.402634804964065562e+00,3.097009617567062278e+00,3.708259992361068846e+00,4.860079847704847911e-01,5.755943371943372799e-01,3.964216323466323022e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.698848084483827847e+00,3.382313969203404103e+00,4.015382199764252036e+00,3.968472821035320952e-01,4.963227691977691869e-01,2.973717950092950035e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.989778621537344527e+00,3.671815771511622639e+00,4.307741471563066860e+00,3.054790191977692082e-01,4.077517267267267154e-01,2.032063116688116455e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.260135982257979848e+00,3.955307424443108566e+00,4.564964540072850241e+00,2.198032273344773246e-01,3.161894573144573006e-01,1.234169973544973625e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.490850622619901422e+00,4.226183556624821591e+00,4.755517688614981253e+00,1.475940869440869330e-01,2.278619190619190493e-01,6.732625482625483049e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.679674407686505333e+00,4.477106049946375954e+00,4.882242765426635600e+00,9.021969558844558645e-02,1.489861504361504330e-01,3.145324074074073994e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.813759152753013026e+00,4.675065618174416571e+00,4.952452687331608594e+00,5.089280977405977874e-02,8.949590662090663173e-02,1.228971292721292574e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.897907646996634057e+00,4.816075205871037213e+00,4.979740088122231789e+00,2.713657407407407338e-02,4.916855784355784326e-02,5.104590304590305230e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.943620164564677566e+00,4.896036606584276640e+00,4.991203722545078492e+00,1.471902885027885112e-02,2.728171385671385868e-02,2.156343843843843994e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.969348841701235031e+00,4.942657595293862727e+00,4.996040088108607335e+00,7.750194837694837288e-03,1.456249821249821184e-02,9.378914628914627322e-04,0.000000000000000000e+00
2.200000000000000000e+01,4.982958766528538419e+00,4.967785305772508764e+00,4.998132227284568074e+00,4.281894394394394378e-03,8.143407693407694187e-03,4.203810953810953820e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.989438687835420438e+00,4.980736102172306445e+00,4.998141273498535320e+00,2.599583512083511808e-03,4.770391820391820144e-03,4.287752037752037425e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.992757435253688314e+00,4.986453777517590780e+00,4.999061092989784960e+00,1.745550014300014307e-03,3.290851565851565710e-03,2.002484627484627422e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,7.318708217711676622e-02,6.810076345716203905e-02,7.307537078857422042e-02,7.838511228561401145e-02,9.551340388007054649e-01,9.556817835692835716e-01,9.551212355212356231e-01,9.545990973115973111e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.122814130328950305e-01,1.044451409067426451e-01,1.121743899754115564e-01,1.202247082165309316e-01,9.515867272033938784e-01,9.522367331617331843e-01,9.516268304018303814e-01,9.508966180466179585e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.686300905318487420e-01,1.562534719194684785e-01,1.684476528848920518e-01,1.811891467911856402e-01,9.473081170456171263e-01,9.482760296010296353e-01,9.473133562133562169e-01,9.463349653224654157e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.467990914980570383e-01,2.275161954334803949e-01,2.463500814437866171e-01,2.665309976169041306e-01,9.420658003241336731e-01,9.434227423852423744e-01,9.420871764621765454e-01,9.406874821249820995e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.499829719407217543e-01,3.197945571626935601e-01,3.489242455618722372e-01,3.812301130975995767e-01,9.356933159349826168e-01,9.377296975546975943e-01,9.357724152724152811e-01,9.335778349778349749e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.792653130803789518e-01,4.325041320664542166e-01,4.772080198696681541e-01,5.280837873050144848e-01,9.280273952523953040e-01,9.311531531531532790e-01,9.281500572000572769e-01,9.247789754039753563e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.342203627995082194e-01,5.654940976415361309e-01,6.306814862659999577e-01,7.064855044909885695e-01,9.186432676724343160e-01,9.232529225654226845e-01,9.189550014300014169e-01,9.137218790218789577e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.125059348969232431e-01,7.173208075250897542e-01,8.075326158659799081e-01,9.126643812997000671e-01,9.071515700224033196e-01,9.139039468039468206e-01,9.076800514800514863e-01,8.998707117832117630e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.011729839676902332e+00,8.877720658438545964e-01,1.006009812218802368e+00,1.141407640968050252e+00,8.930084501167834254e-01,9.026074646074645491e-01,8.938017195767196110e-01,8.826161661661661162e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.229697677964255886e+00,1.077438112599509168e+00,1.222936876944133111e+00,1.388718044349125380e+00,8.754198871490538325e-01,8.887052659802661125e-01,8.765792757042757399e-01,8.609751197626197561e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.464325838736125540e+00,1.284502341372626200e+00,1.457145826986857795e+00,1.651329347848892182e+00,8.535629468754469817e-01,8.716439993564994992e-01,8.551552945802947114e-01,8.338895466895466235e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.713125395411536855e+00,1.507769467490059911e+00,1.706057599680764314e+00,1.925549119063786119e+00,8.264248158873158667e-01,8.504327541827541026e-01,8.284640175890175540e-01,8.003776758901759436e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.974818538166227766e+00,1.746200361796787837e+00,1.968362316949026969e+00,2.209892935752868492e+00,7.930228126936459399e-01,8.248334191334192322e-01,7.955721971971970730e-01,7.586628217503218474e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.246965245383126586e+00,1.998544853721346160e+00,2.239849841492516536e+00,2.502501040935516397e+00,7.514549358882692820e-01,7.916953238953239325e-01,7.551000071500072464e-01,7.075694766194766672e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.527159530787240982e+00,2.260033858469554513e+00,2.520958937542779221e+00,2.800485796349389211e+00,7.010741997950331594e-01,7.522406477906478095e-01,7.055059130559131475e-01,6.454760385385385213e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.815089762835275788e+00,2.531388275521142095e+00,2.809605366230011114e+00,3.104275646754673712e+00,6.401863482530149030e-01,7.038291237666237654e-01,6.450904297154298472e-01,5.716394912769912073e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.107263170639674055e+00,2.810260123491287398e+00,3.102107804979596928e+00,3.409421583448137394e+00,5.687202434577434129e-01,6.455584727584726679e-01,5.738377270127270613e-01,4.867645306020305651e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.400790732622146262e+00,3.093755863087517710e+00,3.395617281505039831e+00,3.712999053273882133e+00,4.876888638638638973e-01,5.764973133848134701e-01,4.923784105534105282e-01,3.941908676533676936e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.698513083105995580e+00,3.378091406651905437e+00,3.697141852855682309e+00,4.020305989810398550e+00,3.979795164211830660e-01,4.977153260403260893e-01,4.001347740597740454e-01,2.960884491634491744e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.989429291225615071e+00,3.666882837057113598e+00,3.995157943419047619e+00,4.306247093200683551e+00,3.060822328280661808e-01,4.095006327756327558e-01,3.039868082368082924e-01,2.047592574717574665e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.259736937534241541e+00,3.950373107807976680e+00,4.272598936898368116e+00,4.556238767896379827e+00,2.197176688593355243e-01,3.178880845130845345e-01,2.140520699270698768e-01,1.272128521378521337e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.497279811609359079e+00,4.222872166974203978e+00,4.525446140221187186e+00,4.743521127632686074e+00,1.451675276466943276e-01,2.291416881166881414e-01,1.351307378807378723e-01,7.123015694265694142e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.683891204538799258e+00,4.468826936244964187e+00,4.729841574873242749e+00,4.853005102498190837e+00,8.862741610658277092e-02,1.515965358215358438e-01,7.433416630916629686e-02,3.995154618904618593e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.821879648730868162e+00,4.669836627551487318e+00,4.861028837817055859e+00,4.934773480824062197e+00,4.839613661280327966e-02,9.108494744744743965e-02,3.703407335907336201e-02,1.706938903188903386e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.903291288512093615e+00,4.806818826402937006e+00,4.931114930561610876e+00,4.971940108571733852e+00,2.567408181991515451e-02,5.190246675246674990e-02,1.797628700128700227e-02,7.143491705991705278e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.949761425835745854e+00,4.894388931887490024e+00,4.966320048877171267e+00,4.988575296742575382e+00,1.301015837265837201e-02,2.767247425997425986e-02,8.558687258687259700e-03,2.799313599313599504e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.972208897999355059e+00,4.937182550225939437e+00,4.984414982931954619e+00,4.995029160840171123e+00,7.051647480814147474e-03,1.614773702273702288e-02,3.878028028028028193e-03,1.129177391677391781e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.983626737254006400e+00,4.963197570051465668e+00,4.990286558559962948e+00,4.997396083150591473e+00,4.077802206968872759e-03,9.244803732303730898e-03,2.411840411840411764e-03,5.767624767624768061e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.990126814819517698e+00,4.979084363801138835e+00,4.993001583712441516e+00,4.998294496944972742e+00,2.404285237618571016e-03,5.165079365079365548e-03,1.692213642213642212e-03,3.555627055627056136e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.993424496105738797e+00,4.984086666584015113e+00,4.997502158028738428e+00,4.998684663704463738e+00,1.549075861575861454e-03,3.823879236379236143e-03,5.566101816101815631e-04,2.667381667381667101e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,7.410156178474426591e-02,6.803461279187883459e-02,7.118517398834228738e-02,7.681705059323992724e-02,8.036940976551601445e-02,9.550567916938021984e-01,9.556548694779116726e-01,9.553100707850706863e-01,9.547610253110252465e-01,9.545012012012011882e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.139048193693160960e-01,1.042390497071402355e-01,1.091373696327209430e-01,1.179243888854980410e-01,1.243184692519051643e-01,9.514761567667064934e-01,9.523729561101549335e-01,9.518150525525524985e-01,9.511109967109966368e-01,9.506056216931216829e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.715027477911540421e-01,1.561700265748160177e-01,1.640151813370840927e-01,1.775805741037641272e-01,1.882452091489519308e-01,9.470786723524298178e-01,9.482844305794606576e-01,9.476063492063492300e-01,9.466126733876732979e-01,9.458112362362363079e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.520781916550227653e-01,2.272595549310956753e-01,2.405674340384346965e-01,2.621262333733694883e-01,2.783595442771911732e-01,9.416848993087322262e-01,9.434590935169248072e-01,9.424519841269841658e-01,9.409782353782354392e-01,9.398502842127841594e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.596035371337618081e-01,3.197110471725463920e-01,3.426309220450264870e-01,3.755373770850045090e-01,4.005348022324698443e-01,9.350713851222134387e-01,9.377546256454388773e-01,9.361223455598456367e-01,9.340749070499070328e-01,9.323336622336623192e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.956341354676654931e-01,4.325199212346758082e-01,4.721769148281642625e-01,5.211811975751604598e-01,5.566585082326616085e-01,9.269512056430354585e-01,9.310975831899024335e-01,9.284676855426854392e-01,9.253407121407121183e-01,9.228988416988417320e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.595099757228578552e-01,5.651125399725778209e-01,6.294881046158926630e-01,6.977769296509879204e-01,7.456623286519731275e-01,9.169441275882164177e-01,9.232660427423980964e-01,9.189488524238523803e-01,9.145136672386673382e-01,9.110479479479478560e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.489638318164007824e-01,7.170494759423392539e-01,8.139156985282898216e-01,9.022361210414341359e-01,9.626540317535400293e-01,9.045531347504991437e-01,9.140112019506597685e-01,9.071732250107249484e-01,9.008775740025739553e-01,8.961505380380380137e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.060388640352657896e+00,8.876901698793683293e-01,1.022087136779512573e+00,1.129647032533373174e+00,1.202130222218377176e+00,8.891200020857776831e-01,9.026671830177853684e-01,8.924923584298584123e-01,8.839001287001286844e-01,8.774203381953381564e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.290915388916220152e+00,1.076775107962744560e+00,1.251025665249143382e+00,1.375972694737570556e+00,1.459888087715421445e+00,8.699238814761404148e-01,8.888916738382099947e-01,8.740919455169454677e-01,8.626640354640355834e-01,8.540478710853710576e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.537840717239039368e+00,1.284715517214366276e+00,1.496543819155011779e+00,1.637952646357672570e+00,1.732150886229106401e+00,8.457854971580874848e-01,8.715512621916235991e-01,8.511397790647790007e-01,8.357329615329615047e-01,8.247179858429859456e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.797321358919143686e+00,1.508250694581440454e+00,1.756892662491117196e+00,1.908646499565669563e+00,2.015495579038347529e+00,8.160919114144264963e-01,8.504307659208261150e-01,8.226123176748176835e-01,8.032043400543399381e-01,7.881202220077219156e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.069236565836837904e+00,1.747893048865454491e+00,2.027946030344281780e+00,2.195011238166264089e+00,2.306095945971352812e+00,7.791768920275696786e-01,8.241427997705106367e-01,7.871591377091377018e-01,7.620804947804947771e-01,7.433251358501358208e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.350261230221816433e+00,1.997810917513711093e+00,2.309479221616472344e+00,2.486987800564084861e+00,2.606766981192997434e+00,7.337383257881375798e-01,7.920600688468159012e-01,7.435445892320892147e-01,7.114343164593164293e-01,6.879143286143285518e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.638869912556239594e+00,2.260575861522129415e+00,2.599319920267377793e+00,2.784159995079040328e+00,2.911423873356410397e+00,6.784493218907375889e-01,7.524324727481354058e-01,6.901237183612183301e-01,6.504086121836122336e-01,6.208324842699842749e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.932255933446543672e+00,2.531103076934814400e+00,2.891927971260888075e+00,3.086996481725147845e+00,3.218996203865323924e+00,6.123983118714669827e-01,7.041246270797476559e-01,6.262218682968683225e-01,5.771619941369940943e-01,5.420847579722579690e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.229454298768724474e+00,2.808500706229891009e+00,3.191268658706119865e+00,3.389126426015581561e+00,3.528921404123306349e+00,5.354862825120730863e-01,6.459324727481352557e-01,5.501460853710853360e-01,4.937794365794365148e-01,4.520871353496352940e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.528176153063774301e+00,3.091019361189433656e+00,3.488928141627992918e+00,3.693733609506061999e+00,3.839023499931607741e+00,4.492518094094525294e-01,5.771053714859437633e-01,4.645627466752466073e-01,4.007442120692120691e-01,3.545949074074074558e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.826234760480267560e+00,3.376073639529091786e+00,3.792970190797533281e+00,3.992231862851551405e+00,4.143663348742893326e+00,3.570628339182556066e-01,4.979781124497992262e-01,3.693098991848992041e-01,3.049968253968254328e-01,2.559664986414986187e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.115281754868371777e+00,3.663963501385280264e+00,4.089698703833988702e+00,4.283344931602478312e+00,4.424119882651737612e+00,2.655673284784353938e-01,4.103172475616753134e-01,2.734143393393393406e-01,2.115014407264407259e-01,1.670362862862862785e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.381719285913876050e+00,3.950500224522182080e+00,4.371372535841805629e+00,4.547245867524828178e+00,4.657758515766688312e+00,1.815749704039237300e-01,3.176040304073436960e-01,1.832264961389961644e-01,1.294130916630916728e-01,9.605626340626340076e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.596819114531790262e+00,4.219813841342926253e+00,4.606315825530461261e+00,4.742535220009940211e+00,4.818611571243830660e+00,1.154444663682615418e-01,2.299482501434308712e-01,1.111138191763191702e-01,7.133810953810953981e-02,4.937768661518661395e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.755185104983193689e+00,4.465487842423574882e+00,4.776770368371691333e+00,4.870092488901955896e+00,4.908389720235551756e+00,6.828046815102538358e-02,1.527317914515203545e-01,6.117887709137708602e-02,3.497185757185757027e-02,2.423934648934648883e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.865471435512815468e+00,4.665063423769814754e+00,4.891141439029148330e+00,4.940053139686584771e+00,4.965627739565713128e+00,3.646029958529958814e-02,9.229404761904762278e-02,2.900963642213642141e-02,1.573824896324896305e-02,8.799265336765336662e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.928261162996292022e+00,4.806234076363700147e+00,4.945644895553589215e+00,4.974195726530892259e+00,4.986969953536987354e+00,1.889505623846738161e-02,5.157086201950659976e-02,1.416452166452166449e-02,6.615204490204490244e-03,3.229636779636779753e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.963141468524932876e+00,4.894597154004233452e+00,4.976195918491908898e+00,4.988484141554151208e+00,4.993288660049438832e+00,9.499790813834488659e-03,2.742374497991967655e-02,6.075723938223938532e-03,2.880648505648505681e-03,1.619045831545831487e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.979506277969905526e+00,4.939586545263018103e+00,4.986376352923256761e+00,4.994505017893654752e+00,4.997557195799691598e+00,5.165754136236063929e-03,1.531486660929431975e-02,3.452043114543114702e-03,1.342481767481767344e-03,5.536250536250535885e-04,0.000000000000000000e+00
2.200000000000000000e+01,4.988442592484609861e+00,4.965141507557460088e+00,4.992682825769697352e+00,4.997582690034593433e+00,4.998363346576690347e+00,2.853074626907458385e-03,8.675760183591509425e-03,1.808344058344058458e-03,5.662841412841413020e-04,3.619101244101244645e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.991586537054606865e+00,4.976772829668862919e+00,4.994690101282937000e+00,4.996368093694959711e+00,4.998515123571668717e+00,2.064888969218788527e-03,5.725559380378657248e-03,1.332153582153582051e-03,9.005827255827255533e-04,3.012601887601887123e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.994391999449049102e+00,4.984458156108856564e+00,4.995251753738948253e+00,4.998530123642512812e+00,4.999327964305877892e+00,1.358773995596284636e-03,3.793509753298910259e-03,1.166720291720291583e-03,3.414736164736164735e-04,1.333923208923208799e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.449674029577345313e-02,6.805044978005544976e-02,6.989352416992188066e-02,7.278427825655256478e-02,7.585154948915753814e-02,7.903386252267019518e-02,8.136677755628313191e-02,9.549888995870468023e-01,9.556901758901757971e-01,9.554676781238811145e-01,9.551321787148594478e-01,9.548078024453025003e-01,9.545135921635921061e-01,9.543219701844701808e-01,2.258880000000000000e+05
-4.000000000000000000e+00,1.144218307903834692e-01,1.040925425801958321e-01,1.069960426603044773e-01,1.117364578247070361e-01,1.165187854085649732e-01,1.217763871465410569e-01,1.254107691219874809e-01,9.514319692194557199e-01,9.523402616902616469e-01,9.520574203365557153e-01,9.517070998278829297e-01,9.512302016302016661e-01,9.507789146289146176e-01,9.504779172029171885e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.722517920902797428e-01,1.561897248540605743e-01,1.602899002347673574e-01,1.679507533482142989e-01,1.758457231521606545e-01,1.837112562997000598e-01,1.895233946527753455e-01,9.470221339389192083e-01,9.482586658086659126e-01,9.479209720730398248e-01,9.473077667814113756e-01,9.467156799656799571e-01,9.461741419991419599e-01,9.457555770055771083e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.528952849365416200e-01,2.270789988381521907e-01,2.339635009084428952e-01,2.464012287684849423e-01,2.591062909534999070e-01,2.708823907715933732e-01,2.799392993790763007e-01,9.416292125972907101e-01,9.434780673530672734e-01,9.428790637307555844e-01,9.420456899024668429e-01,9.411717235092236233e-01,9.404156263406262539e-01,9.397851047476045716e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.602863404977889594e-01,3.193836485998970964e-01,3.309483545167105634e-01,3.503697383744375782e-01,3.713626180376325414e-01,3.878545727048601233e-01,4.017991107531956319e-01,9.350371331600441094e-01,9.377609180609179917e-01,9.368621195846759120e-01,9.356550415949512756e-01,9.343289199914199816e-01,9.333070177320176297e-01,9.323087819962820877e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.962300010522206484e-01,4.324085068702697709e-01,4.516092660767691558e-01,4.828643379892621490e-01,5.152759275436401554e-01,5.372765386445181868e-01,5.579454291888645834e-01,9.269062448448949221e-01,9.311314564564564522e-01,9.297032670963121248e-01,9.277190189328743397e-01,9.256758526383525032e-01,9.243459530959530213e-01,9.228619208494208692e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.595270325002217104e-01,5.648346356664385448e-01,5.954698311941963862e-01,6.434036831855773908e-01,6.903357780320303894e-01,7.169515604972839240e-01,7.461667064258030724e-01,9.169165820738746087e-01,9.232704418704418270e-01,9.211930630146796251e-01,9.179064759036145160e-01,9.149304429429430119e-01,9.131782103532103401e-01,9.110208583583584430e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.485516419183639636e-01,7.164925140653337632e-01,7.624278526306151882e-01,8.301857971463885155e-01,8.941651487350463778e-01,9.262733217648096984e-01,9.617652171679905715e-01,9.045399964060673037e-01,9.140138674388673667e-01,9.107235588972431017e-01,9.059111589213998394e-01,9.013391945516945336e-01,8.990545045045045258e-01,8.961976941226941218e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.059835462808609075e+00,8.869414011410304832e-01,9.509084573473248758e-01,1.040429038694926644e+00,1.121647845166070079e+00,1.157400444064821565e+00,1.201685590437480355e+00,8.891609433066212098e-01,9.027908944658944446e-01,8.979287504475473858e-01,8.908128514056224967e-01,8.843879933504933399e-01,8.816300407550407003e-01,8.774151294151293357e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.289653225796563385e+00,1.075755107198442806e+00,1.157157879659107769e+00,1.268255128077098393e+00,1.369413148403167746e+00,1.408233067240033831e+00,1.459105024201529321e+00,8.700276054614342058e-01,8.889574753324752665e-01,8.823942982456139950e-01,8.723043961560527082e-01,8.630209459459459165e-01,8.594677105677105411e-01,8.540208065208064747e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.536962237153734590e+00,1.283257177761622847e+00,1.385248606477464950e+00,1.517138473306383295e+00,1.632120878866740732e+00,1.673651054280144823e+00,1.730357232230050224e+00,8.459778661577505021e-01,8.718759009009008354e-01,8.622153866809881828e-01,8.485141279403326520e-01,8.365942245817246103e-01,8.318710496210496297e-01,8.247965072215072135e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.797247357402529166e+00,1.506186576162065860e+00,1.627273799589701975e+00,1.777842391252517640e+00,1.907173093216759874e+00,1.951583059344972781e+00,2.013425224849155981e+00,8.162352284327482055e-01,8.507506971256970640e-01,8.376481471535982548e-01,8.195129302925989734e-01,8.036355212355210664e-01,7.974036286286285691e-01,7.884604461604461934e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.068586946600959653e+00,1.745370966366359244e+00,1.879435114315577859e+00,2.050581510577882849e+00,2.193231206212725048e+00,2.237309140375682404e+00,2.305593741757529180e+00,7.793873164932431097e-01,8.243655190905189167e-01,8.076244092373792149e-01,7.833651965002869089e-01,7.621750858000858608e-01,7.552844487344487767e-01,7.435092395967396461e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.349974177513803664e+00,1.996143645286559964e+00,2.147638140167508869e+00,2.332029946735926895e+00,2.485827205964497022e+00,2.532790990250451291e+00,2.605415136677878163e+00,7.340261440409507898e-01,7.923996567996568485e-01,7.700086645184389678e-01,7.388487234652898472e-01,7.121488631488631649e-01,7.028394287144287267e-01,6.879115275990276279e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.637316447961898014e+00,2.256875171797616098e+00,2.422392760174615134e+00,2.618307756492069593e+00,2.784389419725962878e+00,2.833543940169470865e+00,2.908389639411653960e+00,6.790305816272707018e-01,7.533142106392106685e-01,7.239049140708916363e-01,6.850936818703384779e-01,6.507516570141569368e-01,6.396035106535107317e-01,6.215155155155155375e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.931520624177796464e+00,2.527507688965116017e+00,2.705111393213272208e+00,2.915412390879222215e+00,3.087921918187822801e+00,3.135286544629505734e+00,3.217883809191840250e+00,6.128726474786778677e-01,7.045741634491634597e-01,6.681090494092374321e-01,6.192183519793460489e-01,5.777245656370656457e-01,5.650584334334334269e-01,5.425513209638209711e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.229402854698044667e+00,2.803868380921227477e+00,2.994330268144607565e+00,3.217792734350477080e+00,3.387871922424861459e+00,3.446551407200949324e+00,3.526002415146146429e+00,5.359212419998432564e-01,6.471850707850707041e-01,6.015397869674184994e-01,5.417263841078600040e-01,4.946893178893178589e-01,4.773553303303303408e-01,4.530315619190619092e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.530622918276559385e+00,3.085790628160749005e+00,3.286283012117658497e+00,3.514932396275656679e+00,3.702767013107027161e+00,3.755518456527164872e+00,3.838446003471101875e+00,4.488514445912110129e-01,5.785434041184041032e-01,5.241692445399211975e-01,4.558409566838783622e-01,3.983086550836550943e-01,3.815476941226941254e-01,3.546987129987130283e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.831073414876347893e+00,3.372255988461630771e+00,3.584461713143757500e+00,3.816911370856421293e+00,4.007998023748397642e+00,4.062749702726091705e+00,4.142063690321785785e+00,3.558083598513706036e-01,4.996024238524238714e-01,4.356670963122091234e-01,3.613682444061961374e-01,2.997216269841270209e-01,2.820213999713999664e-01,2.564693675818675578e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.120721313090551341e+00,3.658714483124869243e+00,3.879925739833286702e+00,4.110679053238460057e+00,4.300575229508535990e+00,4.353122066225324716e+00,4.421311306612832226e+00,2.637901332554759004e-01,4.117496138996138977e-01,3.414602398854278409e-01,2.669251721170395886e-01,2.055876984126984441e-01,1.890534177034177143e-01,1.679646575146575005e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.383961397574061003e+00,3.937815662963049856e+00,4.161203632899693083e+00,4.389281587805066387e+00,4.559104540756770518e+00,4.601721328462873295e+00,4.654641632556915098e+00,1.809192509480641309e-01,3.217479515229515474e-01,2.502898406731113301e-01,1.784637119908204228e-01,1.254112076362076389e-01,1.126223008723008789e-01,9.698049299299298098e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.599651597250075774e+00,4.212989013808114080e+00,4.422099215848104947e+00,4.614945063454764629e+00,4.753584010941641402e+00,4.776027979918888278e+00,4.818264299528939532e+00,1.146036963545544879e-01,2.321745924495924318e-01,1.672033924095954471e-01,1.093913582903040665e-01,6.786044079794080475e-02,6.159421564421564688e-02,4.939817853567853717e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.761781001715433170e+00,4.454075126579829735e+00,4.641903213024139774e+00,4.785192325796399970e+00,4.877723439557211549e+00,4.894594900131225224e+00,4.917197005203791882e+00,6.637831686779545326e-02,1.561777992277992300e-01,1.002420694593626899e-01,5.909475760183591914e-02,3.274191334191333541e-02,2.815402902902902973e-02,2.185933254683254667e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.868765280076435609e+00,4.654592020511627126e+00,4.803136197362626980e+00,4.888159244809831883e+00,4.947430015972682504e+00,4.957224895817892829e+00,4.962049305983952330e+00,3.560026076035809756e-02,9.552448519948519845e-02,5.345235409953455474e-02,3.000256024096385754e-02,1.375886958386958459e-02,1.110097955097955058e-02,9.762315887315886273e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.928061474800109920e+00,4.782200846808297712e+00,4.894710181576865438e+00,4.949500704833439180e+00,4.975855418137141939e+00,4.982246418884821892e+00,4.983855278560093360e+00,1.910929533538710534e-02,5.898314028314028540e-02,2.780738453276047559e-02,1.315945926563396456e-02,6.165202702702702285e-03,4.504772629772629648e-03,4.035812598312597983e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.962876238868349610e+00,4.880425250938960069e+00,4.945780047144208602e+00,4.975357618740626542e+00,4.989767817292894314e+00,4.992390132222856991e+00,4.993536566870552917e+00,9.651466490388343686e-03,3.149291076791076865e-02,1.405724131757966205e-02,6.316903327596098267e-03,2.586776061776061963e-03,1.893439868439868428e-03,1.561527599027599062e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.979574736913045641e+00,4.933019948823111456e+00,4.967266235419682374e+00,4.988604909079415783e+00,4.995073242323739393e+00,4.995999929836818509e+00,4.997484155995505439e+00,5.175081438202532198e-03,1.707162162162162433e-02,8.354529180093089175e-03,2.858067986230636813e-03,1.223584298584298562e-03,9.860753610753609025e-04,5.566101816101815631e-04,0.000000000000000000e+00
2.200000000000000000e+01,4.987908264307749029e+00,4.959892123699188637e+00,4.982216417176382528e+00,4.993318484851291927e+00,4.996147279126303964e+00,4.997654249736241283e+00,4.998221031257084057e+00,3.037752321527460372e-03,1.013938223938224206e-02,4.507760472610096436e-03,1.665734366035570872e-03,9.485896610896611030e-04,5.657049907049906904e-04,3.993421993421993900e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.990899725879941684e+00,4.973646422931126132e+00,4.987083874974931774e+00,4.995319853646414288e+00,4.997529977117266320e+00,4.998530716351100800e+00,4.993287510258810791e+00,2.257496061574970712e-03,6.522190047190046767e-03,3.261663086287146414e-03,1.154632816982214573e-03,6.070677820677821508e-04,3.518697268697268312e-04,1.647552910052910028e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.993216114214487966e+00,4.976167694704873412e+00,4.991402754851749890e+00,4.995524819169725461e+00,4.998452312401362896e+00,4.998624935150146165e+00,4.999124169009072638e+00,1.661609398109345492e-03,5.844026169026169358e-03,2.151754385964912020e-03,1.087557372346529107e-03,3.670205920205919662e-04,3.327863577863578409e-04,1.865115115115114958e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,84_200_128_128_32,lr=5E-05,Tr=128,B=64,S=2,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,7.148137346903482570e-02,6.811846764882405203e-02,7.484427928924559936e-02,9.552755355235041934e-01,9.555730502136751126e-01,9.549780208333332743e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.096873091856638560e-01,1.044822877248128279e-01,1.148923306465148980e-01,9.517899528912927565e-01,9.522536141159188006e-01,9.513262916666666014e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.648005531628926601e-01,1.563909470240275046e-01,1.732101593017578156e-01,9.475734946447649243e-01,9.482407017895299051e-01,9.469062874999999435e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.413231039841969849e-01,2.276424400011698435e-01,2.550037679672241264e-01,9.423886786591880727e-01,9.433795739850427964e-01,9.413977833333333489e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.426922955513000413e-01,3.197373236020406018e-01,3.656472675005594808e-01,9.361413017427884231e-01,9.377678034855769784e-01,9.345147999999998678e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.702857235272726033e-01,4.328831493059794311e-01,5.076882977485657200e-01,9.284966307291666610e-01,9.310852864583333277e-01,9.259079750000001052e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.232874114513397013e-01,5.652796902656554989e-01,6.812951326370239036e-01,9.192345851495725695e-01,9.232522702991451391e-01,9.152168999999999999e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.004673915704091369e-01,7.170182846387227471e-01,8.839164985020955267e-01,9.078483896501068351e-01,9.139271668002136861e-01,9.017696125000000951e-01,0.000000000000000000e+00
3.000000000000000000e+00,9.995141629775365910e-01,8.873570583661397615e-01,1.111671267588933310e+00,8.938129659521900638e-01,9.026631694043801835e-01,8.849627624999999442e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.217922130346298371e+00,1.076507064263025892e+00,1.359337196429570627e+00,8.762055553285256204e-01,8.887436398237179569e-01,8.636674708333332839e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.452926555951436383e+00,1.282596853892008504e+00,1.623256258010864261e+00,8.544813566439637409e-01,8.719197632879274185e-01,8.370429500000000633e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.702900619228680856e+00,1.505416411717732661e+00,1.900384826739629052e+00,8.272971612913995187e-01,8.506755725827991332e-01,8.039187500000000153e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.964316818396250497e+00,1.742595848004023340e+00,2.186037788788477432e+00,7.938555411458332323e-01,8.246477864583333650e-01,7.630632958333332105e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.236035523851712448e+00,1.992157844384511378e+00,2.479913203318913961e+00,7.526385972889956255e-01,7.926528612446580579e-01,7.126243333333331931e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.516384842872619654e+00,2.252579359372457013e+00,2.780190326372782295e+00,7.023754156650641178e-01,7.533581229967949433e-01,6.513927083333332924e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.802197560628255424e+00,2.520729511896769193e+00,3.083665609359741211e+00,6.419896774706196352e-01,7.055760049412392876e-01,5.784033499999999828e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.091360742608705969e+00,2.794660795768102002e+00,3.388060689449310381e+00,5.715909642227564591e-01,6.486974659455128078e-01,4.944844625000000549e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.383310182889302631e+00,3.072969016869862902e+00,3.693651348908742360e+00,4.908921529180021448e-01,5.808838558360043258e-01,4.009004499999999638e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.675834543307622049e+00,3.354963255564371583e+00,3.996705831050872959e+00,4.032912477230234938e-01,5.034685079460470281e-01,3.031139874999999595e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.958554857293764773e+00,3.631868586778640662e+00,4.285241127808888884e+00,3.144616277377136893e-01,4.188706096420940495e-01,2.100526458333333291e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.220653356273968981e+00,3.903378812869390035e+00,4.537927899678548371e+00,2.318427567174145276e-01,3.324302717681623665e-01,1.312552416666666888e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.453121340672174355e+00,4.174243431886036859e+00,4.731999249458312740e+00,1.583732184628739437e-01,2.431689119257478549e-01,7.357752500000000473e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.636298176129658444e+00,4.409767168045044095e+00,4.862829184214273681e+00,1.022636452657585404e-01,1.680904363648504096e-01,3.643685416666666427e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.772533822615940835e+00,4.610880081812540610e+00,4.934187563419341949e+00,6.210772156116452919e-02,1.072326806223290602e-01,1.698276249999999821e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.860844941616058179e+00,4.752737601757049291e+00,4.968952281475067068e+00,3.689613012152778010e-02,6.603765190972223087e-02,7.754608333333331931e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.917766357501347940e+00,4.850020176251729431e+00,4.985512538750966449e+00,2.106129421741453206e-02,3.868027176816239698e-02,3.442316666666666702e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.948780867894490676e+00,4.905431148370107408e+00,4.992130587418873944e+00,1.281303354700854755e-02,2.381797542735042753e-02,1.808091666666666484e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.966348376115163887e+00,4.937238408724467398e+00,4.995458343505859489e+00,8.189656784188033972e-03,1.539389690170940225e-02,9.854166666666667757e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.975509004513423150e+00,4.954467756112416410e+00,4.996550252914429002e+00,5.915866245993588873e-03,1.108280749198717850e-02,7.489250000000001115e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.980482038736343320e+00,4.963449963251749253e+00,4.997514114220937387e+00,4.656980629006410126e-03,8.796098758012819638e-03,5.178625000000000719e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,84_200_128_128_32,lr=5E-05,Tr=128,B=64,S=3,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,7.315688843197293290e-02,6.799465751647949807e-02,7.310590950647989639e-02,7.837009827295939035e-02,9.551449097133190014e-01,9.556798627804485857e-01,9.551612663595084873e-01,9.545936000000000421e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.121896096865336173e-01,1.042704157829284634e-01,1.121063795089721621e-01,1.201920337677001988e-01,9.516165897613960700e-01,9.523201121794873103e-01,9.516242321047008179e-01,9.509054250000000819e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.685250145064459970e-01,1.561535026232401535e-01,1.683489014307657794e-01,1.810726394653320304e-01,9.473390298232727824e-01,9.482829902844550629e-01,9.473823033520299974e-01,9.463517958333335089e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.466222867965698340e-01,2.274482194582621297e-01,2.460760310490926195e-01,2.663426098823547528e-01,9.420952209245904152e-01,9.434946038661858880e-01,9.421123380742520981e-01,9.406787208333333705e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.497515235477023920e-01,3.195335241953531913e-01,3.486377501487731845e-01,3.810832962989806894e-01,9.357200754340277982e-01,9.377637094350962377e-01,9.357787710336538112e-01,9.336177458333331236e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.792066546016269246e-01,4.324807418187459063e-01,4.772706085840860979e-01,5.278686134020487142e-01,9.280427782629985245e-01,9.311379457131409021e-01,9.281832765758547543e-01,9.248071125000000281e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.339126474062600769e-01,5.651715641021728409e-01,6.302793099085489681e-01,7.062870682080586437e-01,9.186652997640670781e-01,9.232949719551282186e-01,9.189363565037392823e-01,9.137645708333332895e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.118842599127026327e-01,7.165035511652628752e-01,8.071199556986491386e-01,9.120292728741963284e-01,9.072135750689992451e-01,9.140236503405448909e-01,9.076431456997863245e-01,8.999739291666667418e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.010924676259358668e+00,8.871048560142517081e-01,1.005060172796249374e+00,1.140608999967575032e+00,8.930249058649394334e-01,9.026148212139422089e-01,8.937711755475425957e-01,8.826887208333333845e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.228416906992594315e+00,1.075203956127166682e+00,1.221950697580973300e+00,1.388096067269643186e+00,8.755579838341346344e-01,8.889318284254807967e-01,8.767123397435896415e-01,8.610297833333333539e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.462491822640101136e+00,1.281974829037984209e+00,1.455923405329386355e+00,1.649577233552932842e+00,8.538391423633369115e-01,8.719240409655448776e-01,8.553585152911324929e-01,8.342348708333333640e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.711097862296633965e+00,1.504547556320826152e+00,1.704613054593404176e+00,1.924132975975672455e+00,8.267151184940347841e-01,8.509758488581731228e-01,8.287150774572650258e-01,8.004544291666666478e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.971028729438781824e+00,1.741397456089655460e+00,1.964127209504445304e+00,2.207561522722244263e+00,7.934906345397080285e-01,8.251609575320513201e-01,7.962605752537392778e-01,7.590503708333332655e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.241786925183402612e+00,1.990903359731038380e+00,2.236048081795374731e+00,2.498409334023793615e+00,7.523032011128917285e-01,7.930727163461538387e-01,7.556064536591881042e-01,7.082304333333334645e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.521002028836144326e+00,2.250330387910207008e+00,2.516345451196034588e+00,2.796330247402191382e+00,7.020121416622151500e-01,7.536103766025641360e-01,7.061057608840810573e-01,6.463202875000000347e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.804100343969132769e+00,2.515405464092890231e+00,2.801389618317286168e+00,3.095505949497222797e+00,6.424214658698361724e-01,7.066679186698717752e-01,6.468305872729700479e-01,5.737658916666666942e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.094856820159488375e+00,2.790873779137929223e+00,3.092809729973474919e+00,3.400886951367060540e+00,5.715488050836894374e-01,6.493962339743589718e-01,5.761028812767093887e-01,4.891473000000000071e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.385510428852505527e+00,3.071004185994466340e+00,3.381289019664128759e+00,3.704238080898920593e+00,4.916204488871082634e-01,5.816676181891025088e-01,4.965594618055554910e-01,3.966342666666666794e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.676756442758771559e+00,3.350257288773854647e+00,3.680127457539240421e+00,3.999884581963221386e+00,4.041361888020833515e-01,5.047731996193910442e-01,4.051302834535256414e-01,3.025050833333333133e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.957991766002443512e+00,3.627041137933731285e+00,3.964977170944213647e+00,4.281956989129384716e+00,3.152412070646367082e-01,4.203620042067308105e-01,3.131616586538460978e-01,2.121999583333332995e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.222459104034634869e+00,3.902547411680221678e+00,4.241473061084747087e+00,4.523356839338938507e+00,2.307783294805021423e-01,3.315287334735577129e-01,2.237322716346153983e-01,1.370739833333333435e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.456260637813144854e+00,4.163025394439697102e+00,4.496411378224690836e+00,4.709345140775044847e+00,1.571096900195868840e-01,2.465146734775640891e-01,1.437686965811965645e-01,8.104569999999999830e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.642957953294118312e+00,4.401583802382151411e+00,4.692011099020639620e+00,4.835278958479563016e+00,1.000084985042735269e-01,1.707789963942308031e-01,8.483538661858974761e-02,4.441111250000000232e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.780042828453911596e+00,4.598714328606923196e+00,4.828838743050893001e+00,4.912575413703918592e+00,5.961489976629272963e-02,1.103534780649038510e-01,4.560962540064102122e-02,2.288159583333333053e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.867091602007548090e+00,4.735002849896749133e+00,4.908510127385457444e+00,4.957761828740437693e+00,3.503449043135683366e-02,7.083892978766025139e-02,2.365875400641025833e-02,1.060578749999999994e-02,0.000000000000000000e+00
2.000000000000000000e+01,4.921158036549885928e+00,4.837403578758239675e+00,4.948447589874267472e+00,4.977622941017150637e+00,2.010960174056267841e-02,4.191784354967948573e-02,1.298125333867521450e-02,5.429708333333333262e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.951254011789957055e+00,4.892249953746795832e+00,4.973808684031168603e+00,4.987703397591908505e+00,1.206400804175569719e-02,2.697246844951923031e-02,6.349901509081197146e-03,2.869654166666666707e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.966785395622253851e+00,4.924301155408223885e+00,4.983559371630351009e+00,4.992495659828185772e+00,8.101249917646010865e-03,1.875872646233974275e-02,3.894764957264957618e-03,1.650258333333333308e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.974620199097526729e+00,4.942094216664632000e+00,4.989369055271148490e+00,4.992397325356801474e+00,6.117665549323362401e-03,1.422383313301282294e-02,2.477196848290598441e-03,1.651966666666666687e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.980198187775081387e+00,4.955925697167714361e+00,4.989489280223846634e+00,4.995179585933684940e+00,4.685862368678774849e-03,1.058687650240384623e-02,2.428502270299145397e-03,1.042208333333333355e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-PAM,84_200_128_128_32,lr=5E-05,Tr=132,B=64,S=4,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,7.410719323158264371e-02,6.802870464324951849e-02,7.110018761952717481e-02,7.666861200332641957e-02,8.063126866022746198e-02,9.550214557327697529e-01,9.555624289250117531e-01,9.552703895389540456e-01,9.548206487315398228e-01,9.544323557355736121e-01,1.120640000000000000e+05
-4.000000000000000000e+00,1.139430272579193132e-01,1.043504865964253736e-01,1.091240722338358560e-01,1.180671501159668013e-01,1.242304000854492219e-01,9.514739197429676887e-01,9.523301224162150636e-01,9.518704120412042613e-01,9.511278294496116059e-01,9.505673150648398240e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.715488219658533597e-01,1.563660416603088466e-01,1.639300505320231138e-01,1.779176019032796263e-01,1.879815937678019078e-01,9.471061296871962076e-01,9.483173121947957585e-01,9.475864086408640752e-01,9.466314381438144521e-01,9.458893597693104338e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.521290115118026698e-01,2.276051872571309420e-01,2.404239494005838973e-01,2.621641370455424225e-01,2.783227723439534729e-01,9.416893334476935662e-01,9.433938557763060784e-01,9.424406190619063484e-01,9.410526052605261427e-01,9.398702536920359174e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.594368212223053027e-01,3.194044260978698979e-01,3.425351158777872884e-01,3.757184030214945625e-01,4.000893398920695176e-01,9.351017871723706909e-01,9.377789317011171466e-01,9.361704045404539709e-01,9.340617311731174155e-01,9.323960812747943416e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.953116859992344745e-01,4.322371525764465150e-01,4.717667004267374620e-01,5.207307459513346171e-01,5.565121450424194149e-01,9.270012936862119801e-01,9.312245133453743717e-01,9.284277177717773499e-01,9.254192252558589571e-01,9.229337183718371307e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.591068180004755472e-01,5.649570676485697884e-01,6.293111311594644652e-01,6.971499396959940364e-01,7.450091334978738988e-01,9.170031515568775049e-01,9.233373637032575854e-01,9.189846484648466207e-01,9.145881504817149343e-01,9.111024435776911012e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.480112524429956888e-01,7.165328014691670910e-01,8.137752984364827746e-01,8.998073673248291326e-01,9.619295425415038681e-01,9.046852768127253697e-01,9.140567596494749703e-01,9.072586633663366484e-01,9.011248874887490823e-01,8.963007967463412218e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.059411975026130825e+00,8.864120993614196253e-01,1.021589623530705815e+00,1.128355891625086427e+00,1.201290285587310880e+00,8.892436654951367814e-01,9.026937922269048231e-01,8.925885463546355814e-01,8.841522068873555185e-01,8.775401165116512026e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.289873655557632448e+00,1.075310495456059723e+00,1.250101820548375375e+00,1.375097420930862402e+00,1.458984885295232070e+00,8.700049901306354805e-01,8.889482908555755847e-01,8.742715396539655348e-01,8.627654515451543826e-01,8.540346784678467529e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.536113977571328393e+00,1.281827231645584098e+00,1.495787095785140908e+00,1.636145864725112808e+00,1.730695718129475980e+00,8.461206848609807984e-01,8.719367181751288554e-01,8.512620762076209546e-01,8.362457745774578566e-01,8.250381704837151942e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.795020100593566870e+00,1.504471051931381309e+00,1.754093981822331783e+00,1.909930219888687164e+00,2.011585148731867445e+00,8.164131972937911375e-01,8.509794635092648996e-01,8.229533453345335703e-01,8.030190352368569151e-01,7.887009450945093869e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.066420322120189557e+00,1.741092964728673254e+00,2.026092735370000231e+00,2.193264919757842879e+00,2.305230668624242085e+00,7.796690518389587377e-01,8.250019399290922095e-01,7.877196469646965404e-01,7.624440110677732640e-01,7.435106093942728256e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.345849798142909837e+00,1.990416275580723982e+00,2.305869911432266051e+00,2.483351108948389729e+00,2.603761896610259807e+00,7.344388651337541152e-01,7.930080774633755381e-01,7.445747324732474581e-01,7.119100743407673626e-01,6.882625762576257689e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.631176949600378734e+00,2.249964783747990804e+00,2.593980650027592816e+00,2.776168046633402664e+00,2.904594317992528207e+00,6.799988368594033217e-01,7.539564352130576630e-01,6.913204320432043692e-01,6.522268476847684626e-01,6.224916324965829029e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.923878399054208987e+00,2.518311713933944596e+00,2.886433299462000335e+00,3.079778392235438034e+00,3.210990190585454318e+00,6.142962029715665073e-01,7.064916884072512948e-01,6.275211021102110598e-01,5.790771910524386001e-01,5.440948303163649635e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.218579364816347876e+00,2.791579528490702344e+00,3.181697589000066273e+00,3.382456571578979609e+00,3.518583770195643279e+00,5.381205053038417008e-01,6.490372767409191557e-01,5.526912441244125063e-01,4.954752975297529449e-01,4.552782028202820297e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.513074532012145035e+00,3.068335595130920357e+00,3.482120464642842528e+00,3.677207709630330612e+00,3.824634358644485310e+00,4.535936501072844740e-01,5.827110007358351496e-01,4.665547429742974983e-01,4.060874504117079065e-01,3.590214063072975081e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.807721356968084780e+00,3.346418148120244407e+00,3.777327877680460411e+00,3.984588644345601338e+00,4.122550757726033410e+00,3.624765900293119847e-01,5.059806508796574898e-01,3.741023477347735215e-01,3.072070540387372706e-01,2.626163074640797679e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.088826778829098174e+00,3.629357485691706131e+00,4.073548383394877348e+00,4.268047802448272421e+00,4.384353443781535020e+00,2.733179472541625299e-01,4.198962639641448114e-01,2.780923217321732421e-01,2.159857152381904621e-01,1.792974880821415484e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.347490818659464296e+00,3.898998825709024896e+00,4.343359309355418141e+00,4.517153287410736517e+00,4.630451852162678961e+00,1.917129568986148391e-01,3.330772459696300647e-01,1.916064731473147709e-01,1.383599109910991221e-01,1.038081974864153018e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.563171070337295632e+00,4.160090931574503159e+00,4.580149246374766392e+00,4.716217166741689226e+00,4.796226936658223750e+00,1.251329051641367207e-01,2.478765134791624802e-01,1.186284378437843928e-01,7.869743641030770009e-02,5.532923292329233050e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.725875865340233517e+00,4.402327308177947707e+00,4.755725841681162080e+00,4.848295344511668326e+00,4.897154966990153291e+00,7.629633845696931482e-02,1.704084219680246093e-01,6.694704470447045142e-02,4.079976330966429698e-02,2.703012384571790508e-02,0.000000000000000000e+00
1.800000000000000000e+01,4.832886711359023479e+00,4.597973018010457658e+00,4.862471593538920445e+00,4.924999604066212733e+00,4.946102629820505747e+00,4.516507938045459525e-02,1.107555020402702373e-01,3.652397739773977775e-02,1.955876420975430699e-02,1.382207387405407460e-02,0.000000000000000000e+00
1.900000000000000000e+01,4.904477498928706325e+00,4.745341051578521707e+00,4.931931908607483095e+00,4.963211362997690834e+00,4.977425672531127887e+00,2.496813705239177283e-02,6.748185497357682416e-02,1.754962996299630137e-02,9.328141147448079651e-03,5.512922125545887883e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.943365334312121107e+00,4.840335462888082141e+00,4.960991297562917346e+00,4.982864433447519836e+00,4.989270143349965103e+00,1.444836307582193086e-02,4.118119941133186607e-02,9.909540954095409984e-03,4.204020402040204232e-03,2.498691535820248780e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.964812156597773196e+00,4.896699761390686412e+00,4.979280480066934800e+00,4.989552276452382529e+00,4.993716108481089044e+00,8.686484197536752105e-03,2.573854438423974975e-02,5.079707970797080023e-03,2.532119878654532155e-03,1.395564556455645630e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.976751024484634023e+00,4.929176915963490835e+00,4.985927084287007816e+00,4.995450791676839586e+00,4.996449306011199631e+00,5.608208620254961918e-03,1.728647401163957431e-02,3.383325832583258374e-03,1.025694236090275756e-03,7.373404007067373882e-04,0.000000000000000000e+00
2.300000000000000000e+01,4.983140075564385540e+00,4.947979092121124189e+00,4.991196569124857874e+00,4.996762505372365659e+00,4.996622135639190887e+00,3.972325930164759961e-03,1.243882533948758792e-02,2.053667866786678797e-03,6.888522185551888095e-04,7.079582958295830121e-04,0.000000000000000000e+00
2.400000000000000000e+01,4.986553622643152828e+00,4.957287299633025945e+00,4.993368535200755076e+00,4.997746619065602580e+00,4.997812036673227709e+00,3.176309794334842250e-03,1.025565255201016900e-02,1.524739973997399660e-03,4.868070140347368225e-04,4.380396372970630343e-04,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.8E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.572953996658324638e-02,5.364636230468750044e-02,1.378127176284789923e-01,9.458841504004003031e-01,9.518081681681680450e-01,9.399601326326326722e-01,1.786880000000000000e+05
-4.000000000000000000e+00,1.489354675769805902e-01,8.238120260238647463e-02,2.154897325515747197e-01,9.390831781781782128e-01,9.472516216216215756e-01,9.309147347347348500e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.216632695674896070e-01,1.219552398681640615e-01,3.213712992668151802e-01,9.309006619119118975e-01,9.419522322322322339e-01,9.198490915915915611e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.187780123233795448e-01,1.734335300445556671e-01,4.641224946022033948e-01,9.209311611611612491e-01,9.357677027027028194e-01,9.060946196196196789e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.421119400024413615e-01,2.357416647911071694e-01,6.484822152137755813e-01,9.090582369869869561e-01,9.289319069069068568e-01,8.891845670670670554e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.911945822238922066e-01,3.080275461196899656e-01,8.743616183280944476e-01,8.950392029529529170e-01,9.214397447447446599e-01,8.686386611611611741e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.643095799207687557e-01,3.899678292274474933e-01,1.138651330614089963e+00,8.784974111611612013e-01,9.132892492492492575e-01,8.437055730730730341e-01,0.000000000000000000e+00
2.000000000000000000e+00,9.592481208324432629e-01,4.830786551475524937e-01,1.435417586517333977e+00,8.587754241741742955e-01,9.042348398398398768e-01,8.133160085085086033e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.170254549717903103e+00,5.876026697158813761e-01,1.752906429719924830e+00,8.352863738738740551e-01,8.940397697697699542e-01,7.765329779779780450e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.394425255656242424e+00,7.044193918228149887e-01,2.084431119489669637e+00,8.071764114114113875e-01,8.823405955955955227e-01,7.320122272272272523e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.619457089781761283e+00,8.325890029907226930e-01,2.406325176572799762e+00,7.747169869869868775e-01,8.688617617617615529e-01,6.805722122122122020e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.848546595931053194e+00,9.681113104820251447e-01,2.728981881380081020e+00,7.366491504004004653e-01,8.537177677677678655e-01,6.195805330330330651e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.066612768554687563e+00,1.107917140197753891e+00,3.025308396911621234e+00,6.953247510010009957e-01,8.370395745745746741e-01,5.536099274274274284e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.271433981442451344e+00,1.248234557867050176e+00,3.294633405017852734e+00,6.518771321321321643e-01,8.189583083083082915e-01,4.847959559559559262e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.462259699440002336e+00,1.382905640697479344e+00,3.541613758182525551e+00,6.076689389389389184e-01,8.003552802802802457e-01,4.149825975975975911e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.632246822643280026e+00,1.508768320274352925e+00,3.755725325012206905e+00,5.659903078078079020e-01,7.818446696696697007e-01,3.501359459459459922e-01,0.000000000000000000e+00
1.100000000000000000e+01,2.781512246799469068e+00,1.621497186517715461e+00,3.941527307081222453e+00,5.279977302302302222e-01,7.640182982982982596e-01,2.919771621621621294e-01,0.000000000000000000e+00
1.200000000000000000e+01,2.904895967578887905e+00,1.719165372562408534e+00,4.090626562595367055e+00,4.964775838338337799e-01,7.477277977977977441e-01,2.452273698698698712e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.011012611579895193e+00,1.801182916069030693e+00,4.220842307090759249e+00,4.688540377877877807e-01,7.331873073073073011e-01,2.045207682682682604e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.093158494997024555e+00,1.870996673774719232e+00,4.315320316219329655e+00,4.478243681181180991e-01,7.202624024024023575e-01,1.753863338338338407e-01,0.000000000000000000e+00
1.500000000000000000e+01,3.161294394755363335e+00,1.926824153089523373e+00,4.395764636421203519e+00,4.304564539539539325e-01,7.093545145145144781e-01,1.515583933933934146e-01,0.000000000000000000e+00
1.600000000000000000e+01,3.210971142888069174e+00,1.971331206560134941e+00,4.450611079216003851e+00,4.183178115615615589e-01,7.007401701701702068e-01,1.358954529529529387e-01,0.000000000000000000e+00
1.700000000000000000e+01,3.256678119730949561e+00,2.008095301294326784e+00,4.505260938167571894e+00,4.066549024024023740e-01,6.932328478478477773e-01,1.200769569569569567e-01,0.000000000000000000e+00
1.800000000000000000e+01,3.284232963109016801e+00,2.035129282808303852e+00,4.533336643409729305e+00,3.998913726226226428e-01,6.875477227227227983e-01,1.122350225225225151e-01,0.000000000000000000e+00
1.900000000000000000e+01,3.307576426601409825e+00,2.059434128475189141e+00,4.555718724727630509e+00,3.940949737237236516e-01,6.822933883883882666e-01,1.058965590590590644e-01,0.000000000000000000e+00
2.000000000000000000e+01,3.331542362189292561e+00,2.076631908178329322e+00,4.586452816200256244e+00,3.881251438938939646e-01,6.785585135135135948e-01,9.769177427427427896e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.344590675806998981e+00,2.092822269773483068e+00,4.596359081840515337e+00,3.850890065065064594e-01,6.749940940940940548e-01,9.518391891891891943e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.361575960707664734e+00,2.105378004503250189e+00,4.617773916912079279e+00,3.807934709709709376e-01,6.722393443443442917e-01,8.934759759759759723e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.374961509323120001e+00,2.116185131931304753e+00,4.633737886714935250e+00,3.774789764764764910e-01,6.695522072072072062e-01,8.540574574574574807e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.383639604973792903e+00,2.125822001314163323e+00,4.641457208633422482e+00,3.756727077077077204e-01,6.680709309309309507e-01,8.327448448448449003e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.8E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.098005948702494433e-01,5.353880424499511681e-02,9.955966787338256518e-02,1.763033124923706063e-01,9.440803928928929167e-01,9.518325000000000813e-01,9.451509009009009254e-01,9.352577777777776324e-01,1.786880000000000000e+05
-4.000000000000000000e+00,1.721078903198242360e-01,8.208343887329101751e-02,1.587476113319397086e-01,2.754926207542419681e-01,9.364069652986319880e-01,9.473364714714714863e-01,9.374937887887888621e-01,9.243906356356356158e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.573252492586771134e-01,1.219796586990356396e-01,2.392405289649963407e-01,4.107555601119994848e-01,9.271456589923255942e-01,9.419870495495495932e-01,9.284648048048047553e-01,9.109851226226226562e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.707163012186686646e-01,1.733499747276306124e-01,3.460783517837524581e-01,5.927205771446227844e-01,9.158118026359693964e-01,9.358009384384385898e-01,9.176639289289288959e-01,8.939705405405405925e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.153302642186482485e-01,2.355517459869384822e-01,4.830244294166565200e-01,8.274146172523498821e-01,9.020098173173174416e-01,9.289232057057057457e-01,9.046708808808809898e-01,8.724353653653653673e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.895610882759094507e-01,3.076138374328613034e-01,6.493059345245361103e-01,1.111763492870330827e+00,8.856101109442775510e-01,9.214782432432432335e-01,8.893940240240241213e-01,8.459580655655656312e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.898499219735462873e-01,3.895653145790100025e-01,8.455408137321471784e-01,1.434443637609481792e+00,8.660101209542876433e-01,9.133598648648647567e-01,8.712951601601601759e-01,8.133753378378378862e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.111148934825261447e+00,4.821135521888733066e-01,1.068503137111663781e+00,1.782830115175247254e+00,8.427031589923257293e-01,9.043775300300301856e-01,8.499353853853853780e-01,7.737965615615615134e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.346804704014460397e+00,5.858041076660156499e-01,1.313950617790222264e+00,2.140659386587143054e+00,8.148784768101435816e-01,8.942155030030030094e-01,8.247267667667667057e-01,7.256931606606606966e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.591167020956675060e+00,7.017024422645569137e-01,1.581334723806381293e+00,2.490463896799087529e+00,7.820086569903236251e-01,8.825645270270270348e-01,7.941657957957957148e-01,6.692956481481481257e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.835773863093058234e+00,8.277753222465514815e-01,1.860214345121383728e+00,2.819331921911239824e+00,7.443397197197197945e-01,8.694058633633634514e-01,7.580204054054053842e-01,6.055928903903903260e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.079975756804148368e+00,9.615036009788513471e-01,2.138501385116577058e+00,3.139922284317016477e+00,7.012679954954954553e-01,8.545950225225223962e-01,7.166956706706706370e-01,5.325132932932933327e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.311670247507095155e+00,1.099195823431015073e+00,2.407953757381439353e+00,3.427861161708831705e+00,6.551860527193860140e-01,8.382194519519517995e-01,6.704014664664664780e-01,4.569372397397397645e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.528901464017232481e+00,1.235815564870834438e+00,2.659038251543044851e+00,3.691850575637817489e+00,6.074797188855523000e-01,8.206929579579580469e-01,6.211010560560560334e-01,3.806451426426426532e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.727518210585911707e+00,1.367359694623947242e+00,2.889069126749038485e+00,3.926125810384750281e+00,5.604976618284951417e-01,8.027428978978978780e-01,5.699025725725724856e-01,3.088475150150150061e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.902314698712030960e+00,1.489504155778884842e+00,3.088569589424133177e+00,4.128870350933074640e+00,5.169863463463463260e-01,7.848730180180180094e-01,5.205864164164164531e-01,2.454996046046045988e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.054241070079803055e+00,1.597813772869110194e+00,3.269162809753417775e+00,4.295746627616882307e+00,4.780542367367366929e-01,7.680945045045044495e-01,4.724564264264263236e-01,1.936117792792792780e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.181159106063842668e+00,1.694550644636154235e+00,3.418256186437606647e+00,4.430670487117767564e+00,4.445274657991324374e-01,7.519850750750750601e-01,4.293672072072071133e-01,1.522301151151151388e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.283052190732956177e+00,1.777650566720962555e+00,3.542477626705169858e+00,4.529028378772735230e+00,4.175661978645311412e-01,7.376019519519518841e-01,3.923058658658658548e-01,1.227907757757757679e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.365561659049987497e+00,1.845446234273910413e+00,3.649563963842391789e+00,4.601674779033660734e+00,3.953063722055389362e-01,7.251221696696696917e-01,3.594311261261261548e-01,1.013658208208208233e-01,0.000000000000000000e+00
1.500000000000000000e+01,3.427428484805425057e+00,1.902726504325866763e+00,3.728623287534713615e+00,4.650935662555694350e+00,3.787721488154821015e-01,7.138008783783783562e-01,3.352700900900900671e-01,8.724547797797797821e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.481095803181330606e+00,1.948786042642593364e+00,3.802618688583374151e+00,4.691882678318023636e+00,3.643624624624624553e-01,7.051418243243242623e-01,3.121493993993993965e-01,7.579616366366366542e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.519344026978810547e+00,1.984764700889587452e+00,3.853108190631866492e+00,4.720159189414977696e+00,3.539746338004671755e-01,6.973937162162162640e-01,2.964835985985986300e-01,6.804658658658659098e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.550234292586644358e+00,2.014326981449127363e+00,3.897098307085037128e+00,4.739277589225769027e+00,3.455118376710042960e-01,6.911368843843843646e-01,2.824219219219219479e-01,6.297670670670670046e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.574764991712569895e+00,2.040779641628265306e+00,3.932119585943222084e+00,4.751395747566222738e+00,3.392876484818151961e-01,6.860283483483483602e-01,2.722201251251251675e-01,5.961447197197196346e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.595721862379710032e+00,2.060975123357772887e+00,3.963981796026229798e+00,4.762208667755126967e+00,3.337731473139806671e-01,6.817747072072072312e-01,2.627279829829829993e-01,5.681675175175175674e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.615778564914067683e+00,2.078927219915390090e+00,3.991264475059509209e+00,4.777143999767303306e+00,3.285668952285619171e-01,6.779709909909910071e-01,2.549927677677678028e-01,5.273692692692693446e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.629426099427540908e+00,2.091682960176467709e+00,4.012468907308578636e+00,4.784126430797576823e+00,3.249014689689689872e-01,6.752952477477478510e-01,2.481236136136136250e-01,5.128554554554554806e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.644424424441655930e+00,2.101764732074737463e+00,4.036217446184158675e+00,4.795291095066070319e+00,3.208474324324324112e-01,6.722769594594594222e-01,2.421131181181181147e-01,4.815221971971972437e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.653791842444737537e+00,2.112953693056106363e+00,4.049824784564972191e+00,4.798597049713134943e+00,3.183315590590590216e-01,6.697230030030030257e-01,2.378208208208207886e-01,4.745085335335335469e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.8E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.157756756544113252e-01,5.342194652557372830e-02,7.862358131408690720e-02,1.378616184234619235e-01,1.931955563545227073e-01,9.432935568701230622e-01,9.518502510040159903e-01,9.483139639639639462e-01,9.396991991991991977e-01,9.333108133133133366e-01,1.786880000000000000e+05
-4.000000000000000000e+00,1.826613678455352718e-01,8.210177202224731852e-02,1.274060370445251333e-01,2.191059172630309970e-01,3.020317450523376523e-01,9.351913753814053987e-01,9.472620080321284552e-01,9.416226576576577356e-01,9.302796996996995915e-01,9.216011361361361454e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.738292321920394734e-01,1.217573803901672302e-01,1.927730070114135608e-01,3.291645287513733087e-01,4.516220126152038494e-01,9.254456397738100026e-01,9.419896787148595019e-01,9.339199099099100287e-01,9.188916116116115917e-01,9.069813588588589992e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.951684673547745108e-01,1.728700472831725954e-01,2.789454967498779525e-01,4.776809764862060548e-01,6.511773488998413573e-01,9.134485772670259962e-01,9.358457530120481982e-01,9.247963438438436823e-01,9.046541091091090392e-01,8.884981031031031762e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.501807454109191031e-01,2.352865530014038031e-01,3.885315012931823686e-01,6.699462595939635889e-01,9.069586677551269016e-01,8.987332364216625846e-01,9.290250803212849462e-01,9.139538288288288070e-01,8.870257007007006367e-01,8.649283358358359486e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.375519785761832647e-01,3.074267377853393546e-01,5.223463315963745579e-01,9.069047589302062784e-01,1.213530085992813090e+00,8.810342812918340316e-01,9.216043473895580984e-01,9.013021996996997132e-01,8.655525175175174946e-01,8.356780605605607093e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.515407727599143328e-01,3.888588107109069991e-01,6.772308650016785059e-01,1.183652159357071021e+00,1.556421255970001249e+00,8.598814789563660188e-01,9.134074698795180414e-01,8.869847072072072347e-01,8.394088988988988032e-01,7.997248398398398850e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.187591715395450720e+00,4.807281005859375123e-01,8.565488021850585776e-01,1.493725600147247423e+00,1.919364358663558923e+00,8.345770522706441596e-01,9.045311244979918897e-01,8.701266666666666039e-01,8.074369569569569416e-01,7.562134609609609814e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.436171880364418119e+00,5.839885198593139926e-01,1.053318504047393800e+00,1.826550143098831125e+00,2.280830354452133335e+00,8.043526312155528935e-01,8.944906124497993272e-01,8.505707807807808551e-01,7.681038438438437810e-01,7.042452877877877215e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.693265236508846083e+00,6.988566582679748285e-01,1.274025959539413444e+00,2.166314822387695127e+00,2.633863505840301489e+00,7.684513060651012584e-01,8.830280120481928119e-01,8.268222897897896662e-01,7.207731381381381475e-01,6.431817842842842969e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.949806534624099807e+00,8.238513213157653281e-01,1.505476060771942182e+00,2.500155956602096552e+00,2.969742799806594835e+00,7.271812679320887041e-01,8.698838855421686667e-01,7.997938363363362724e-01,6.655637437437437187e-01,5.734836061061060475e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.200702265286445858e+00,9.557683775901794077e-01,1.741863031673431372e+00,2.822400945854186993e+00,3.282776706027984659e+00,6.810662365377424532e-01,8.553229016064255452e-01,7.690123048048047583e-01,6.024006656656656356e-01,4.975290740740740403e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.441450857686996656e+00,1.091500217294693043e+00,1.979277234983444211e+00,3.120310748386383004e+00,3.574715230083465478e+00,6.311160549555580035e-01,8.392352008032128996e-01,7.346475600600600453e-01,5.334621721721721777e-01,4.171192867867867804e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.666366383361816528e+00,1.225189665126800609e+00,2.202716238021850792e+00,3.397384634590149055e+00,3.840174995708465655e+00,5.799643660829503222e-01,8.224047891566264035e-01,6.980926276276276932e-01,4.609743493493493327e-01,3.383856981981981926e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.872224171268939585e+00,1.352234940290450993e+00,2.408896174764633358e+00,3.650389644861221417e+00,4.077375925159453907e+00,5.295875108542277276e-01,8.049102911646586200e-01,6.606749474474474804e-01,3.875833833833833841e-01,2.651814214214214260e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.054230747389793610e+00,1.472712102508545007e+00,2.595853187942505080e+00,3.868289574718475343e+00,4.280068124389648787e+00,4.835404056993741206e-01,7.878220582329317212e-01,6.232421246246246938e-01,3.208346896896897560e-01,2.022627502502502561e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.207913483643531904e+00,1.578746009492874247e+00,2.755763890314101960e+00,4.055606137371063014e+00,4.441537897396087509e+00,4.435428821517300446e-01,7.711615261044176828e-01,5.878320570570571002e-01,2.622591891891891680e-01,1.529187562562562552e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.336493528842926271e+00,1.673879963445663366e+00,2.894093415117263923e+00,4.215989731311798216e+00,4.562011005496978910e+00,4.099428106495049406e-01,7.558304518072289646e-01,5.550412312312312801e-01,2.120695295295295102e-01,1.168300300300300215e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.439380037307739002e+00,1.755083864927291959e+00,3.008811688089370939e+00,4.340581504535674817e+00,4.653043091678619625e+00,3.829422151669741869e-01,7.415306024096386395e-01,5.263938963963964435e-01,1.737899399399399358e-01,9.005442192192192330e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.520127184844016988e+00,1.822304060029983575e+00,3.102666788625717320e+00,4.436325090599059884e+00,4.719212800121307616e+00,3.617570261601963377e-01,7.291538453815261667e-01,5.018162087087086887e-01,1.450264564564564262e-01,7.103159409409408320e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.582308453595638209e+00,1.879047234106063780e+00,3.179088934707641645e+00,4.506485803222656017e+00,4.764611842346191395e+00,3.454072902194362804e-01,7.186730722891565559e-01,4.803708258258259090e-01,1.242617517517517617e-01,5.832351101101101304e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.630626169931888914e+00,1.923711413049697949e+00,3.246185806369781712e+00,4.556943636226653993e+00,4.795663824081421112e+00,3.328652748833170749e-01,7.096386445783132713e-01,4.620485210210210636e-01,1.099604054054053870e-01,4.981352852852852925e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.669702118396759083e+00,1.961528406953811698e+00,3.300690675401687812e+00,4.596453180122375137e+00,4.820136211109161017e+00,3.228857390673806060e-01,7.021927710843373083e-01,4.474471696696696865e-01,9.881146146146145559e-02,4.309155405405405009e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.698178180170059282e+00,1.991641613483428941e+00,3.342590798377990779e+00,4.627071910476684202e+00,4.831408398342132315e+00,3.152667829199681249e-01,6.960140160642569462e-01,4.344132207207206942e-01,9.032705205205204813e-02,4.031284284284285258e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.721071438968182044e+00,2.016590882968902765e+00,3.376124578523636011e+00,4.649716452884674389e+00,4.841853841495513677e+00,3.094124659599357674e-01,6.910588253012047710e-01,4.250425075075074388e-01,8.393986486486486320e-02,3.760866616616616309e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.741706676220893257e+00,2.036053241300582961e+00,3.403848680734634424e+00,4.669858717632293654e+00,4.857066065216064210e+00,3.038692739501549500e-01,6.864479016064256589e-01,4.168283408408408053e-01,7.864388888888888818e-02,3.355696446446446851e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.755247184085845902e+00,2.053479432010650640e+00,3.425180439853668268e+00,4.681854272079467805e+00,4.860474592399596894e+00,3.002088203263504895e-01,6.826453413654619551e-01,4.098444444444444557e-01,7.565169669669669084e-02,3.269379879879880102e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.768807087492942909e+00,2.067008335161208965e+00,3.449785908746719532e+00,4.694752871322632082e+00,4.863681234741211057e+00,2.969801468335805383e-01,6.795414156626505831e-01,4.036864339339339414e-01,7.235445945945946644e-02,3.233827827827828044e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.780900445723533565e+00,2.078349630355834865e+00,3.472715928459167323e+00,4.700699435043334873e+00,4.871836789035796755e+00,2.936191679932945164e-01,6.770184337349397508e-01,3.969155480480480724e-01,7.052244744744744220e-02,3.002024274274274485e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.791629052984714310e+00,2.089397193002700881e+00,3.489151605129241940e+00,4.709046150588989121e+00,4.878921263217925741e+00,2.911020895443636181e-01,6.749874397590360786e-01,3.924911261261261886e-01,6.870655655655655281e-02,2.822323573573573205e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=5.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.8E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.156159996668497669e-01,5.322912588119507044e-02,6.044823637008667205e-02,9.731890344619750777e-02,1.274047600746154862e-01,1.610855576515197729e-01,1.942094145774841407e-01,9.433451714517232523e-01,9.518508258258258081e-01,9.518262656641603980e-01,9.454060943775101089e-01,9.410362762762762845e-01,9.368512312312312629e-01,9.331003353353353180e-01,1.786880000000000000e+05
-4.000000000000000000e+00,1.864980014006296649e-01,8.189943361282348011e-02,9.832663736343383309e-02,1.580578187942504875e-01,2.069612538337707586e-01,2.584026405334472476e-01,3.153402242660522381e-01,9.347725312640146056e-01,9.473756456456455810e-01,9.461624812030074994e-01,9.374887248995983358e-01,9.315278978978978053e-01,9.258874324324326555e-01,9.201930055055054236e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.812772993723551274e-01,1.216346076011657756e-01,1.494108079910278220e-01,2.385695762634277295e-01,3.140910297393798567e-01,3.906044402122497705e-01,4.733533344268798793e-01,9.246455292012201177e-01,9.420333483483483983e-01,9.397587844611529073e-01,9.284004518072288548e-01,9.201625675675675353e-01,9.126950400400400953e-01,9.048229829829830262e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.084327064196268675e-01,1.729417405128479135e-01,2.171463090896606496e-01,3.475331648826598951e-01,4.572746277809143223e-01,5.703395872116089338e-01,6.853608090400695740e-01,9.121257695712441382e-01,9.359145345345345479e-01,9.321544235588972160e-01,9.172545582329317826e-01,9.062279654654654681e-01,8.959240790790791165e-01,8.852790565565566983e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.710025740464528266e-01,2.347849081993103049e-01,3.006506093978881800e-01,4.883873993873596442e-01,6.472453649520873986e-01,8.009167549133300312e-01,9.540304074287414560e-01,8.967726804722785383e-01,9.290878378378378821e-01,9.235066290726817728e-01,9.038131024096386357e-01,8.887729579579579653e-01,8.748858808808809284e-01,8.605696746746747117e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.677912996292114434e-01,3.066866500854492084e-01,4.010538050651550335e-01,6.620979916572571344e-01,8.786342197418213207e-01,1.084138063049316481e+00,1.274137068176269594e+00,8.782056061729512919e-01,9.215596846846845214e-01,9.137713032581453731e-01,8.878329819277108736e-01,8.676615165165165733e-01,8.488457857857858446e-01,8.295623648648648985e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.939923794031142457e-01,3.878641151428222633e-01,5.190134764671325840e-01,8.677454872131347141e-01,1.150486554813384910e+00,1.406693621492385970e+00,1.632151021289825366e+00,8.558046687936010644e-01,9.135102102102102828e-01,9.025678446115287246e-01,8.688659939759035833e-01,8.419912012012011893e-01,8.168353103103103141e-01,7.910574524524524032e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.244152503315607561e+00,4.788527368545532070e-01,6.552974235534667624e-01,1.103231749439239406e+00,1.460631643104553179e+00,1.761580424547195545e+00,2.005321042394637931e+00,8.287884639932908692e-01,9.047792942942942673e-01,8.897808521303257612e-01,8.464422991967871512e-01,8.102891141141140841e-01,7.770425975975976396e-01,7.443966266266266452e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.508777325121561708e+00,5.809343808174133317e-01,8.103359210014343672e-01,1.364282185077667187e+00,1.796177187252044671e+00,2.126280493164062424e+00,2.374653783416748265e+00,7.962851045419153673e-01,8.947326426426425172e-01,8.745093358395990002e-01,8.195125401606426774e-01,7.712735510510511094e-01,7.286454454454455165e-01,6.890371121121121600e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.780891242297490296e+00,6.939211409568786237e-01,9.857471995353698224e-01,1.647644111156463698e+00,2.140998868894576912e+00,2.484835055303573625e+00,2.732201077938079870e+00,7.577914383995146830e-01,8.834414714714715622e-01,8.565479448621554637e-01,7.870699497991968663e-01,7.243825075075074338e-01,6.713603303303303793e-01,6.239464264264265037e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.055606489777564772e+00,8.169982355117797468e-01,1.177763690423965448e+00,1.947617961168289114e+00,2.486223901176452422e+00,2.831437766456604166e+00,3.073597383928298843e+00,7.126632202865591514e-01,8.706566216216214960e-01,8.357036466165412847e-01,7.477798092369478677e-01,6.677356756756757106e-01,6.044990690690690283e-01,5.496044994994995214e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.324027002946535525e+00,9.471940177917480552e-01,1.380249640130996713e+00,2.246766003656387234e+00,2.813905204439163033e+00,3.162260783672332654e+00,3.393786367988586239e+00,6.618973920136957956e-01,8.564548498498497642e-01,8.117264786967419710e-01,7.021310040160642085e-01,6.038005855855855808e-01,5.288498198198198219e-01,4.684216141141141487e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.580393784284591430e+00,1.080919224214553775e+00,1.588705721426010076e+00,2.536119157361984122e+00,3.123639631319046206e+00,3.462299878501891914e+00,3.690679092884063817e+00,6.072202028494131376e-01,8.407257507507507333e-01,7.846890601503758722e-01,6.509082630522089463e-01,5.329074324324325485e-01,4.496265165165164723e-01,3.844641941941941421e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.824722637534141878e+00,1.213111655092239394e+00,1.796173561668396035e+00,2.808432707595825306e+00,3.409612467193603447e+00,3.752918285512924168e+00,3.968087148141861142e+00,5.497232730377357157e-01,8.239788288288290019e-01,7.552232957393484325e-01,5.949703815261043749e-01,4.580523498498498269e-01,3.653474724724724010e-01,3.007673098098098130e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.047254953980445880e+00,1.339986622142791850e+00,1.993327504920959559e+00,3.048510992050170731e+00,3.674729637813568317e+00,4.009911884641647717e+00,4.217063082313537770e+00,4.937814119954571646e-01,8.067649249249249088e-01,7.244236591478696585e-01,5.387918373493976176e-01,3.822330030030030024e-01,2.863995095095095422e-01,2.240755380380380635e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.247537126755714265e+00,1.457284703874587972e+00,2.181910244369506646e+00,3.277800357913970952e+00,3.905426545715331876e+00,4.236229166030883952e+00,4.426571742630004636e+00,4.417597069227408579e-01,7.898093243243242689e-01,6.925181203007518826e-01,4.800570381526104158e-01,3.121765240240240158e-01,2.160799899899900067e-01,1.599172447447447798e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.416126575287183442e+00,1.564124681425094643e+00,2.351571202564239460e+00,3.472488169288635351e+00,4.111868113994598062e+00,4.409655080413818595e+00,4.587052204036712766e+00,3.972781376193053604e-01,7.736906006006005754e-01,6.611533082706766429e-01,4.258031425702811235e-01,2.481721546546546975e-01,1.628933533533533651e-01,1.119562662662662716e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.556397873997688919e+00,1.657492337560653617e+00,2.498085664701461983e+00,3.639544982767104919e+00,4.272590674018859502e+00,4.561578975868225250e+00,4.709094609069824244e+00,3.596519071871793760e-01,7.578271771771772913e-01,6.313713408521303139e-01,3.767090562248996410e-01,1.985159834834834824e-01,1.172007507507507595e-01,7.628713463463464295e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.664278367892900956e+00,1.736422344732284628e+00,2.624492101669311683e+00,3.775792964458465573e+00,4.408097722339630486e+00,4.660271469688415102e+00,4.780593604469299152e+00,3.310510058213995133e-01,7.441804954954954754e-01,6.042614912280701578e-01,3.354072188755020112e-01,1.575885210210209997e-01,8.849244744744744207e-02,5.637586086086084775e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.750837479329109048e+00,1.801685728597641090e+00,2.732495496129989654e+00,3.893884385442733631e+00,4.501665288543700960e+00,4.734617175579071358e+00,4.840676801681518704e+00,3.080091793824503710e-01,7.325544444444445080e-01,5.798756516290726193e-01,2.990250803212851638e-01,1.298777252252252268e-01,6.719352852852852886e-02,3.952864614614614441e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.818506945109367390e+00,1.856620060205459666e+00,2.825424909973144327e+00,3.986004680156707725e+00,4.573185350799560567e+00,4.788726438999176160e+00,4.881080230522155894e+00,2.901004718606488564e-01,7.227012912912912368e-01,5.579797117794486061e-01,2.705570883534136328e-01,1.088644294294294212e-01,5.212356856856856929e-02,2.837674174174174488e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.868521591202417564e+00,1.899468324756622417e+00,2.897756738662719656e+00,4.057797216224670045e+00,4.628608989334106028e+00,4.822678347396850640e+00,4.904819930839538600e+00,2.769740770678278952e-01,7.146240540540540476e-01,5.407365413533834486e-01,2.482835441767068385e-01,9.301150900900900798e-02,4.296853353353353999e-02,2.222028028028028013e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.909071072959900306e+00,1.935209389925003132e+00,2.961939684438705367e+00,4.117580230808258079e+00,4.669869056320190559e+00,4.847583648300171077e+00,4.922244427967071623e+00,2.661451300244517815e-01,7.068548648648649291e-01,5.242454010025062727e-01,2.302645883534136240e-01,8.133156156156157168e-02,3.637552552552552471e-02,1.779883883883883952e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.938179147434234917e+00,1.962946441698074418e+00,3.014338070631027211e+00,4.162249074172973629e+00,4.701557417106628556e+00,4.855899727058410775e+00,4.932084153938293802e+00,2.587749769816167222e-01,7.015522072072071236e-01,5.111323558897242769e-01,2.173094979919678871e-01,7.287496996996997711e-02,3.430444944944945063e-02,1.547638138138138046e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.961759880669911471e+00,1.987071314239502007e+00,3.051038742637634193e+00,4.197932230377197094e+00,4.722728161621093435e+00,4.872433742523193168e+00,4.939355092620849597e+00,2.523768303611005903e-01,6.962862312312312341e-01,5.014206892230577139e-01,2.057325502008032214e-01,6.709725975975976142e-02,3.006325325325325329e-02,1.366099849849849827e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.979406779034932118e+00,2.002790006780624577e+00,3.088870843553543022e+00,4.228273140716552803e+00,4.736058919334412032e+00,4.875641894721985281e+00,4.944805869102477658e+00,2.478444767964131934e-01,6.925395195195195308e-01,4.919257644110275329e-01,1.972875903614458026e-01,6.368237987987987458e-02,2.920536036036036273e-02,1.242624624624624578e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.999941908844312000e+00,2.021720837354660016e+00,3.121333149147033748e+00,4.258378382587433286e+00,4.756969280433654745e+00,4.889548104190826194e+00,4.951701699352264008e+00,2.426484292371681450e-01,6.892841591591591932e-01,4.838658020050125574e-01,1.883687148594377636e-01,5.799619369369370114e-02,2.567152652652652731e-02,1.070417917917917960e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.010923561875024745e+00,2.037454397821426344e+00,3.145407572698593057e+00,4.279656061935424916e+00,4.761945464706420772e+00,4.887890133380889957e+00,4.953187740707397424e+00,2.397188396567975499e-01,6.858175375375376026e-01,4.768630075187970108e-01,1.820484638554216994e-01,5.680725975975976783e-02,2.629870370370370608e-02,1.047806556556556655e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.023331888723373773e+00,2.049559796428680247e+00,3.168650445556640438e+00,4.299548810100555229e+00,4.772359864616394276e+00,4.896874475669861226e+00,4.952997939968109442e+00,2.364711751946937390e-01,6.830990540540540223e-01,4.710358771929824551e-01,1.762876004016064313e-01,5.399026276276276681e-02,2.391889389389389303e-02,1.049536286286286389e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.035365089392661808e+00,2.061065717363357752e+00,3.192426335334777932e+00,4.312969174289703389e+00,4.785701674556731788e+00,4.900812517261504908e+00,4.959215117549896412e+00,2.334262647698050197e-01,6.805753153153153434e-01,4.646906265664160207e-01,1.724975301204819400e-01,5.072173423423423366e-02,2.308608108108108070e-02,8.986301301301301975e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=2,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.4E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.720458143098013870e-02,5.364067125320434726e-02,1.407684916087559301e-01,9.456905181967681928e-01,9.517789539539539545e-01,9.396020824395824311e-01,2.386880000000000000e+05
-4.000000000000000000e+00,1.499023527077266160e-01,8.221602031162807134e-02,2.175886851038251468e-01,9.389806190118690221e-01,9.473210102960103463e-01,9.306402277277275870e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.230549473421914175e-01,1.221044807434081975e-01,3.240054139409746514e-01,9.307373480623480910e-01,9.418916881166881083e-01,9.195830080080080737e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.212575433935437874e-01,1.734443147523062612e-01,4.690707720347813137e-01,9.206898612898612999e-01,9.357757865007865217e-01,9.056039360789360781e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.465111710684640522e-01,2.359861433846610068e-01,6.570361987522670422e-01,9.086088204275705182e-01,9.288900686400687334e-01,8.883275722150723031e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.978891096455710708e-01,3.085010934557233520e-01,8.872771258354187340e-01,8.943646029958529642e-01,9.213937365937365787e-01,8.673354693979693497e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.787114021607807191e-01,3.913217592239379705e-01,1.166101045097623468e+00,8.769745620620620352e-01,9.131974116974116429e-01,8.407517124267124276e-01,0.000000000000000000e+00
2.000000000000000000e+00,9.826320184980119610e-01,4.857595045225960861e-01,1.479504532473427947e+00,8.560896119333619714e-01,9.039573788073788085e-01,8.082218450593451342e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.209822218554360340e+00,5.929023717471531008e-01,1.826742065361567802e+00,8.302869539182039516e-01,8.935388281138281208e-01,7.670350797225797823e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.449448316693306094e+00,7.147107212202890025e-01,2.184185912166323185e+00,7.990641302016302516e-01,8.812024024024024405e-01,7.169258580008580628e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.694448251707213249e+00,8.501893689291817324e-01,2.538707134485244765e+00,7.620287617975118888e-01,8.667120477620477992e-01,6.573454758329758674e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.938330603258950458e+00,9.955123698030199364e-01,2.881148836714880979e+00,7.191829150579149843e-01,8.502026061776061239e-01,5.881632239382239558e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.177319386873926454e+00,1.151116136789321898e+00,3.203522636958530789e+00,6.712473786286285993e-01,8.310704490204490202e-01,5.114243082368082893e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.406688981243542358e+00,1.307876843622752583e+00,3.505501118864331911e+00,6.200828301515801666e-01,8.102514478764478723e-01,4.299142124267124609e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.620400154079709498e+00,1.461284071956362007e+00,3.779516236203057211e+00,5.685031933719433273e-01,7.880958386958385464e-01,3.489105480480480526e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.820022903612681819e+00,1.607545585768563434e+00,4.032500221456800205e+00,5.182711541899042151e-01,7.652934398684398953e-01,2.712488685113684794e-01,0.000000000000000000e+00
1.100000000000000000e+01,2.994006094626018299e+00,1.740759728704180054e+00,4.247252460547856323e+00,4.742405798655798810e-01,7.432423602173602317e-01,2.052387995137995580e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.143173274993896094e+00,1.861721879618508435e+00,4.424624670369284196e+00,4.367240356427856129e-01,7.216823609323608224e-01,1.517657103532103480e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.261832961474146586e+00,1.964884180171149186e+00,4.558781742777143542e+00,4.074768044830544556e-01,7.020863756613756612e-01,1.128672333047333054e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.353035053627831719e+00,2.050408700874873702e+00,4.655661406380789735e+00,3.852813644001144011e-01,6.850090590590590667e-01,8.555366974116973555e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.422910020879336823e+00,2.123604937587465713e+00,4.722215104171207933e+00,3.683330795080794751e-01,6.694113220363220318e-01,6.725483697983697384e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.474662878291947088e+00,2.183504235437938146e+00,4.765821521145956474e+00,3.564609555984556422e-01,6.568551515801516194e-01,5.606675961675961634e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.511273381148065642e+00,2.231861943619591671e+00,4.790684818676539614e+00,3.475010135135135902e-01,6.455771271271272260e-01,4.942489989989990590e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.549966189537729910e+00,2.272089577163968865e+00,4.827842801911490511e+00,3.383696088946089309e-01,6.366706349206350257e-01,4.006858286858286378e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.574020759616579390e+00,2.302779491697038772e+00,4.845262027536120009e+00,3.327852128914629004e-01,6.297968861718862277e-01,3.577353961103960783e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.592672230499131203e+00,2.329463751758848122e+00,4.855880709239414728e+00,3.279469880594880205e-01,6.227528778778778085e-01,3.314109824109823937e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.607816048009055088e+00,2.349638630867004530e+00,4.865993465151105646e+00,3.243835388960388810e-01,6.179477155727155502e-01,3.081936221936222228e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.621018891726221156e+00,2.369891901663371492e+00,4.872145881789070820e+00,3.212667220792220779e-01,6.131774131274131401e-01,2.935603103103102962e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.631357850142887589e+00,2.385256911822727588e+00,4.877458788463047590e+00,3.189235154797654404e-01,6.097584262834262470e-01,2.808860467610467884e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.642133043663842606e+00,2.398892062664031766e+00,4.885374024663653003e+00,3.160381524381524754e-01,6.058911590161590865e-01,2.618514586014585727e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=3,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.4E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.115260701179504460e-01,5.353123371941703040e-02,1.014013631684439476e-01,1.796456134659903392e-01,9.438536518661519992e-01,9.517932861432861769e-01,9.448369548119548433e-01,9.349307146432146443e-01,2.386880000000000000e+05
-4.000000000000000000e+00,1.736389969871157957e-01,8.223899664197649451e-02,1.600045931679861810e-01,2.786734011513846143e-01,9.362680418513752434e-01,9.473552767052767498e-01,9.373790826540827625e-01,9.240697661947662178e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.590020276251293052e-01,1.219007362638201003e-01,2.405311082431248193e-01,4.145742383684430932e-01,9.269740651365649953e-01,9.419211926211924490e-01,9.283661125411125647e-01,9.106348902473901941e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.733525598389761946e-01,1.731690866606576118e-01,3.479287651606968734e-01,5.989598276955740985e-01,9.155419890128223548e-01,9.358225922350921211e-01,9.174314957814957427e-01,8.933718790218790895e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.192286427361624268e-01,2.356220553943089158e-01,4.871257697514125296e-01,8.349381030627659461e-01,9.016745811287476542e-01,9.289470881595880414e-01,9.042905441155439927e-01,8.717861111111111505e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.964731089841751377e-01,3.081902172906058057e-01,6.572884452683585010e-01,1.123940664393561217e+00,8.849454543829544662e-01,9.214326630201631341e-01,8.886540969540970281e-01,8.447496031746031253e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.030998809337615896e-01,3.908119170325142777e-01,8.600928673744201447e-01,1.458394858394350235e+00,8.646267338767339439e-01,9.132165701415700942e-01,8.699031102531101789e-01,8.107605212355213364e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.133410987229574340e+00,4.844890362875802214e-01,1.095768556356430112e+00,1.819975369044712687e+00,8.400998176748176727e-01,9.041493082368082801e-01,8.470687294437294623e-01,7.690814153439152756e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.382644258624031508e+00,5.917818245887755957e-01,1.361718580688749070e+00,2.194432370594569637e+00,8.101752246293912885e-01,8.936896557271556407e-01,8.191370012870012873e-01,7.176990168740169374e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.642248103618621613e+00,7.123338150296892879e-01,1.654014094829559411e+00,2.560396400996616695e+00,7.742790302206968844e-01,8.815564671814671849e-01,7.844867760617759700e-01,6.567938474188473874e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.907592057148615794e+00,8.466038849013192147e-01,1.964702230657850102e+00,2.911470055886677510e+00,7.319935197101864466e-01,8.670939189189188490e-01,7.425557200057200102e-01,5.863309202059203695e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.172726572468167472e+00,9.921534474917820257e-01,2.280606762579509006e+00,3.245419507333210607e+00,6.834837945087945954e-01,8.506692674817675215e-01,6.928209888459888610e-01,5.069611271986271817e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.431553754942757717e+00,1.144088268961225285e+00,2.589960290057318648e+00,3.560612705809729661e+00,6.296271598979931161e-01,8.320917095667095253e-01,6.358968754468753426e-01,4.208928946803947024e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.674138563178834360e+00,1.299857301609856686e+00,2.879202033928462523e+00,3.843356353998184094e+00,5.743372402164069745e-01,8.114875536250536481e-01,5.743856570856570309e-01,3.371385099385100226e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.903766857101803822e+00,1.453363996199199093e+00,3.146227402653012817e+00,4.111709172453199557e+00,5.179523201773202912e-01,7.894284909909911052e-01,5.100707922207922129e-01,2.543576773201773333e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.107205950895945534e+00,1.596298231737954376e+00,3.385256720134190100e+00,4.340062900815691016e+00,4.658126573001573068e-01,7.673691495066494728e-01,4.460884598884599095e-01,1.839803625053625102e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.282399769101823850e+00,1.731401141064507598e+00,3.594780521222523451e+00,4.521017645018440945e+00,4.202244911578245090e-01,7.450311186186185930e-01,3.861041648791648795e-01,1.295381899756899713e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.429004199856803492e+00,1.850094396182468959e+00,3.774799389464514654e+00,4.662118813923426863e+00,3.815075200200200300e-01,7.239906370656370438e-01,3.322181288431288460e-01,8.831379415129414490e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.543832519974027040e+00,1.950286986521312160e+00,3.926607730661119788e+00,4.754602842739649837e+00,3.512201302492969357e-01,7.048021396396395577e-01,2.865845702845702947e-01,6.227368082368082286e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.635997681685856353e+00,2.040205232756478360e+00,4.050765349660601089e+00,4.817022462640490055e+00,3.270951004576005405e-01,6.873154011154012366e-01,2.487400078650078838e-01,4.522989239239239012e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.705127047674996899e+00,2.110975917679922986e+00,4.147435579436166364e+00,4.856969645908900901e+00,3.090163633871967352e-01,6.723041076791076431e-01,2.200845667095667202e-01,3.466041577291576609e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.760891864890143932e+00,2.169500626700265222e+00,4.225624805246080307e+00,4.887550162724085823e+00,2.942293626960293951e-01,6.595036304161304708e-01,1.965113363363363286e-01,2.667312133562133383e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.801910834777922243e+00,2.215666687795093903e+00,4.287510638986314682e+00,4.902555177552359034e+00,2.835846167596167144e-01,6.492810328185327773e-01,1.785157621907621783e-01,2.295705526955526751e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.831802642277308824e+00,2.255513117994580874e+00,4.324257490975516482e+00,4.915637317861829558e+00,2.759625232375231829e-01,6.400543489918488760e-01,1.681375017875018085e-01,1.969571893321893710e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.860148610898427091e+00,2.285787032025201171e+00,4.370333588055202334e+00,4.924325212614877323e+00,2.685263555221888421e-01,6.331014371514370742e-01,1.548858000858000794e-01,1.759182932932932750e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.879850477672758924e+00,2.311862990719931510e+00,4.396815770012992175e+00,4.930872672285352643e+00,2.635904350779350591e-01,6.271738685113684708e-01,1.475887601887601874e-01,1.600867653367653298e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.895716581117538713e+00,2.335102079936436148e+00,4.420816620622362692e+00,4.931231042793818631e+00,2.591837629295962731e-01,6.211981177606178406e-01,1.404177892177892184e-01,1.593538181038181220e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.908979020947501937e+00,2.353851808650153199e+00,4.434954106467110968e+00,4.938131147725241199e+00,2.562500172791839503e-01,6.171018715143714584e-01,1.373317782067782211e-01,1.431640211640211602e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.922408254271462003e+00,2.371081556218010977e+00,4.453460957254682384e+00,4.942682249341692646e+00,2.524476613518280010e-01,6.120271128271128624e-01,1.321594880594880728e-01,1.315638316888316853e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.934293474549338754e+00,2.383271964107240848e+00,4.474120376655033482e+00,4.945488082885741932e+00,2.494578352161685164e-01,6.094415218790217859e-01,1.264467717717717710e-01,1.248521199771199588e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=4,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.4E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.177926935298102273e-01,5.345027760096958402e-02,7.970778410775321288e-02,1.405039469855172418e-01,1.975087654250008706e-01,9.430906395207599990e-01,9.518496987951807764e-01,9.481607196482196853e-01,9.395050872300871880e-01,9.328470524095524574e-01,2.386880000000000000e+05
-4.000000000000000000e+00,1.844111005067825548e-01,8.203675780977522092e-02,1.281401902607509080e-01,2.212052284649440315e-01,3.062622254916599895e-01,9.350278868853793002e-01,9.473334265633963636e-01,9.414774989274989903e-01,9.300802159302159478e-01,9.212204061204061212e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.761600246770041234e-01,1.218982304845537407e-01,1.935230858666556197e-01,3.322254648208617933e-01,4.569933175359453537e-01,9.251855023483036566e-01,9.419266279403327724e-01,9.338397039897039509e-01,9.185211175461176492e-01,9.064545599170599210e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.989652815035411582e-01,1.733371242795671840e-01,2.811525359153747572e-01,4.827296115330287352e-01,6.586418542861938175e-01,9.130428516942070694e-01,9.357582185886403892e-01,9.245210639210639236e-01,9.041401830401830653e-01,8.877519412269412324e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.554994077512196426e-01,2.355015044893537246e-01,3.917986721311296772e-01,6.779075233595711625e-01,9.167899310248238676e-01,8.982396429938974691e-01,9.289074440619620177e-01,9.136002949377949323e-01,8.863363542113542604e-01,8.641144787644787773e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.453525650501251487e-01,3.077432336126055268e-01,5.274304644039699008e-01,9.199860865729195814e-01,1.226250475611005530e+00,8.802469368572531927e-01,9.214883462421111782e-01,9.008253056628057198e-01,8.643112791362790315e-01,8.343628163878166193e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.655514813491276049e-01,3.901854917662484490e-01,6.881894630704606941e-01,1.208625745500837123e+00,1.575205225058964320e+00,8.584150505550731669e-01,9.132860298336202831e-01,8.858609609609610080e-01,8.367627591877591087e-01,7.977504522379522678e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.209217193109648480e+00,4.836587653841291079e-01,8.740266287667410872e-01,1.534858391863959115e+00,1.944324986423764834e+00,8.319860403701895279e-01,9.042462492828456933e-01,8.682734555984554792e-01,8.025944801944800977e-01,7.528299764049763976e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.469622955092361849e+00,5.899124090330941650e-01,1.089025993449347363e+00,1.884008610895701707e+00,2.315544806991304494e+00,8.000083279762120192e-01,8.938238166953528241e-01,8.467627895752896094e-01,7.605418990418990610e-01,6.989048065923065822e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.740198460246835666e+00,7.097127398763384276e-01,1.327300464085170217e+00,2.245897654294967793e+00,2.677882982730865447e+00,7.615190113736800548e-01,8.817499354561101343e-01,8.208641087516087564e-01,7.083390855140855313e-01,6.351229157729157970e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.014042684384754534e+00,8.422037909371512532e-01,1.587269844157355170e+00,2.603476687158857050e+00,3.023220415285655438e+00,7.164960524961277999e-01,8.677181153184165829e-01,7.895523380523380430e-01,6.468439260689260450e-01,5.618698305448305286e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.286708621442318012e+00,9.861097493171692152e-01,1.856745590584618633e+00,2.947562468358448484e+00,3.356416677509035384e+00,6.647117932691727349e-01,8.514651821572002399e-01,7.528279922779921307e-01,5.757525668525669271e-01,4.788014317889318083e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.548384190499782598e+00,1.136706568581717258e+00,2.122494076013564879e+00,3.270084339278084951e+00,3.664251778125763082e+00,6.087285195048749431e-01,8.331278614457832132e-01,7.120154815529814440e-01,4.974557200057200257e-01,3.923150150150149784e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.797965949952602394e+00,1.287482348271778543e+00,2.388468868834631831e+00,3.567755126305988789e+00,3.948157456398010190e+00,5.502579819546310480e-01,8.132266064257027693e-01,6.658576254826255036e-01,4.152288252538253177e-01,3.067188706563706013e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.026260844937392669e+00,1.437195191928318572e+00,2.623863956689834520e+00,3.844692890916551864e+00,4.199291340214865720e+00,4.933916165627762473e-01,7.920659997131382912e-01,6.193372211497212287e-01,3.328864614614615025e-01,2.292767839267839391e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.235054462143353238e+00,1.580210363456181044e+00,2.850997843810490373e+00,4.093961311272212633e+00,4.415048330034528234e+00,4.398515315336851139e-01,7.701239314400458724e-01,5.698752574002573512e-01,2.561638817388817713e-01,1.632430555555555163e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.412329934162753098e+00,1.708828930275780866e+00,3.047551655088152067e+00,4.306772234576088820e+00,4.586166916710990193e+00,3.936726659910770865e-01,7.488619334480780543e-01,5.227833601458601320e-01,1.909694301444301301e-01,1.120759402259402238e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.553890783088547778e+00,1.824181751012802222e+00,3.215013354403632118e+00,4.468631786346435320e+00,4.707736240591321675e+00,3.567433508756174820e-01,7.288624139414802139e-01,4.792087087087087416e-01,1.421445588445588437e-01,7.675772200772199017e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.668299781177724928e+00,1.923494646310806244e+00,3.357040013177054139e+00,4.601186427593231265e+00,4.791478037629808284e+00,3.266077704694798634e-01,7.102758605851979823e-01,4.396214392964393758e-01,1.034184148434148243e-01,5.311536715286715310e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.755096956908702932e+00,2.008973251547132133e+00,3.473269131898879980e+00,4.693106640338897684e+00,4.845038803849901043e+00,3.038561784676242494e-01,6.934207903040734422e-01,4.061019465894465941e-01,7.746429643929643449e-02,3.843768053768053389e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.820921840412276005e+00,2.077749251195362579e+00,3.576628427812031497e+00,4.749534007821764270e+00,4.879775674819946119e+00,2.865531990682592678e-01,6.790891351118760744e-01,3.763392160017159926e-01,6.166921564421563168e-02,2.911522951522951472e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.870646006848130760e+00,2.133733353240149455e+00,3.655852499893733398e+00,4.792109588963644917e+00,4.900888585294995714e+00,2.737104961620398513e-01,6.677142211703959163e-01,3.530092449592449610e-01,5.039451951951951642e-02,2.372399899899900119e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.908585040875843575e+00,2.181499318531581189e+00,3.716917524678366558e+00,4.824082098620278813e+00,4.911841221673148183e+00,2.636885900207436850e-01,6.571608362019507599e-01,3.347046278421278442e-01,4.198707993707993108e-02,2.090181610181610083e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.937584283803190033e+00,2.220299726349967084e+00,3.764530575854437622e+00,4.835522611073085564e+00,4.929984221935272082e+00,2.558287997980768780e-01,6.483065691336775682e-01,3.195497265122265174e-01,3.914463391963391575e-02,1.631426962676962508e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.959595188583646230e+00,2.251366215603692211e+00,3.808313603912080847e+00,4.849997110639299613e+00,4.928703824179512694e+00,2.500695521037388236e-01,6.414689974182443688e-01,3.065790594165593852e-01,3.551226226226226329e-02,1.671788931788931870e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.982980345743043049e+00,2.276335671186447307e+00,3.849636130571365555e+00,4.869367002759661389e+00,4.936582578454698833e+00,2.439709291638884892e-01,6.359413367756741042e-01,2.943371567996567739e-01,3.063351208351208083e-02,1.497171099671099764e-02,0.000000000000000000e+00
2.100000000000000000e+01,4.001392731615474929e+00,2.298508882761001626e+00,3.882284260375159057e+00,4.877808400971549219e+00,4.946969382354191147e+00,2.390090120509924809e-01,6.303980995410212174e-01,2.848855212355212441e-01,2.853290433290433387e-02,1.221952309452309544e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.012223072622504105e+00,2.315266397646495111e+00,3.902724417005266400e+00,4.882953175204140628e+00,4.947948300634111618e+00,2.361248553038838849e-01,6.262590504876648367e-01,2.789496299871300211e-01,2.727076719576719543e-02,1.201997354497354696e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.022030546801430795e+00,2.331373862641198169e+00,3.917335794755390843e+00,4.888017599173954508e+00,4.951394930635180103e+00,2.334284993416394227e-01,6.226236230636833513e-01,2.738492277992277679e-01,2.602611182611182933e-02,1.121503467753467813e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.035038581907748778e+00,2.342274823972156916e+00,3.949437896932874281e+00,4.894201186316354146e+00,4.954240420409611545e+00,2.300330552206681645e-01,6.198515777395295911e-01,2.653886958386958428e-01,2.439133061633061775e-02,1.050061668811668771e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,100_200_200_200_168_32,lr=4E-05,Tr=120,B=64,S=6,Ls=64,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=2.4E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.182505996908460172e-01,5.325704956054687356e-02,6.067197901862008552e-02,9.909609753744942628e-02,1.310620949608939101e-01,1.658909456389290882e-01,1.995254314286368236e-01,9.430360829401055467e-01,9.518502574002574157e-01,9.517937969924812336e-01,9.451200301204819576e-01,9.406091752466751998e-01,9.363139889889889877e-01,9.325292488917488187e-01,2.386880000000000000e+05
-4.000000000000000000e+00,1.881411715121496242e-01,8.178528090885707480e-02,9.938269077028547005e-02,1.587793978963579489e-01,2.089506595475333073e-01,2.627681799616132241e-01,3.171808199882507062e-01,9.345994779098706351e-01,9.473583118833118766e-01,9.459989974937343948e-01,9.373841508892712948e-01,9.313143393393394920e-01,9.255094880594880724e-01,9.200315797940796791e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.834880721909659451e-01,1.216609653064182894e-01,1.507105725152151909e-01,2.405873571804591493e-01,3.157053457668849150e-01,3.961656272070748219e-01,4.760985651697431376e-01,9.244119942728770134e-01,9.420129129129128920e-01,9.394656462585033729e-01,9.282442340791738911e-01,9.200486111111110255e-01,9.120947054197053872e-01,9.046058558558558449e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.117402800718943379e-01,1.729501905441284126e-01,2.178219632421221075e-01,3.501510492733546642e-01,4.623970056942531270e-01,5.751755392892019536e-01,6.919459323883057067e-01,9.117981664181306067e-01,9.358422243672243068e-01,9.320258324382384441e-01,9.170301348250143869e-01,9.058102960102960566e-01,8.954378378378379244e-01,8.846426730301731878e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.758126801309131348e-01,2.350867426736014121e-01,3.019564698764256039e-01,4.919584922790527504e-01,6.519736534527369454e-01,8.100156616483416006e-01,9.638850608553205523e-01,8.963388565555739929e-01,9.290415594165593038e-01,9.234021213748657697e-01,9.034486230636833426e-01,8.883944819819821204e-01,8.741445910195909663e-01,8.596017624767624543e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.751265751407260263e-01,3.073612766947065311e-01,4.038446727480207166e-01,6.669811967441013900e-01,8.866061250141689110e-01,1.097844608443123926e+00,1.288121571200234516e+00,8.775071659025138748e-01,9.215536143286143789e-01,9.135027031865377012e-01,8.873702882960413652e-01,8.670421278421278632e-01,8.474012047762047306e-01,8.281730569855569879e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.006449570440110630e+00,3.891429381370544172e-01,5.260396185602460584e-01,8.778816952024187659e-01,1.166282782418387232e+00,1.430494934456689071e+00,1.648855453865868625e+00,8.545315685008164630e-01,9.134633204633204606e-01,9.018280075187968814e-01,8.678937894434881617e-01,8.403411465036465522e-01,8.143500643500644065e-01,7.893130827255827597e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.263854537072635731e+00,4.817790910175868691e-01,6.691993398666381543e-01,1.124474497284208008e+00,1.491734322581972361e+00,1.790996811730521054e+00,2.024943159954888383e+00,8.265106279664936606e-01,9.044679536679536280e-01,8.882393483709273285e-01,8.443048838209983309e-01,8.068814886314886747e-01,7.732801944801945826e-01,7.418898988273988637e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.539336869449842382e+00,5.872598029545375020e-01,8.371967659677778117e-01,1.405202364070074816e+00,1.841604557309831858e+00,2.166061985322407235e+00,2.398695741074425847e+00,7.923924864935366630e-01,8.941255255255254886e-01,8.717387218045111741e-01,8.149656769936890477e-01,7.654306199056198912e-01,7.227785106535106197e-01,6.853158640783639788e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.825408378623780692e+00,7.052562009947640487e-01,1.032389079434531176e+00,1.712501466308321341e+00,2.205208449670246651e+00,2.534713163886751275e+00,2.762381911448069882e+00,7.512900950756585816e-01,8.823204525954526645e-01,8.515513336913713704e-01,7.785015562248994714e-01,7.144975493350493867e-01,6.626041648791649585e-01,6.182655137280136382e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.115025303210531060e+00,8.358787573405674909e-01,1.254181549651282257e+00,2.038253888641084810e+00,2.565409277473177152e+00,2.887930311305182407e+00,3.108498034851891578e+00,7.029349187794907694e-01,8.685224259974259065e-01,8.267671410669531484e-01,7.340859366035570321e-01,6.535648326898325644e-01,5.927516945516945190e-01,5.419174817674817790e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.403221266564868674e+00,9.777047899450574953e-01,1.495464293071201878e+00,2.365723123209817036e+00,2.912886655875614572e+00,3.230027611528124343e+00,3.437521125759397389e+00,6.473368802267062128e-01,8.525428249678249637e-01,7.971681793770140079e-01,6.815793889845094267e-01,5.828794187044187280e-01,5.124615579865580139e-01,4.573899113399113592e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.683328855690502390e+00,1.125263348579406797e+00,1.747695919513702290e+00,2.686593386786324533e+00,3.240974603891372485e+00,3.550706387077059212e+00,3.748739488295146582e+00,5.862142185821156426e-01,8.346931145431145671e-01,7.626152166129608334e-01,6.209892139988525406e-01,5.049665165165164726e-01,4.259222114972114337e-01,3.680990383240382857e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.948042192601022293e+00,1.274562254394803640e+00,2.002368738276617766e+00,2.985290739876883315e+00,3.544188754217965087e+00,3.848451821020671293e+00,4.033390847819192437e+00,5.228865792860960537e-01,8.151697125697124902e-01,7.242576172574293203e-01,5.554232716580608242e-01,4.227152992277992127e-01,3.379960388960389639e-01,2.817575361075361218e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.195679670191946542e+00,1.421776868581771769e+00,2.246439633471625008e+00,3.263134058611733668e+00,3.828154743569237795e+00,4.124134882177625805e+00,4.290437834739685208e+00,4.597984494396787913e-01,7.944976297726298320e-01,6.829734962406015519e-01,4.863568990246701085e-01,3.391589124839125002e-01,2.530663020163020360e-01,2.027374570999571080e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.415214356359981718e+00,1.561080625534057686e+00,2.476847794907433453e+00,3.513713523387909099e+00,4.075681305067879734e+00,4.361451240471430957e+00,4.502511648791176491e+00,4.021293206379210616e-01,7.734824324324324207e-01,6.393386770497673233e-01,4.179031769936890073e-01,2.634702327327327342e-01,1.800045831545831476e-01,1.385768214643214591e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.602595835680053593e+00,1.687709075484957078e+00,2.684646760020937162e+00,3.736341691868645842e+00,4.291661141940525503e+00,4.547266367639814177e+00,4.667949977125440242e+00,3.522130039703870730e-01,7.528332046332045779e-01,5.966801020408163403e-01,3.525960484796328287e-01,1.973038610038609919e-01,1.240868332618332709e-01,8.977797440297440035e-02,0.000000000000000000e+00
1.200000000000000000e+01,3.755079314935775070e+00,1.801375975540706165e+00,2.863312159436089743e+00,3.924334575619016441e+00,4.463345772062028871e+00,4.691334840910775128e+00,4.786772566046033184e+00,3.114414832032789682e-01,7.329700128700127326e-01,5.564855263157894028e-01,2.958192484222604834e-01,1.455929268554268796e-01,8.196405333905333601e-02,5.581713141713141174e-02,0.000000000000000000e+00
1.300000000000000000e+01,3.877486216738110780e+00,1.900542668751307840e+00,3.024114121096474594e+00,4.092940064975193692e+00,4.598382644993918689e+00,4.788759703363691500e+00,4.860178097248077478e+00,2.787298127825509897e-01,7.145644144144144283e-01,5.174870569280344279e-01,2.446200301204819461e-01,1.058867546117546049e-01,5.438443800943801310e-02,3.543618261118261503e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.966451263331231658e+00,1.983605599675859699e+00,3.155275387934275866e+00,4.219208531243460847e+00,4.690267408302852381e+00,4.843712958063398411e+00,4.906637694767542968e+00,2.552477183025730345e-01,6.987278957528958445e-01,4.842353204439669989e-01,2.065199368904188371e-01,7.980513191763193015e-02,3.935181967681967291e-02,2.284620513370513167e-02,0.000000000000000000e+00
1.500000000000000000e+01,4.036339834769567148e+00,2.053894656726292123e+00,3.266164162772042356e+00,4.318902367319379820e+00,4.758701066221509457e+00,4.889329164232526281e+00,4.931047591345651071e+00,2.365600725543019200e-01,6.841258794508794372e-01,4.543889545291801002e-01,1.767650100401606250e-01,6.055693371943372122e-02,2.696860431860432020e-02,1.655505326755326787e-02,0.000000000000000000e+00
1.600000000000000000e+01,4.088544360155151658e+00,2.112020830733435606e+00,3.351925781658717352e+00,4.401018174307687048e+00,4.805434567383357169e+00,4.911146043164389852e+00,4.949720763683319369e+00,2.227751449246882232e-01,6.721728764478763773e-01,4.307387576083064884e-01,1.529201807228915966e-01,4.780394680394679796e-02,2.134394751894752584e-02,1.167116044616044353e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.130820395055271099e+00,2.157714900970459038e+00,3.436898096050534868e+00,4.465340311118534800e+00,4.836556171825954209e+00,4.927147574901581173e+00,4.961265315464564729e+00,2.115557074489747003e-01,6.620481767481768420e-01,4.073756981740064287e-01,1.343037292025243690e-01,3.949922779922779986e-02,1.727420634920635162e-02,8.833206420706420786e-03,0.000000000000000000e+00
1.800000000000000000e+01,4.159412556642577918e+00,2.196149511235101048e+00,3.498047709533146588e+00,4.506233766828264820e+00,4.852912665503366085e+00,4.935979049886976000e+00,4.967152636868613413e+00,2.040103216886657023e-01,6.530445731445730928e-01,3.906521661296097347e-01,1.225371270797475515e-01,3.528192299442299562e-02,1.510287430287430427e-02,7.443266480766480911e-03,0.000000000000000000e+00
1.900000000000000000e+01,4.182739715315046958e+00,2.229108252695628511e+00,3.543643015078135949e+00,4.540780731269291159e+00,4.867029945169176308e+00,4.943900645937238103e+00,4.971975701740809939e+00,1.977446696187709074e-01,6.457171171171171009e-01,3.766850519155030552e-01,1.130210628227194536e-01,3.163806842556842608e-02,1.312571500071500058e-02,6.281002431002430733e-03,0.000000000000000000e+00
2.000000000000000000e+01,4.204539999706405240e+00,2.254586712632860479e+00,3.593044069460459955e+00,4.571691689627511046e+00,4.881683318683079698e+00,4.950323354516710239e+00,4.975910853317805582e+00,1.921048798949930025e-01,6.398811561561561501e-01,3.633170426065163161e-01,1.046230565117613337e-01,2.794937258687258536e-02,1.152380594880594682e-02,5.334845559845559186e-03,0.000000000000000000e+00
2.100000000000000000e+01,4.217857503879637981e+00,2.275069012607846997e+00,3.628682126215525994e+00,4.591239593301500221e+00,4.883568924427032165e+00,4.951590925080435746e+00,4.976994441645485878e+00,1.886492667395847367e-01,6.355784963534962806e-01,3.534206945936269051e-01,9.901507458405048312e-02,2.745760403260403409e-02,1.129076576576576452e-02,5.132965107965107958e-03,0.000000000000000000e+00
2.200000000000000000e+01,4.231727376631329030e+00,2.294970837252480855e+00,3.659639627320425692e+00,4.607031060286930213e+00,4.896750624316079659e+00,4.954295729024069672e+00,4.977676381587982313e+00,1.848811322063741436e-01,6.307459352209351389e-01,3.441422484783386859e-01,9.470066695352839792e-02,2.413441655941656050e-02,1.063602888602888444e-02,4.927497139997140049e-03,0.000000000000000000e+00
2.300000000000000000e+01,4.244615010068529593e+00,2.313759340865271241e+00,3.685981343507766628e+00,4.627901844637734463e+00,4.901450756686074328e+00,4.957738604613712852e+00,4.980858170100621152e+00,1.814690624760876003e-01,6.258609931359931933e-01,3.367101145721445588e-01,8.921272231784280193e-02,2.305865508365508368e-02,9.780323180323182222e-03,4.191566566566566968e-03,0.000000000000000000e+00
2.400000000000000000e+01,4.254166290970075259e+00,2.326718577691486711e+00,3.710930679389408571e+00,4.637984120505196373e+00,4.906381269931793021e+00,4.959873163495744919e+00,4.983109934806823738e+00,1.791594089293525871e-01,6.234104247104247376e-01,3.301023272466880876e-01,8.672644865174984619e-02,2.173588588588588541e-02,9.308672958672957465e-03,3.672694122694122876e-03,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,84_200_128_128_32,lr=5E-05,Tr=120,B=64,S=3,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.081542535887824036e-01,5.339338111877441062e-02,9.818437767028809215e-02,1.728850019772847357e-01,9.442945181292404788e-01,9.518037162162161779e-01,9.453419419419419878e-01,9.357378962295629377e-01,1.248640000000000000e+05
-4.000000000000000000e+00,1.702370779249403332e-01,8.224278688430786133e-02,1.572969673474629848e-01,2.711714795430501534e-01,9.366048937826715326e-01,9.473470970970971905e-01,9.376328578578578821e-01,9.248347263930597473e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.550454710324605023e-01,1.217785100936889658e-01,2.374567440350850434e-01,4.059011589686075672e-01,9.273748790457124747e-01,9.419654154154154524e-01,9.287230146813481024e-01,9.114362070403737581e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.673714639345804778e-01,1.731462515195210661e-01,3.433465344111124584e-01,5.856216058731079643e-01,9.161276220665109937e-01,9.357999749749750240e-01,9.179690357023689851e-01,8.946138555221888611e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.099461449517144196e-01,2.350986825625101806e-01,4.785573573112487655e-01,8.161823949813842294e-01,9.025215062284507317e-01,9.289424424424423954e-01,9.051260010010009349e-01,8.734960752419086427e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.807723028924730357e-01,3.068500765164693389e-01,6.413821595509846540e-01,1.094084672609965114e+00,8.864514111333555713e-01,9.215822572572572868e-01,8.901653319986653212e-01,8.476066441441441057e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.767679925759633841e-01,3.880224574406941906e-01,8.321015769640605075e-01,1.410179943323135454e+00,8.673321807919029958e-01,9.134776026026025786e-01,8.726557140473805152e-01,8.158632257257257825e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.090881022877163486e+00,4.784624918301900176e-01,1.046181275049845372e+00,1.747999301751454571e+00,8.450246426982537251e-01,9.047787787787786584e-01,8.523662829496162496e-01,7.779288663663664893e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.317227030807071264e+00,5.798264109293619351e-01,1.278808128754297835e+00,2.093046552737554133e+00,8.186986847959070168e-01,8.948632507507505718e-01,8.286171588254922504e-01,7.326156448114782282e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.549936705138948101e+00,6.909115180969238601e-01,1.528067176183064868e+00,2.430831421136856019e+00,7.879833305527750298e-01,8.837304304304304248e-01,8.006410910910911616e-01,6.795784701368035030e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.781774135907491230e+00,8.100040376981099133e-01,1.782146990219751981e+00,2.753171379804611352e+00,7.529242436881325995e-01,8.713947197197197125e-01,7.683398648648649409e-01,6.190381464798131450e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.007832415289348749e+00,9.344210562705993484e-01,2.038558824380238832e+00,3.050517365217209065e+00,7.141453773217660839e-01,8.576170295295294510e-01,7.315226476476476281e-01,5.532964547881213946e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.225564488013585418e+00,1.060970680077870654e+00,2.288031107823054189e+00,3.327691676139831412e+00,6.721527416305194125e-01,8.428483483483484306e-01,6.907636302969636377e-01,4.828462462462462246e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.428193908267550771e+00,1.183491138219833427e+00,2.520178507486979136e+00,3.580912079095840639e+00,6.286503739850962669e-01,8.277242617617617260e-01,6.473048965632299812e-01,4.109219636302969825e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.610563296556472679e+00,1.300013446728388367e+00,2.729905263264973847e+00,3.801771179676055823e+00,5.863878433989544448e-01,8.121327077077076240e-01,6.028820153486820210e-01,3.441488071404737448e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.768474927955203668e+00,1.406957082351048882e+00,2.910307124694188285e+00,3.988160576820373393e+00,5.478814272605938562e-01,7.968818068068067584e-01,5.607730397063730443e-01,2.859894352686019325e-01,0.000000000000000000e+00
1.100000000000000000e+01,2.905303252511554302e+00,1.502400446653366028e+00,3.066335211912790903e+00,4.147174098968505973e+00,5.130232329551773773e-01,7.824853728728727864e-01,5.208155739072405366e-01,2.357687520854187535e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.015629202180438284e+00,1.584348088502884000e+00,3.195386932214101083e+00,4.267152585824330657e+00,4.843090910354799217e-01,7.695608858858858925e-01,4.851622288955622087e-01,1.982041583249916361e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.110353346957100751e+00,1.653798253933588702e+00,3.306754552523294866e+00,4.370507234414418463e+00,4.592364934378823094e-01,7.579064064064062745e-01,4.536488905572239050e-01,1.661541833500166931e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.180922583129671022e+00,1.709384171644846573e+00,3.388134542544682937e+00,4.445249035199482890e+00,4.400445014458902460e-01,7.477406406406404971e-01,4.289107941274608038e-01,1.434820695695695758e-01,0.000000000000000000e+00
1.500000000000000000e+01,3.239825270573298610e+00,1.756449188788731908e+00,3.464629119237264021e+00,4.498397503693898791e+00,4.243790610054498647e-01,7.395208958958958689e-01,4.059262846179512718e-01,1.276900025025025087e-01,0.000000000000000000e+00
1.600000000000000000e+01,3.285917278872595659e+00,1.793462790012359642e+00,3.522356667041778522e+00,4.541932379563649924e+00,4.118877085418752304e-01,7.324918418418419064e-01,3.881768935602268877e-01,1.149943902235568971e-01,0.000000000000000000e+00
1.700000000000000000e+01,3.322258715550104657e+00,1.823702004194259541e+00,3.570749757448832273e+00,4.572324385007222602e+00,4.019815690690691223e-01,7.265158158158159241e-01,3.730590757424090409e-01,1.063698156489823188e-01,0.000000000000000000e+00
1.800000000000000000e+01,3.351156582037607468e+00,1.847626574834187796e+00,3.609065419038136824e+00,4.596777752240498671e+00,3.939482148815482421e-01,7.217010635635636717e-01,3.608767517517517120e-01,9.926682932932932857e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.375239890522427455e+00,1.867193994760513398e+00,3.642076102495193535e+00,4.616449574311574544e+00,3.878680722389055702e-01,7.182309434434434037e-01,3.513552218885552247e-01,9.401805138471805434e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.393936680873235190e+00,1.881613532145818057e+00,3.669289019584655698e+00,4.630907490889231148e+00,3.826865824157490437e-01,7.151707832832832068e-01,3.430299883216549883e-01,8.985897564230897749e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.411535996278126870e+00,1.895764338095982771e+00,3.693701317866643130e+00,4.645142332871754931e+00,3.779754462796129921e-01,7.120720470470471852e-01,3.357902235568902549e-01,8.606406823490157787e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.419779962433709297e+00,1.905731493631998674e+00,3.701808791637420715e+00,4.651799602031707614e+00,3.760916583249915845e-01,7.102661161161160086e-01,3.338261928595261940e-01,8.418266599933266203e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.436556506660249255e+00,1.915901902278264402e+00,3.728819393793741721e+00,4.664948223908742087e+00,3.713698031364698338e-01,7.083050300300300917e-01,3.250185518852184985e-01,8.078582749416082787e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.446833479775322839e+00,1.923879780848821053e+00,3.743896135091781652e+00,4.672724523385365814e+00,3.685350503281059065e-01,7.064932307307307813e-01,3.204970887554220993e-01,7.861483149816482496e-02,0.000000000000000000e+00
2.500000000000000000e+01,3.456329572439193587e+00,1.932103385289510200e+00,3.760537091016769473e+00,4.676348241011301532e+00,3.660761455900344852e-01,7.049487237237237469e-01,3.156282699366033118e-01,7.765144310977643849e-02,0.000000000000000000e+00
2.600000000000000000e+01,3.464555148972404908e+00,1.938831955115000394e+00,3.767998470942179434e+00,4.686835020860035783e+00,3.640561867422979492e-01,7.034282657657657811e-01,3.139041374708041454e-01,7.483615699032365731e-02,0.000000000000000000e+00
2.700000000000000000e+01,3.471225111458036583e+00,1.944707200924555401e+00,3.778479601383209374e+00,4.690488532066344973e+00,3.621187854521186744e-01,7.021951951951951321e-01,3.101166082749415853e-01,7.404455288621955567e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,84_200_128_128_32,lr=5E-05,Tr=120,B=64,S=6,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.137825395796033950e-01,5.309107255935668901e-02,6.007120927174885994e-02,9.465770896275838009e-02,1.268248643875121984e-01,1.604914889335632422e-01,1.875588933626810839e-01,9.435708199979125910e-01,9.519382632632632513e-01,9.518917919799498861e-01,9.458121820615796871e-01,9.410599474474474757e-01,9.369026026026024967e-01,9.338201326326325269e-01,1.248640000000000000e+05
-4.000000000000000000e+00,1.835849057568444131e-01,8.155684550603230221e-02,9.777564795811971576e-02,1.548826128641764277e-01,2.043094846407572385e-01,2.568584345181783024e-01,3.061264090538025062e-01,9.350974353201300104e-01,9.474732982982984053e-01,9.462362781954886115e-01,9.378562416331993612e-01,9.318120495495495481e-01,9.261070403737069467e-01,9.210997038705373008e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.781385649310217922e-01,1.215844159126281687e-01,1.496689464251200474e-01,2.355526895523071262e-01,3.110952746073404884e-01,3.886424439748128457e-01,4.622876191139221325e-01,9.249339510281714416e-01,9.419385135135135423e-01,9.396958855472011818e-01,9.287153781793842100e-01,9.205515765765766023e-01,9.127786619953287550e-01,9.059236903570236921e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.035791040526495732e-01,1.725142629941304462e-01,2.158199561436970892e-01,3.437079022725423316e-01,4.545001506805420033e-01,5.638848605155944993e-01,6.710474917093912639e-01,9.125996502033558722e-01,9.358689689689690949e-01,9.322669381787803689e-01,9.176856927710843603e-01,9.066533783783782274e-01,8.964859359359359514e-01,8.866369869869871190e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.641859200000762797e-01,2.345613869031270282e-01,2.988894454638163500e-01,4.826415017445881972e-01,6.399419391949972002e-01,7.935422536532084070e-01,9.355389930407206345e-01,8.974267463239451459e-01,9.290716966966967583e-01,9.237379490392648718e-01,9.043868473895582127e-01,8.894296421421421517e-01,8.756762095428761716e-01,8.622581331331331533e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.576799100107617368e-01,3.053782256444295129e-01,3.979018990198771033e-01,6.540730484326680028e-01,8.689110984802246307e-01,1.069772428671518893e+00,1.250042759815851889e+00,8.791575794036682323e-01,9.217353353353352485e-01,9.140958646616541561e-01,8.885623828647924993e-01,8.685302677677676497e-01,8.501239739739739898e-01,8.318976518184850732e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.803575218253665069e-01,3.861746090253194152e-01,5.135416552225748887e-01,8.540308496157328344e-01,1.134563188791275046e+00,1.391140185832977272e+00,1.602694642464319807e+00,8.572267851092579827e-01,9.136094844844844243e-01,9.031077276524644981e-01,8.700627844712182091e-01,8.436365490490490560e-01,8.186153737070404057e-01,7.943287912912913029e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.223613998717731910e+00,4.756621793111165397e-01,6.483662180900573446e-01,1.080138885736465548e+00,1.434120789925257267e+00,1.735359510262807214e+00,1.968036408980687435e+00,8.310977967953584455e-01,9.049498748748749932e-01,8.903487050960735560e-01,8.487611445783131980e-01,8.131374624624624348e-01,7.801994828161494810e-01,7.491901109442775653e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.480733928071128025e+00,5.751286362012227871e-01,7.989350465138753687e-01,1.329631394545237155e+00,1.756498594999313267e+00,2.092656692425409748e+00,2.331553203741709268e+00,7.999265068993967054e-01,8.953180930930931813e-01,8.759386382623224332e-01,8.233039658634536684e-01,7.761698448448447474e-01,7.333736236236236827e-01,6.954548757090424083e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.743420880158742081e+00,6.828162914911906078e-01,9.669619859059651601e-01,1.594105855941772454e+00,2.090690105517705177e+00,2.446015121539433679e+00,2.679935920556386186e+00,7.633931873123085410e-01,8.847772772772772854e-01,8.587595655806182782e-01,7.935848560910307992e-01,7.315213463463463572e-01,6.780971137804470139e-01,6.336189647981314010e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.005858006013764072e+00,7.993463929494222242e-01,1.149162899255752546e+00,1.866980400721232058e+00,2.424128206173578715e+00,2.780171270767847869e+00,3.015358866214752354e+00,7.210449740646751593e-01,8.727067067067066919e-01,8.389992272347535085e-01,7.590238453815261188e-01,6.783921421421421627e-01,6.148867951284617828e-01,5.622611277944611352e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.262322324474652646e+00,9.195662412643432759e-01,1.340299096107482990e+00,2.140449037790298270e+00,2.742676724433898983e+00,3.101814117431640483e+00,3.329128729820251653e+00,6.734124247291473075e-01,8.596418418418418916e-01,8.167722431077694134e-01,7.188648761713520852e-01,6.181598473473474131e-01,5.425992909576242695e-01,4.844364489489489389e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.506851708345942953e+00,1.041292094469070451e+00,1.534322578112284452e+00,2.410878987232844217e+00,3.037565184990564937e+00,3.395428842782974410e+00,3.621622562487920138e+00,6.225139860847551665e-01,8.455396646646646808e-01,7.922475981620719088e-01,6.737759538152610084e-01,5.531198573573573585e-01,4.671867617617617707e-01,4.032140807474140498e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.734594528926743706e+00,1.159765765746434640e+00,1.725995783329010047e+00,2.662075497786204004e+00,3.311340501626332422e+00,3.663697088321050011e+00,3.884692536751429337e+00,5.700841604435208376e-01,8.312024524524525004e-01,7.657893692564745614e-01,6.250939926372155453e-01,4.833298423423423307e-01,3.903857524190857409e-01,3.247035535535535700e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.941686825672785499e+00,1.272904866933822543e+00,1.903545395374298010e+00,2.889655646006266121e+00,3.555719647963841545e+00,3.904388004302978388e+00,4.123907393455505499e+00,5.189655777187640595e-01,8.164006756756756467e-01,7.388839390142020180e-01,5.752462014725568951e-01,4.148503128128128714e-01,3.173962462462462386e-01,2.510160910910911314e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.128265533407528665e+00,1.373883673508961900e+00,2.076446043491363636e+00,3.094037546714146991e+00,3.772817051887512374e+00,4.124115384101867399e+00,4.328293500741322575e+00,4.707685884650893993e-01,8.024117117117117726e-01,7.102965747702588706e-01,5.251872991967871940e-01,3.499567692692692744e-01,2.487302886219552589e-01,1.880288872205539141e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.284502778821521307e+00,1.463134126504262333e+00,2.222647957881291880e+00,3.273528351545333948e+00,3.959037785371144480e+00,4.300410937786102394e+00,4.488257513840992807e+00,4.295277117434215253e-01,7.892055805805806568e-01,6.843007518796992983e-01,4.777024096385542595e-01,2.924337337337337139e-01,1.940043960627294006e-01,1.395193985652319058e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.414955303668975706e+00,1.540680427710215294e+00,2.356431152423222652e+00,3.423556473016738710e+00,4.109909729639689147e+00,4.446267599105834911e+00,4.612886440118153963e+00,3.948507913791058921e-01,7.771924174174172917e-01,6.591767752715120832e-01,4.355302878179385107e-01,2.452967092092092072e-01,1.494169336002669213e-01,1.024916249582916161e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.519830832454893255e+00,1.605348939975102640e+00,2.470225399732589810e+00,3.547562940756479932e+00,4.241450250625610430e+00,4.553138265132903761e+00,4.701259198506673620e+00,3.667906211364936886e-01,7.666150900900901011e-01,6.359984335839599101e-01,3.990687583668004468e-01,2.046604729729729899e-01,1.173857691024357691e-01,7.701520270270270641e-02,0.000000000000000000e+00
1.400000000000000000e+01,3.599469859533840133e+00,1.658085277398427371e+00,2.562018265644709469e+00,3.650236481984456383e+00,4.340508918603261712e+00,4.624277962684631760e+00,4.761692250887552547e+00,3.455100422119309900e-01,7.571512762762762083e-01,6.166655597326650140e-01,3.682190595716198778e-01,1.745383508508508708e-01,9.668425925925924758e-02,5.980174758091424264e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.665794643375608786e+00,1.700828423659006772e+00,2.643400207996368323e+00,3.738755558967590265e+00,4.418451035499573187e+00,4.681688244183858316e+00,4.811644389947255185e+00,3.277274381865685204e-01,7.501789539539539531e-01,5.979272974101921267e-01,3.410814591700133680e-01,1.509215340340340494e-01,8.015759092425758792e-02,4.609779362696029420e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.712743234594662933e+00,1.734710009256998697e+00,2.706128255367278967e+00,3.806422036091486660e+00,4.466414587497711253e+00,4.720001302560170586e+00,4.842783216794331658e+00,3.153977045995352002e-01,7.442099849849849180e-01,5.837176065162907879e-01,3.204105421686747057e-01,1.369169419419419276e-01,6.939162495829162558e-02,3.773952702702702833e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.751002089447445176e+00,1.762275611400604181e+00,2.764483979940414393e+00,3.857082230488459107e+00,4.509091904799143791e+00,4.748976570288339971e+00,4.864102239767710500e+00,3.052053831762407410e-01,7.382983483483483989e-01,5.701371762740183868e-01,3.044036646586345540e-01,1.246571696696696513e-01,6.145008341675008146e-02,3.228585669002335262e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.782382963048087188e+00,1.784081686417261725e+00,2.807138431549072166e+00,3.904674545049667156e+00,4.548123855272929283e+00,4.769357851664225656e+00,4.880921408335368028e+00,2.968561308171565605e-01,7.343076326326326564e-01,5.595441938178780106e-01,2.902175535475234325e-01,1.131804304304304259e-01,5.605680680680681649e-02,2.783016766766767056e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.806079306430287357e+00,1.799426379521687824e+00,2.843904718796411935e+00,3.938306524276733445e+00,4.576040501594543564e+00,4.786508171717326121e+00,4.892289542675018588e+00,2.904551015605795761e-01,7.317694944944944657e-01,5.501048454469507076e-01,2.791849397590361326e-01,1.053912662662662703e-01,5.139265932599265674e-02,2.488740407073740390e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.826710543142425092e+00,1.816641481876373199e+00,2.878701036532719915e+00,3.970692382017771305e+00,4.594638866583506065e+00,4.795690150578816535e+00,4.903899341265360867e+00,2.853012233593343328e-01,7.283350100100099977e-01,5.419790726817043103e-01,2.697741800535475298e-01,1.004521271271271443e-01,4.922644310977644655e-02,2.204050717384050534e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.842106347812546119e+00,1.828984691699345966e+00,2.904220082839330086e+00,3.996757385651270589e+00,4.605998216311136595e+00,4.805007565657297697e+00,4.911670144716898889e+00,2.810834688919752744e-01,7.259163413413413091e-01,5.346301796157059139e-01,2.619918674698795691e-01,9.721101101101101150e-02,4.653851351351352000e-02,2.021290040040039926e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.856375161674287622e+00,1.840141725381215343e+00,2.928167026440302578e+00,4.014355484247207784e+00,4.622035487016042055e+00,4.816738721688588853e+00,4.916812525272369783e+00,2.775969800676812982e-01,7.239574574574574317e-01,5.293609649122807959e-01,2.566773594377509959e-01,9.295389139139137447e-02,4.355262762762762002e-02,1.907957957957957806e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.868532505790392317e+00,1.847887129306793108e+00,2.946820448001225667e+00,4.037184848149617089e+00,4.634478560924529589e+00,4.821028821150461496e+00,4.923795227209726733e+00,2.745991303669674810e-01,7.220990740740741431e-01,5.256800334168755251e-01,2.502599564926372144e-01,8.953986486486485707e-02,4.266586586586586238e-02,1.734998748748748515e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.877455998394224057e+00,1.856158210595448832e+00,2.965084376811981226e+00,4.047124345779418597e+00,4.643650514284769493e+00,4.825919607639312936e+00,4.926798935254415035e+00,2.720356215460082994e-01,7.207602102102101949e-01,5.203707393483709698e-01,2.461087014725568956e-01,8.695232732732731395e-02,4.136158658658658366e-02,1.666016433099766492e-02,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,84_200_128_128_32,lr=5E-05,Tr=128,B=64,S=2,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.485024849573771288e-02,5.364287392298380808e-02,1.360576230684916177e-01,9.460231875734508300e-01,9.518021751469016856e-01,9.402441999999999744e-01,1.248640000000000000e+05
-4.000000000000000000e+00,1.481929637591044013e-01,8.236810970306396307e-02,2.140178178151448674e-01,9.391620083800749086e-01,9.472656834268162740e-01,9.310583333333334322e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.205934818585713608e-01,1.219959650039672827e-01,3.191909987131754667e-01,9.309922136685362393e-01,9.419051065037392645e-01,9.200793208333333251e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.174150144259135220e-01,1.732739253044128513e-01,4.615561035474141649e-01,9.211007783987712472e-01,9.358011234642092946e-01,9.064004333333331997e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.400219635963439901e-01,2.353911135991414438e-01,6.446528135935465365e-01,9.092673157919337612e-01,9.289546357505341634e-01,8.895799958333333590e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.863945356210072957e-01,3.073951821327209344e-01,8.653938891092936014e-01,8.955028719417734706e-01,9.215560730502138087e-01,8.694496708333332435e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.571038791338602358e-01,3.888076931635538469e-01,1.125400065104166680e+00,8.791874647369124496e-01,9.134481086404915295e-01,8.449268208333332586e-01,0.000000000000000000e+00
2.000000000000000000e+00,9.470793219804763963e-01,4.803211332956949797e-01,1.413837510665257868e+00,8.600428519163996199e-01,9.045336454994657993e-01,8.155520583333333295e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.148921409527460691e+00,5.817955102920532306e-01,1.716047308762868262e+00,8.378392382011217165e-01,8.946024389022434464e-01,7.810760374999999867e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.360073179046312974e+00,6.945386905670165589e-01,2.025607667525609390e+00,8.118099553151709724e-01,8.834050814636751348e-01,7.402148291666666990e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.575803017020225294e+00,8.152238629659016578e-01,2.336382171074549152e+00,7.814809064636751845e-01,8.708336004273504738e-01,6.921282124999998953e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.786937223593394020e+00,9.416014917691548636e-01,2.632272955417632954e+00,7.476083457665598786e-01,8.569191873664530057e-01,6.382975041666666405e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.986619881629943851e+00,1.069398873170216868e+00,2.903840890089670612e+00,7.112507584869123267e-01,8.419402961404913732e-01,5.805612208333333912e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.173489996711412964e+00,1.194255435228347872e+00,3.152724558194478277e+00,6.732093764089210897e-01,8.261892611511753026e-01,5.202294916666667657e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.343571531335512770e+00,1.312577938079833917e+00,3.374565124591191623e+00,6.352561492254273912e-01,8.105589276175213520e-01,4.599533708333333193e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.494917940815289725e+00,1.420665952603022308e+00,3.569169929027557586e+00,5.990668816372862748e-01,7.950707966079059164e-01,4.030629666666666333e-01,0.000000000000000000e+00
1.100000000000000000e+01,2.626969029664993460e+00,1.515054601113001498e+00,3.738883458216985201e+00,5.655833318042200464e-01,7.806986094417734945e-01,3.504680541666666538e-01,0.000000000000000000e+00
1.200000000000000000e+01,2.736271352608998342e+00,1.597537828842798824e+00,3.875004876375198304e+00,5.376316636618589939e-01,7.676264523237180670e-01,3.076368749999999763e-01,0.000000000000000000e+00
1.300000000000000000e+01,2.829913792967796660e+00,1.665547588268915913e+00,3.994279997666676962e+00,5.128416020966880540e-01,7.559869958600426987e-01,2.696962083333333537e-01,0.000000000000000000e+00
1.400000000000000000e+01,2.903013901352882176e+00,1.720641209204991640e+00,4.085386593500772712e+00,4.935489389423076689e-01,7.461528445512819463e-01,2.409450333333333361e-01,0.000000000000000000e+00
1.500000000000000000e+01,2.963403541684150877e+00,1.764494567950566584e+00,4.162312515417735170e+00,4.774322875066773775e-01,7.379192791800214257e-01,2.169452958333333292e-01,0.000000000000000000e+00
1.600000000000000000e+01,3.009006117701530592e+00,1.801292003870010427e+00,4.216720231533050978e+00,4.656294901442308287e-01,7.313704927884615570e-01,1.998884875000000449e-01,0.000000000000000000e+00
1.700000000000000000e+01,3.046426248788833391e+00,1.828027544180552244e+00,4.264824953397114982e+00,4.555866353231837751e-01,7.259816539797008250e-01,1.851916166666666974e-01,0.000000000000000000e+00
1.800000000000000000e+01,3.073676054040590966e+00,1.851325160741805975e+00,4.296026947339376179e+00,4.485927486511752105e-01,7.215087306356837704e-01,1.756767666666666783e-01,0.000000000000000000e+00
1.900000000000000000e+01,3.096687356352806120e+00,1.869068646351496277e+00,4.324306066354115963e+00,4.426955802350427405e-01,7.176862313034187979e-01,1.677049291666666830e-01,0.000000000000000000e+00
2.000000000000000000e+01,3.119024106701215437e+00,1.884174427588780620e+00,4.353873785813649810e+00,4.369519633146368154e-01,7.148369557959403098e-01,1.590669708333333210e-01,0.000000000000000000e+00
2.100000000000000000e+01,3.132919339934984837e+00,1.895902117490768424e+00,4.369936562379201028e+00,4.333749181824252950e-01,7.123117905315172749e-01,1.544380458333333428e-01,0.000000000000000000e+00
2.200000000000000000e+01,3.146792317946752071e+00,1.906765040556589685e+00,4.386819595336914013e+00,4.296737841412927028e-01,7.098369474492520759e-01,1.495106208333333297e-01,0.000000000000000000e+00
2.300000000000000000e+01,3.159762146155039364e+00,1.913504376888275127e+00,4.406019915421803823e+00,4.262325309428418585e-01,7.083199285523503752e-01,1.441451333333333140e-01,0.000000000000000000e+00
2.400000000000000000e+01,3.166038858652114651e+00,1.923236787160237604e+00,4.408840930143991699e+00,4.249745677884615436e-01,7.067852564102563573e-01,1.431638791666666743e-01,0.000000000000000000e+00


==> plots/V1.5/Q32_L30/v1.5,32-SQAM,84_200_128_128_32,lr=5E-05,Tr=132,B=64,S=4,Ls=64,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.133495086431503263e-01,5.342468706766764081e-02,7.789726177851359623e-02,1.338015329043070467e-01,1.882745528221130282e-01,9.435828187813262158e-01,9.518536356946953880e-01,9.484682093209321208e-01,9.402347318065139570e-01,9.337746983031635084e-01,1.248640000000000000e+05
-4.000000000000000000e+00,1.805093750158945909e-01,8.216673835118611102e-02,1.268259121576945092e-01,2.152860396703084322e-01,2.977588098843892417e-01,9.354407696702341513e-01,9.473416282025551860e-01,9.417037828782878206e-01,9.307111961196119498e-01,9.220064714804813155e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.713311217228571159e-01,1.218218077023824064e-01,1.916988576253255139e-01,3.247600742975870758e-01,4.470437472661336065e-01,9.256730417316014758e-01,9.419803665797044090e-01,9.340033378337833092e-01,9.193006133946728387e-01,9.074078491182451245e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.925214805603027268e-01,1.731069712638854952e-01,2.780149798393249383e-01,4.723909468650817622e-01,6.465730242729187394e-01,9.136726253268263598e-01,9.358165930831493506e-01,9.248497974797480481e-01,9.051753508684202698e-01,8.888487598759875485e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.461281295220057341e-01,2.351314646402994923e-01,3.864361586570739804e-01,6.626225501696269005e-01,9.003223446210225633e-01,8.991084642128671645e-01,9.289990300354539210e-01,9.141500025002500252e-01,8.877073957395740234e-01,8.655774285761909104e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.311559422413508313e-01,3.065544530550639024e-01,5.179020999272664350e-01,8.950866845448811615e-01,1.205080531438191827e+00,8.815585789125269800e-01,9.215658238009231118e-01,9.016811681168116488e-01,8.665396372970629590e-01,8.364476864353102004e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.413160849213599857e-01,3.876336836814880393e-01,6.697664820353189663e-01,1.164484998385111547e+00,1.543379175583521556e+00,8.609102475782899333e-01,9.135584487256673825e-01,8.876197244724471913e-01,8.411254542120878419e-01,8.013373629029569845e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.170403800964355367e+00,4.779042479197184168e-01,8.419127804438273355e-01,1.461253035386403498e+00,1.900545140107472664e+00,8.363097190375770040e-01,9.047557361696435541e-01,8.713506225622562607e-01,8.105987682101543079e-01,7.585337492082541155e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.412681896269321502e+00,5.780458799997965080e-01,1.033526168982187965e+00,1.783090789397557607e+00,2.256064746697743928e+00,8.072258148621154206e-01,8.951307947019868649e-01,8.525143889388938634e-01,7.732840367370069634e-01,7.079740390705737685e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.658928458988666366e+00,6.882295192082722446e-01,1.236635282357533727e+00,2.109631198406219266e+00,2.601217835982640558e+00,7.732445305788855361e-01,8.841311626195732520e-01,8.309861111111109810e-01,7.287801613494682140e-01,6.490806872353902524e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.903020161330699844e+00,8.063363205591838057e-01,1.453484469890594433e+00,2.425833976189295527e+00,2.926425878683725834e+00,7.347149613140122604e-01,8.718891731888420704e-01,8.061590034003400795e-01,6.781160532719938683e-01,5.826956153948728012e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.140793908516565924e+00,9.307714858055115004e-01,1.670154609282811453e+00,2.731968065579732041e+00,3.230281473398208814e+00,6.918077135942071187e-01,8.582594822396146794e-01,7.786529402940294275e-01,6.200925592559256572e-01,5.102258725872587108e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.365845163842042354e+00,1.055111838738123531e+00,1.882254471063613988e+00,3.016568183024724181e+00,3.509446162541707270e+00,6.460735520088983774e-01,8.438053883202889516e-01,7.488001550155014563e-01,5.568661949528286303e-01,4.348224697469746935e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.573360750973224587e+00,1.176256272077560450e+00,2.079666640043258852e+00,3.274719273567199718e+00,3.762800818204879771e+00,5.995726807021209970e-01,8.287291624857849870e-01,7.177154090409040288e-01,4.915339867320066003e-01,3.603121645497883718e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.761503858407338363e+00,1.289642312208811425e+00,2.262907637437184594e+00,3.509093284845352212e+00,3.984372199138005666e+00,5.545065130754245342e-01,8.138496554953508211e-01,6.862041954195420290e-01,4.259094409440943862e-01,2.920627604427109558e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.927108639955520619e+00,1.394551484664281249e+00,2.423568645318349368e+00,3.713416529099146324e+00,4.176897900740305758e+00,5.128708268522768066e-01,7.990797712221553439e-01,6.559161416141614520e-01,3.644909907657432613e-01,2.319964038070473356e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.064059989690780750e+00,1.485534633636474533e+00,2.558093750158945578e+00,3.882124253273010250e+00,4.330487321694691971e+00,4.774778531937078907e-01,7.855141313800254599e-01,6.281126112611260526e-01,3.119871820515384697e-01,1.842974880821415529e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.181182331462701462e+00,1.564436349312464447e+00,2.676347789446512859e+00,4.032738663991292327e+00,4.451206523100535328e+00,4.466288251134716836e-01,7.727963910629475075e-01,6.021017476747674291e-01,2.645808414174750656e-01,1.470363202986965101e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.275054375410079821e+00,1.632742290019989051e+00,2.769438812414805273e+00,4.154084021727244114e+00,4.543952377478281512e+00,4.219446588284655464e-01,7.620401364639773911e-01,5.803649239923992509e-01,2.262072373904056855e-01,1.191663374670800385e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.348697951098283276e+00,1.686506045341491733e+00,2.850611057519912617e+00,4.241397548357645597e+00,4.616277153174082493e+00,4.024618406584036245e-01,7.524743628336343360e-01,5.604164416441644869e-01,1.990714654798813044e-01,9.788509267593427376e-02,0.000000000000000000e+00
1.500000000000000000e+01,3.406243920564651528e+00,1.730836158911387201e+00,2.915319741408030296e+00,4.315416280110676794e+00,4.663403501828511821e+00,3.874934636744579719e-01,7.448746906147568625e-01,5.443929767976798395e-01,1.760994016068273549e-01,8.460678567856785848e-02,0.000000000000000000e+00
1.600000000000000000e+01,3.449133438388506612e+00,1.765215894301732424e+00,2.959754917860031309e+00,4.371108308156331113e+00,4.700454633235931823e+00,3.761293292891651485e-01,7.386726035186300665e-01,5.326392889288928956e-01,1.592592675934260127e-01,7.394615711571157768e-02,0.000000000000000000e+00
1.700000000000000000e+01,3.483879069745540402e+00,1.794570316632588813e+00,3.007680691321690691e+00,4.408893729050953780e+00,4.724371541976928768e+00,3.674518403275205958e-01,7.327340123085156476e-01,5.214002400240024260e-01,1.484059572623928902e-01,6.726715171517151648e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.513427746693293052e+00,1.817252188920974731e+00,3.040805843909581530e+00,4.446264840443928890e+00,4.749388113498687503e+00,3.595680800282014533e-01,7.285837012509197574e-01,5.116788928892889166e-01,1.374151665166516434e-01,6.059455945594559301e-02,0.000000000000000000e+00
1.900000000000000000e+01,3.534794652859369890e+00,1.835321478764216030e+00,3.069444627205530907e+00,4.470104646205902199e+00,4.764307859261831091e+00,3.541197644805872402e-01,7.251027827948358651e-01,5.041545779577958353e-01,1.306873604027069535e-01,5.653433676701003635e-02,0.000000000000000000e+00
2.000000000000000000e+01,3.552469668110211920e+00,1.848141740719477344e+00,3.094348670562108161e+00,4.494455539067586436e+00,4.772932722091674407e+00,3.494138234946562727e-01,7.220553381497090140e-01,4.975289278927892411e-01,1.236137447078041046e-01,5.445728322832283502e-02,0.000000000000000000e+00
2.100000000000000000e+01,3.566067295571168749e+00,1.862349661827087388e+00,3.113414686600367354e+00,4.510801514148711888e+00,4.777703319708506591e+00,3.460255765573797548e-01,7.195051006756304490e-01,4.918612486248625237e-01,1.190250941760842840e-01,5.371086275294195689e-02,0.000000000000000000e+00
2.200000000000000000e+01,3.576719937324523535e+00,1.871503887573877867e+00,3.130067577918370425e+00,4.522803256193796528e+00,4.782505027612049986e+00,3.435193600416885373e-01,7.176171483042343979e-01,4.878636988698870081e-01,1.158347918125145759e-01,5.276180118011800785e-02,0.000000000000000000e+00
2.300000000000000000e+01,3.589702217141787166e+00,1.882477140188217213e+00,3.144780753850936694e+00,4.536595434347788114e+00,4.794955540180206199e+00,3.400287228157142239e-01,7.162552344638437596e-01,4.833864136413641432e-01,1.117687602093542787e-01,4.870448294829483188e-02,0.000000000000000000e+00
2.400000000000000000e+01,3.600207950055599682e+00,1.891558128833770835e+00,3.158139523903528811e+00,4.547487735748291016e+00,4.803646411736806066e+00,3.374596924648314289e-01,7.139603986888753973e-01,4.802273352335233447e-01,1.089947078041137302e-01,4.665632813281327812e-02,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-ASK,32_64_4,lr=1E-03,Tr=32,B=128,S=2,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.400464673638343871e-01,1.048576598167419438e-01,1.752352749109268304e-01,6.166511603077197146e-01,6.348511539487726729e-01,5.984511666666667562e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.140235984325409013e-01,1.622152054309844993e-01,2.658319914340973034e-01,5.807834131358946550e-01,6.041430096051226828e-01,5.574238166666666272e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.167735428810119491e-01,2.436379654407501150e-01,3.899091203212737833e-01,5.377109396922803430e-01,5.677425960512273440e-01,5.076792833333333421e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.531690818071365534e-01,3.553802136182784843e-01,5.509579499959945670e-01,4.866225001511916837e-01,5.241568169690501433e-01,4.490881833333332795e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.251052449345588791e-01,5.007097661495208962e-01,7.495007237195968619e-01,4.275626044023479455e-01,4.734540088046958473e-01,3.816711999999999883e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.312548657655716156e-01,6.827919496297836233e-01,9.797177819013596078e-01,3.609244291444325681e-01,4.142967916221985125e-01,3.075520666666666236e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.061669758439063971e+00,8.994270911216736275e-01,1.223912425756454425e+00,2.896230887317680636e-01,3.474264941302027676e-01,2.318196833333333318e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.295613505065441151e+00,1.135782281398773241e+00,1.455444728732109061e+00,2.189872143009604644e-01,2.761161286019209737e-01,1.618582999999999827e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.504623237729072471e+00,1.361861639261245704e+00,1.647384836196899460e+00,1.560947431696904919e-01,2.076618863393809855e-01,1.045276000000000122e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.663429230391979097e+00,1.543723161458969040e+00,1.783135299324989376e+00,1.071796710334400604e-01,1.502663754002134533e-01,6.409296666666666753e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.770946618556976215e+00,1.674019432544708197e+00,1.867873804569244456e+00,7.283718950551405780e-02,1.071793956776947720e-01,3.849498333333333661e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.842699814260005953e+00,1.763040074944496105e+00,1.922359553575515800e+00,4.916717396833867465e-02,7.630863127001068225e-02,2.202571666666666705e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.891148993313312543e+00,1.828235711574554445e+00,1.954062275052070641e+00,3.334910753290643709e-02,5.405949839914620664e-02,1.263871666666666754e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.927529538750648364e+00,1.878704335927963154e+00,1.976354741573333795e+00,2.185970801316257719e-02,3.740504935965848626e-02,6.314366666666666392e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.951631792902946527e+00,1.914859519958496126e+00,1.988404065847396929e+00,1.438189426360725852e-02,2.575973852721451587e-02,3.004050000000000296e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.967851422250270765e+00,1.941701840877533058e+00,1.994001003623008694e+00,9.408361010316610915e-03,1.729128868729988902e-02,1.525433333333333242e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.978429619967937425e+00,1.959557693243026755e+00,1.997301546692848095e+00,6.204273754891498002e-03,1.174533084311632850e-02,6.632166666666666419e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.986009207546711064e+00,1.973346711874008230e+00,1.998671703219413676e+00,3.944551805407328637e-03,7.569270277481323847e-03,3.198333333333333193e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.990125426888465832e+00,1.981244898200035021e+00,1.999005955576896643e+00,2.711341657773034750e-03,5.187466648879402419e-03,2.352166666666666739e-04,0.000000000000000000e+00
1.400000000000000000e+01,1.993144535541534479e+00,1.986769692659378084e+00,1.999519378423690874e+00,1.849832230522945606e-03,3.589614461045891221e-03,1.100500000000000051e-04,0.000000000000000000e+00
1.500000000000000000e+01,1.994712082505226025e+00,1.989768184900283732e+00,1.999655980110168541e+00,1.392088882959800853e-03,2.708311099252935002e-03,7.586666666666666309e-05,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-ASK,32_64_4,lr=1E-03,Tr=32,B=128,S=3,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.428821026484171641e-01,1.042445898056030273e-01,1.324528847932815445e-01,1.919488333463668928e-01,6.155616055021938537e-01,6.349682500000000118e-01,6.211871998399146610e-01,5.905293666666666663e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.181513108809789159e-01,1.616344478130340712e-01,2.042618812322616606e-01,2.885576035976409881e-01,5.794027926182853117e-01,6.045104500000000325e-01,5.857709778548559898e-01,5.479269500000000237e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.238004427750905134e-01,2.429267801046371411e-01,3.050173668861388965e-01,4.234571813344955582e-01,5.353361427546543538e-01,5.680806999999999940e-01,5.430217449306297128e-01,4.949059833333332992e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.638794423341751627e-01,3.553473861217498753e-01,4.410661572217941528e-01,5.952247836589813490e-01,4.828392672002845831e-01,5.241154500000000382e-01,4.911592516008537190e-01,4.332431000000000476e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.404656130870183262e-01,5.006310139894485367e-01,6.159234305620193695e-01,8.048423947095870723e-01,4.221910185343293875e-01,4.734953000000000078e-01,4.299792556029882196e-01,3.630984999999999907e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.504547123114267748e-01,6.823372305631637547e-01,8.276711356639862016e-01,1.041355770707130368e+00,3.541266434364994109e-01,4.143732499999999708e-01,3.603693303094984146e-01,2.876373499999999583e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.083028546015421645e+00,8.978172318935394580e-01,1.068802622914314160e+00,1.282465783238410983e+00,2.819069862445156005e-01,3.480665000000000009e-01,2.843913754002134753e-01,2.132630833333333253e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.318621776660283240e+00,1.131428372502326862e+00,1.318407940983772342e+00,1.506029016494750961e+00,2.105035505454760925e-01,2.779389999999999916e-01,2.075655683030949716e-01,1.460060833333333141e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.525838298519452296e+00,1.356585059165954510e+00,1.538621879339218124e+00,1.682307957053184477e+00,1.478271643602513674e-01,2.092691499999999594e-01,1.405807764140875049e-01,9.363156666666666572e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.683596586624781288e+00,1.541010010957717835e+00,1.703945016384124767e+00,1.805834732532501263e+00,9.949397680540733591e-02,1.512563000000000102e-01,9.024453041622197691e-02,5.698109999999999981e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.787736271739005955e+00,1.669221362113952667e+00,1.811748229742050187e+00,1.882239223361015235e+00,6.648404675678880327e-02,1.085667000000000021e-01,5.688800693703308098e-02,3.399743333333333367e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.857223041375478223e+00,1.761830571651458843e+00,1.880494356393814126e+00,1.929344196081161478e+00,4.402782155816434978e-02,7.661650000000000404e-02,3.552751467449306172e-02,1.993945000000000092e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.903409669359525047e+00,1.825808168888092053e+00,1.925725104331970305e+00,1.958695734858512782e+00,2.930732775999051257e-02,5.494679999999999703e-02,2.162489994663820830e-02,1.135028333333333410e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.937036519885063202e+00,1.877871312022209249e+00,1.954184813976287849e+00,1.979053433656692507e+00,1.878330232420253806e-02,3.766139999999999766e-02,1.313807363927427772e-02,5.550433333333333608e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.958702653368314062e+00,1.913035374641418374e+00,1.973017983436584410e+00,1.990054602026939401e+00,1.215595709711846627e-02,2.637290000000000120e-02,7.539921291355389243e-03,2.555050000000000550e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.973621078411738061e+00,1.941338037610053968e+00,1.984273399233817958e+00,1.995251798391342257e+00,7.648280700818213713e-03,1.742215000000000083e-02,4.328942102454642546e-03,1.193750000000000150e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.982414138754208688e+00,1.958769299268722452e+00,1.990695798397064120e+00,1.997777318596839935e+00,5.001534394640103770e-03,1.196129999999999763e-02,2.505969850586979575e-03,5.373333333333334561e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.988413505514462720e+00,1.972075970172882053e+00,1.994249261617660585e+00,1.998915284752845745e+00,3.242523491047077325e-03,7.964600000000000499e-03,1.507137139807897437e-03,2.558333333333333358e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.991907264272372080e+00,1.980342768311500468e+00,1.996060333490371708e+00,1.999318691015243621e+00,2.218847966322779527e-03,5.479899999999999355e-03,1.019810565635005098e-03,1.568333333333333417e-04,0.000000000000000000e+00
1.400000000000000000e+01,1.994186888972918181e+00,1.985943735718727066e+00,1.997082465767860304e+00,1.999534465432166952e+00,1.539015741728922337e-03,3.769500000000000281e-03,7.447972251867663197e-04,1.027500000000000039e-04,0.000000000000000000e+00
1.500000000000000000e+01,1.995436744968096532e+00,1.988654664874076827e+00,1.998056325912475506e+00,1.999599244117736818e+00,1.192308016127119601e-03,3.007699999999999870e-03,4.825907150480256451e-04,8.663333333333334300e-05,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-ASK,32_64_4,lr=1E-03,Tr=36,B=128,S=4,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.425075291991233783e-01,1.044328547716140698e-01,1.209910339117050149e-01,1.482593646049499558e-01,1.963468635082245006e-01,6.159479649648899047e-01,6.350312500000000471e-01,6.284815815815816276e-01,6.119514472455648280e-01,5.883275810324128940e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.186398806869983835e-01,1.616646486520767201e-01,1.874447032213211184e-01,2.272624856233596835e-01,2.981876852512359566e-01,5.795530865772691165e-01,6.047349759615383569e-01,5.952434434434433763e-01,5.744000933706815415e-01,5.438338335334133022e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.236190700232982609e-01,2.426553205251693601e-01,2.803188502788543923e-01,3.383134937286376709e-01,4.331886155605316202e-01,5.355876201015676852e-01,5.682276308760683126e-01,5.544728728728728351e-01,5.284066626650660847e-01,4.912433139922635639e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.641632376611232735e-01,3.544827539920806792e-01,4.082353394031524862e-01,4.843222186565399046e-01,6.096126385927200797e-01,4.831566053126682414e-01,5.245992922008547721e-01,5.054192192192191735e-01,4.741741363211952054e-01,4.284337735094037591e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.420172919332981509e-01,5.002544233798981166e-01,5.720219721794128631e-01,6.717980815172195364e-01,8.239946906566619766e-01,4.220408890884042030e-01,4.736252003205128069e-01,4.479567067067067310e-01,4.096832066159797892e-01,3.568984427104174850e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.529544956386089227e-01,6.819063868522644567e-01,7.743365025520324574e-01,8.927367537021636545e-01,1.062838339447975233e+00,3.536907796975122253e-01,4.147347088675213400e-01,3.812753753753753694e-01,3.378538415366146297e-01,2.808991930105376178e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.087059825092554055e+00,8.984237312078475757e-01,1.007674286127090424e+00,1.136346267819404510e+00,1.305795015215873711e+00,2.807533410903848003e-01,3.478010817307692348e-01,3.076350850850850249e-01,2.616486261171134808e-01,2.059285714285714330e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.323567970573902075e+00,1.133308912992477380e+00,1.253331707358360303e+00,1.382452733516693177e+00,1.525178528428077662e+00,2.087648286283790566e-01,2.772179487179487478e-01,2.317431931931931699e-01,1.861733360010670579e-01,1.399248366013071954e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.532067009627819054e+00,1.359172433257102908e+00,1.478228589653968861e+00,1.591214528918266202e+00,1.699652486681938246e+00,1.456730370444262179e-01,2.086765491452991228e-01,1.624879879879879974e-01,1.233325330132052783e-01,8.819507803121248712e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.688106557697057752e+00,1.540649752736091616e+00,1.654740626573562690e+00,1.740243289947509764e+00,1.816792561531066941e+00,9.756503635364255356e-02,1.512153445512820493e-01,1.072215715715715556e-01,7.840172735760969625e-02,5.342150193410696857e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.793199195414781677e+00,1.671226280927658125e+00,1.776228243589401234e+00,1.835344514608383104e+00,1.889997742533683800e+00,6.435476354270340538e-02,1.076008279914529991e-01,6.885925925925925895e-02,4.935114045618247541e-02,3.160782646391890188e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.861866836547851456e+00,1.762408357024192851e+00,1.855069230794906598e+00,1.896687681794166469e+00,1.933302076578140349e+00,4.228330018345118069e-02,7.624452457264956073e-02,4.356226226226226489e-02,3.059733893557423090e-02,1.872907496331865929e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.908395687729120160e+00,1.829893252491950895e+00,1.907424398303031898e+00,1.935209578037262013e+00,1.961055522084236058e+00,2.754646254522830073e-02,5.339583333333332987e-02,2.725140140140140319e-02,1.886457916499933302e-02,1.067403628117913859e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.940604251414537629e+00,1.878936373591423070e+00,1.943456354022025989e+00,1.960231555104255730e+00,1.979792722940444838e+00,1.755338595067127208e-02,3.721774839743589858e-02,1.627292292292292428e-02,1.133880218754168209e-02,5.384070294784579908e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.961754006057977673e+00,1.916248201966285647e+00,1.964975502610206703e+00,1.976316990733146595e+00,1.989475328922271746e+00,1.112586182749982638e-02,2.521547809829059739e-02,9.923373373373373107e-03,6.629951980792316533e-03,2.734643857543017208e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.975146166622638644e+00,1.940368397474288908e+00,1.979408168196678197e+00,1.985826584100723213e+00,1.994981516718864478e+00,7.131063937074308759e-03,1.763882211538461350e-02,5.715765765765765290e-03,3.903828197945844857e-03,1.265839669201013554e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.983910592138767193e+00,1.959697688698768703e+00,1.987340516209602281e+00,1.991158762812614391e+00,1.997445400834083618e+00,4.536304860142832511e-03,1.169644764957264958e-02,3.431581581581581459e-03,2.390322795784980293e-03,6.268674136321194688e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.989234745264053306e+00,1.971630067944526665e+00,1.992013707756996155e+00,1.994577264070510836e+00,1.998717941284179789e+00,2.968168266563092541e-03,8.018095619658119344e-03,2.114914914914914519e-03,1.433640122715753055e-03,3.060224089635854680e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.992793986350297697e+00,1.980791746497154282e+00,1.994467484235763477e+00,1.996501710772514260e+00,1.999415003895759657e+00,1.941709492904345608e-03,5.271100427350426665e-03,1.454304304304304208e-03,9.084633853541416960e-04,1.329698546085100784e-04,0.000000000000000000e+00
1.400000000000000000e+01,1.995055172592401505e+00,1.986489563226699895e+00,1.996328797459602455e+00,1.997773438572883586e+00,1.999628891110420303e+00,1.310156020929392588e-03,3.647569444444444600e-03,9.456956956956956905e-04,5.643590769641189516e-04,8.299986661331199141e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.995965721935033743e+00,1.988850325226783733e+00,1.996934080004691969e+00,1.998360344052314774e+00,1.999718138456344496e+00,1.051323104641775771e-03,2.946247329059828793e-03,7.913413413413412445e-04,4.065626250500200037e-04,6.114112311591302941e-05,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-PAM,32_64_4,lr=1E-03,Tr=32,B=128,S=2,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.343608376383781389e-01,1.288070588111877579e-01,1.399146164655685476e-01,6.313644750533616845e-01,6.342814501067234323e-01,6.284474999999999367e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.029657903909683203e-01,1.953096419572830089e-01,2.106219388246536317e-01,6.012359803450728624e-01,6.049575440234791213e-01,5.975144166666666035e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.983459151983260949e-01,2.886721440553665086e-01,3.080196863412856811e-01,5.641744784951974179e-01,5.683568569903948431e-01,5.599921000000001037e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.240606647729873724e-01,4.110453714132308867e-01,4.370759581327438581e-01,5.195608062700106666e-01,5.249610125400213656e-01,5.141605999999999677e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.800137588381766296e-01,5.629835262298583665e-01,5.970439914464950037e-01,4.662712613927427752e-01,4.730114727854855539e-01,4.595310499999999410e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.601769824028015154e-01,7.387543388605117833e-01,7.815996259450912476e-01,4.055100161686232552e-01,4.138731323372465409e-01,3.971468999999999694e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.594977653026580677e-01,9.325250180959701041e-01,9.864705125093460314e-01,3.371230720651013923e-01,3.474889941302027885e-01,3.267571500000000517e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.167616604387760049e+00,1.136141062736511165e+00,1.199092146039009155e+00,2.658928459889718932e-01,2.777662086446104905e-01,2.540194833333333513e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.372165289103984831e+00,1.338965554237365740e+00,1.405365023970603922e+00,1.972012531216648934e-01,2.094179562433297614e-01,1.849845500000000253e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.556354338705539853e+00,1.522796575188636758e+00,1.589912102222442725e+00,1.365493025702596841e-01,1.484783884738527238e-01,1.246202166666666583e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.705275594115257309e+00,1.675955950140953110e+00,1.734595238089561509e+00,8.853664787442191986e-02,9.852327908217717312e-02,7.855001666666666660e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.817416118741035369e+00,1.792041121363639800e+00,1.842791116118431161e+00,5.327683775346851724e-02,6.139157550693703086e-02,4.516210000000000363e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.896228233158588461e+00,1.877193814635276903e+00,1.915262651681900019e+00,2.934100952508004317e-02,3.509821905016008436e-02,2.358379999999999851e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.946771164119243558e+00,1.934346444129943832e+00,1.959195884108543506e+00,1.451567463536108243e-02,1.806113260405549717e-02,1.097021666666666596e-02,0.000000000000000000e+00
9.000000000000000000e+00,1.976672542154788825e+00,1.970660792231559766e+00,1.982684292078018107e+00,6.127433537886873768e-03,7.750767075773746205e-03,4.504100000000000464e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.991970881581306418e+00,1.989755678176879927e+00,1.994186084985733132e+00,2.034276858769121579e-03,2.600720384204909582e-03,1.467833333333333143e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.997503616929054315e+00,1.996870702385902474e+00,1.998136531472206157e+00,6.120881981501245621e-04,7.682430629669156951e-04,4.559333333333333749e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.999325153410434819e+00,1.999174785256385700e+00,1.999475521564483715e+00,1.601604766986837393e-04,1.955376200640341570e-04,1.247833333333333216e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.999817185819149135e+00,1.999804497718810969e+00,1.999829873919487078e+00,4.150362860192102982e-05,4.485725720384205390e-05,3.815000000000001251e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999978903770446959e+00,1.999971604228019784e+00,1.999986203312873911e+00,3.651422981145500490e-06,5.336179295624334227e-06,1.966666666666666754e-06,0.000000000000000000e+00
1.500000000000000000e+01,1.999995054423808982e+00,1.999996393442153853e+00,1.999993715405464112e+00,7.834845250800426829e-07,5.669690501600854110e-07,9.999999999999999547e-07,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-PAM,32_64_4,lr=1E-03,Tr=32,B=128,S=3,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.352932502826054983e-01,1.287636491060256960e-01,1.341316072940826332e-01,1.429844944477081381e-01,6.309214483991463229e-01,6.343828000000001355e-01,6.314597451974386377e-01,6.269218000000000846e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.044813187917073616e-01,1.950536632537841764e-01,2.030359950065612762e-01,2.153542981147766044e-01,6.003709407624807648e-01,6.048256499999999924e-01,6.008855389541087888e-01,5.954016333333334021e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.004965649843215902e-01,2.882190821170806938e-01,2.983308626413345155e-01,3.149397501945495614e-01,5.631385192221035618e-01,5.684774000000000216e-01,5.638581243329775505e-01,5.570800333333333354e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.273031349579493043e-01,4.106943905353546143e-01,4.240692306756973506e-01,4.471457836627960036e-01,5.181763196964306317e-01,5.250074999999999603e-01,5.192357924226252974e-01,5.102856666666666374e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.839077132940292403e-01,5.623978183269501274e-01,5.798751742839812762e-01,6.094501472711563173e-01,4.647906322008775182e-01,4.732332000000000205e-01,4.661186299359658669e-01,4.550200666666667226e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.660421176354090811e-01,7.382283936738968100e-01,7.624972388744354346e-01,7.974007203578948877e-01,4.031303149116565732e-01,4.137477999999999989e-01,4.041776280683030964e-01,3.914655166666666242e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.659304958184561363e-01,9.321245095729827623e-01,9.621893808841704976e-01,1.003477596998214816e+00,3.346072962587453570e-01,3.475151499999999394e-01,3.358539554429028628e-01,3.204527833333332687e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.174336611747741621e+00,1.134873996734619084e+00,1.171497399806976425e+00,1.216638438701629576e+00,2.634005246887228813e-01,2.781331000000000220e-01,2.643888740661686221e-01,2.476795999999999998e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.379519856293996094e+00,1.336804275393486119e+00,1.378192908644676251e+00,1.423562384843826356e+00,1.945023058757263390e-01,2.101245000000000196e-01,1.948768009605122697e-01,1.785056166666666722e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.563330696145693643e+00,1.521499264597892864e+00,1.562354710459709084e+00,1.606138113379478538e+00,1.341544443258626818e-01,1.489190500000000250e-01,1.344368329775880444e-01,1.191074500000000036e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.711237263639767692e+00,1.673216998577117920e+00,1.711235819458961416e+00,1.749258972883224406e+00,8.660361925767816327e-02,9.943039999999998824e-02,8.660832443970117867e-02,7.377213333333332290e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.821629383405049651e+00,1.789808638572692789e+00,1.821090100526809641e+00,1.853989411115646302e+00,5.198467869678643355e-02,6.215110000000000079e-02,5.213016942369263357e-02,4.167276666666666629e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.898882767677307015e+00,1.874541048169136026e+00,1.899944066882133464e+00,1.922163187980651777e+00,2.851819014585556603e-02,3.584935000000000205e-02,2.816332043756670372e-02,2.154190000000000271e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.948837633053461582e+00,1.933057196378707987e+00,1.950143377542495671e+00,1.963312325239181533e+00,1.392517782521048193e-02,1.838380000000000222e-02,1.356276680896478098e-02,9.828966666666666060e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.977864557703336246e+00,1.969896291971206637e+00,1.978727462172508167e+00,1.984969918966293267e+00,5.804388610221748734e-03,7.917700000000001473e-03,5.592182497331910258e-03,3.903283333333333605e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.991831868171691999e+00,1.988647561311721823e+00,1.992004692673683186e+00,1.994843350529670767e+00,2.070643845606545772e-03,2.888250000000000192e-03,2.027881536819636961e-03,1.295799999999999947e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.997547446846962060e+00,1.996681046605110144e+00,1.997389447450637734e+00,1.998571846485137860e+00,5.987423751926953608e-04,8.084500000000000540e-04,6.446104589114193869e-04,3.431666666666666958e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.999333764314651596e+00,1.999069809079170312e+00,1.999373483538627649e+00,1.999558000326156604e+00,1.570597770662871863e-04,2.194499999999999945e-04,1.487459978655282847e-04,1.029833333333333338e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.999771206219991049e+00,1.999734221816062973e+00,1.999666424512863250e+00,1.999912972331047145e+00,5.076372583896596630e-05,5.705000000000000435e-05,7.720784418356457237e-05,1.803333333333333912e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999971127152442962e+00,1.999976167440414399e+00,1.999974536776542688e+00,1.999962677240371800e+00,5.456480493300130503e-06,4.400000000000000224e-06,5.202774813233725596e-06,6.766666666666667384e-06,0.000000000000000000e+00
1.500000000000000000e+01,1.999997386892636619e+00,1.999995775103569073e+00,1.999997967600822379e+00,1.999998417973518405e+00,2.445037353255069747e-07,3.000000000000000394e-07,3.335112059765208892e-07,1.000000000000000087e-07,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-PAM,32_64_4,lr=1E-03,Tr=36,B=128,S=4,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=5.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.354262585639953720e-01,1.285586698055267429e-01,1.330556340217590450e-01,1.362486279010772794e-01,1.438421025276184206e-01,6.308862639791998905e-01,6.344951923076923572e-01,6.320172172172171532e-01,6.306012071495264992e-01,6.264314392423636635e-01,5.376000000000000000e+03
-4.000000000000000000e+00,2.045909165143966757e-01,1.953532440662384129e-01,2.006091586351394784e-01,2.056826139688491817e-01,2.167186493873596298e-01,6.004106272050863113e-01,6.047291666666667620e-01,6.021280280280280062e-01,5.999175003334666911e-01,5.948678137921835640e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.011129934489726878e-01,2.883782656192779292e-01,2.960567581653594793e-01,3.028557884693146018e-01,3.171611615419387964e-01,5.628894164552153967e-01,5.685441372863248022e-01,5.647052052052051740e-01,5.621871415232759794e-01,5.561211818060557421e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.281341736018657862e-01,4.109490745067596595e-01,4.218447136878967219e-01,4.302881932258605935e-01,4.494547129869461144e-01,5.179024578405585499e-01,5.250309161324786533e-01,5.201116616616616728e-01,5.168252967853808055e-01,5.096419567827130681e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.851731452643872400e-01,5.625580639839172781e-01,5.766749980449676904e-01,5.886706813573837627e-01,6.127888376712798957e-01,4.642514661970413292e-01,4.732358440170940095e-01,4.671879379379379471e-01,4.627607709750567455e-01,4.538213118580765593e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.671954257190227722e-01,7.386842564344405782e-01,7.558764415979385420e-01,7.731156235933304144e-01,8.011053812503814431e-01,4.025860447007834075e-01,4.136256677350427235e-01,4.066227727727728114e-01,4.002580032012805211e-01,3.898377350940376296e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.673512679338454046e-01,9.313563914299011204e-01,9.547263997793197232e-01,9.751161971092223713e-01,1.008206083416938847e+00,3.340963709371337353e-01,3.478548344017093341e-01,3.387840340340340095e-01,3.311250833666799509e-01,3.186215319461117579e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.176330988287925816e+00,1.134648759365081805e+00,1.161719473242759815e+00,1.186368708729743870e+00,1.222587011814117330e+00,2.626560319299454105e-01,2.782925347222222068e-01,2.679061561561561500e-01,2.588928237961851675e-01,2.455326130452180622e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.381686293601989801e+00,1.337267265319824316e+00,1.368621642231941271e+00,1.391281324386596685e+00,1.429574942469596932e+00,1.936926243910159218e-01,2.098967681623931658e-01,1.984109609609609748e-01,1.901252167533680204e-01,1.763375516873416093e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.565447252869606176e+00,1.521557134747505202e+00,1.552196187615394685e+00,1.575409061551094059e+00,1.612626627564430315e+00,1.334077434676010365e-01,1.489157986111111498e-01,1.380375375375375302e-01,1.298579765239429029e-01,1.168196611978124660e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.712967201352119329e+00,1.672728939890861577e+00,1.699714861154556278e+00,1.722844581604003888e+00,1.756580422759056015e+00,8.605065060594865867e-02,9.966866987179488768e-02,9.047607607607606461e-02,8.269147659063626199e-02,7.136637988528744814e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.823598074436187710e+00,1.789966081619262628e+00,1.813842639446258564e+00,1.831509703159332370e+00,1.859073873519897502e+00,5.136737709835464266e-02,6.212426549145298738e-02,5.442467467467467651e-02,4.882402961184473950e-02,4.009653861544618114e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.899200602203607424e+00,1.871207653760910139e+00,1.893063691020011818e+00,1.906502176165580709e+00,1.926028887867927475e+00,2.846514479174667989e-02,3.694497863247862834e-02,3.027937937937937724e-02,2.624879951980792561e-02,2.038742163532079182e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.949295350611209843e+00,1.932519562840461669e+00,1.944547646522521989e+00,1.953861551046371492e+00,1.966252642035484222e+00,1.381332683472586212e-02,1.856937767094016950e-02,1.520460460460460426e-02,1.247378951580632202e-02,9.005535547552356163e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.977727980166673838e+00,1.968742048025131197e+00,1.975226525902748165e+00,1.980629961848259013e+00,1.986313384890556311e+00,5.845600905094078086e-03,8.247596153846153966e-03,6.533683683683683650e-03,5.062525010004001978e-03,3.538598772842470579e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.991957880228757860e+00,1.988748585224151544e+00,1.990504765748977611e+00,1.993271857738494912e+00,1.995306312203407373e+00,2.037362082306935166e-03,2.849091880341880333e-03,2.421621621621621902e-03,1.700180072028811438e-03,1.178554755235427642e-03,0.000000000000000000e+00
1.100000000000000000e+01,1.997566344797611082e+00,1.996556653499603318e+00,1.997036202549934414e+00,1.997951766014099073e+00,1.998720757126808190e+00,5.951326205363757088e-04,8.356704059829059847e-04,7.368868868868868119e-04,5.003001200480192319e-04,3.076730692276910778e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.999336830228567230e+00,1.999040223479271017e+00,1.999139231324195798e+00,1.999494301438331512e+00,1.999673564672470150e+00,1.575624125978642744e-04,2.263621794871795124e-04,2.098598598598598662e-04,1.196478591436574634e-04,7.437975190076029613e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.999697851985692942e+00,1.999612959623336739e+00,1.999661527872085509e+00,1.999664430499076939e+00,1.999852489948272805e+00,7.098473427254940304e-05,9.188034188034187484e-05,8.073073073073073417e-05,7.859810590903026602e-05,3.272975857009470323e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999901390463113771e+00,1.999869973540306045e+00,1.999905407786369382e+00,1.999984144330024805e+00,1.999846036195755072e+00,2.250047454879387440e-05,2.991452991452991518e-05,2.222222222222222329e-05,3.067893824196345128e-06,3.479725223422702756e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999992343634366954e+00,1.999978021264076311e+00,1.999995767116546697e+00,1.999996799111366297e+00,1.999998787045478732e+00,1.101484714930092986e-06,3.205128205128205380e-06,5.505505505505506103e-07,5.335467520341470018e-07,1.167133520074696401e-07,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-SQAM,32_64_4,lr=1E-03,Tr=32,B=128,S=2,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,4.390195035934447987e-02,2.793182647228241097e-02,5.987207424640655223e-02,6.806119622376378686e-01,6.942958911419423451e-01,6.669280333333333921e-01,6.400000000000000000e+03
-4.000000000000000000e+00,7.026767122745514182e-02,4.356284010410308577e-02,9.697250235080719094e-02,6.608700269299182528e-01,6.802259871931698454e-01,6.415140666666666602e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.086708112955093453e-01,6.686755025386810491e-02,1.504740723371505717e-01,6.372429348274635252e-01,6.632243529882603239e-01,6.112615166666667266e-01,0.000000000000000000e+00
-2.000000000000000000e+00,1.634221391081809860e-01,1.004171224832534765e-01,2.264271557331085094e-01,6.087491856990394634e-01,6.430088713980789406e-01,5.744894999999999863e-01,0.000000000000000000e+00
-1.000000000000000000e+00,2.386413869857788028e-01,1.470578293800353931e-01,3.302249445915222403e-01,5.748047069459267799e-01,6.195572972251868205e-01,5.300521166666667394e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.361195670366287080e-01,2.070591932535171542e-01,4.651799408197402896e-01,5.355820431430096118e-01,5.934742862860192814e-01,4.776897999999999977e-01,0.000000000000000000e+00
1.000000000000000000e+00,4.547787461876869330e-01,2.819100091457367174e-01,6.276474832296371487e-01,4.922103421913910370e-01,5.649082177161153240e-01,4.195124666666666946e-01,0.000000000000000000e+00
2.000000000000000000e+00,5.905333765745163221e-01,3.684948174953460720e-01,8.125719356536865723e-01,4.459933105656350150e-01,5.346021211312700361e-01,3.573844999999999938e-01,0.000000000000000000e+00
3.000000000000000000e+00,7.331187683343887151e-01,4.644425263404846072e-01,1.001795010328292879e+00,4.002632974564211965e-01,5.035842115795090557e-01,2.969423833333333373e-01,0.000000000000000000e+00
4.000000000000000000e+00,8.787032322883605584e-01,5.686429085731505850e-01,1.188763556003570532e+00,3.560246983724653091e-01,4.722751467449305962e-01,2.397742499999999943e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.013993951916694503e+00,6.762080895900726141e-01,1.351779814243316613e+00,3.166953836890786245e-01,4.414700840448239072e-01,1.919206833333333417e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.135362994670867876e+00,7.886966779232025271e-01,1.482029311418533224e+00,2.830096538420490693e-01,4.113581576840981691e-01,1.546611499999999972e-01,0.000000000000000000e+00
7.000000000000000000e+00,1.240679789602756600e+00,8.981545763015746919e-01,1.583205002903938396e+00,2.548750495819993023e-01,3.836859324973319052e-01,1.260641666666666716e-01,0.000000000000000000e+00
8.000000000000000000e+00,1.323696387946605713e+00,9.968157682418823384e-01,1.650577007651329087e+00,2.333450064300960358e-01,3.594616128601920702e-01,1.072284000000000015e-01,0.000000000000000000e+00
9.000000000000000000e+00,1.391126256346702617e+00,1.084485145449638477e+00,1.697767367243766756e+00,2.163612843116329010e-01,3.387536686232657801e-01,9.396890000000000798e-02,0.000000000000000000e+00
1.000000000000000000e+01,1.444177345335483587e+00,1.162353212356567411e+00,1.726001478314399762e+00,2.032073221006759078e-01,3.204266275346851489e-01,8.598801666666665289e-02,0.000000000000000000e+00
1.100000000000000000e+01,1.486130203604698163e+00,1.224337406277656637e+00,1.747923000931739912e+00,1.929069491817858306e-01,3.064031816969050026e-01,7.941071666666667250e-02,0.000000000000000000e+00
1.200000000000000000e+01,1.516447919070720740e+00,1.271669639229774385e+00,1.761226198911666874e+00,1.857707552650302296e-01,2.959884938633937645e-01,7.555301666666668081e-02,0.000000000000000000e+00
1.300000000000000000e+01,1.537757235050201343e+00,1.306532278180122297e+00,1.768982191920280389e+00,1.808337242618285046e-01,2.884659818569903500e-01,7.320146666666665913e-02,0.000000000000000000e+00
1.400000000000000000e+01,1.555218890547752419e+00,1.332677293419837872e+00,1.777760487675666745e+00,1.766211183920312899e-01,2.826314701173959221e-01,7.061076666666665780e-02,0.000000000000000000e+00
1.500000000000000000e+01,1.565871542572975006e+00,1.350881775259971551e+00,1.780861309885978683e+00,1.742367062166488845e-01,2.788670624332977854e-01,6.960635000000001127e-02,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-SQAM,32_64_4,lr=1E-03,Tr=32,B=128,S=3,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,4.403805140654246109e-02,2.785032761096954343e-02,3.549550461769104132e-02,6.876832199096680198e-02,6.805856604529822995e-01,6.944658500000000512e-01,6.872150480256136174e-01,6.600760833333333411e-01,6.400000000000000000e+03
-4.000000000000000000e+00,7.109616219997405562e-02,4.363627576828003202e-02,5.855970799922943087e-02,1.110925028324127178e-01,6.601846940353374160e-01,6.800525000000000597e-01,6.679664487726788558e-01,6.325351333333333326e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.104439893166224151e-01,6.686195158958435636e-02,9.214967477321624190e-02,1.723203415870666610e-01,6.361449997746945195e-01,6.632268500000000344e-01,6.454674826574172686e-01,5.997406666666665886e-01,0.000000000000000000e+00
-2.000000000000000000e+00,1.668212139606475575e-01,1.003445745706558201e-01,1.405145456790924119e-01,2.596045216321944960e-01,6.066347191331672439e-01,6.430593999999999477e-01,6.180138740661687002e-01,5.588308833333333059e-01,0.000000000000000000e+00
-1.000000000000000000e+00,2.442535840272903602e-01,1.464775418043136601e-01,2.077252045869827368e-01,3.785580056905746282e-01,5.714579285129847142e-01,6.197245999999999588e-01,5.855041355389540847e-01,5.091450499999999879e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.453610873222350830e-01,2.072345403432846178e-01,2.943575292825698630e-01,5.344911923408508514e-01,5.306568960571563798e-01,5.935715999999999770e-01,5.485403215048024750e-01,4.498587666666666873e-01,0.000000000000000000e+00
1.000000000000000000e+00,4.688639117479324603e-01,2.813550862073898040e-01,4.002888293266296249e-01,7.249478197097778409e-01,4.852093079212616011e-01,5.651098999999999428e-01,5.077945570971184042e-01,3.827234666666666785e-01,0.000000000000000000e+00
2.000000000000000000e+00,6.094974328279495479e-01,3.678964966535568371e-01,5.211190474033355891e-01,9.394767544269562176e-01,4.369262787205028253e-01,5.348452500000000498e-01,4.644740528281749992e-01,3.114595333333333160e-01,0.000000000000000000e+00
3.000000000000000000e+00,7.597759898900985354e-01,4.644932453632354963e-01,6.547774448394775293e-01,1.160057279467582747e+00,3.880841888948179386e-01,5.036571499999999979e-01,4.190625333511205919e-01,2.415328833333333369e-01,0.000000000000000000e+00
4.000000000000000000e+00,9.115980996688207716e-01,5.680729937553405939e-01,7.937133947610854889e-01,1.373007910490036121e+00,3.408790297225186561e-01,4.723495000000000332e-01,3.734796891675559727e-01,1.768079000000000178e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.054393867095311466e+00,6.765087468624114697e-01,9.350103696584701751e-01,1.551662484765052863e+00,2.981096673188664004e-01,4.414404000000000106e-01,3.283474186232657743e-01,1.245411833333333190e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.181167617281277948e+00,7.880130041837691834e-01,1.069391893506050017e+00,1.686097954154014644e+00,2.614409029348986335e-01,4.117385000000000073e-01,2.861415088046958544e-01,8.644269999999999732e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.288415836254755531e+00,8.953443462848663659e-01,1.191638838052749616e+00,1.778264324426650944e+00,2.316039580932052477e-01,3.842051499999999953e-01,2.493267742796158037e-01,6.127994999999999970e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.374983528494834850e+00,9.933035297393798535e-01,1.296449844241142291e+00,1.835197211503982517e+00,2.080622007589233158e-01,3.601275500000000185e-01,2.180980189434365002e-01,4.596103333333333152e-02,0.000000000000000000e+00
9.000000000000000000e+00,1.444767521619796824e+00,1.080136813521385131e+00,1.383562291741371242e+00,1.870603459596633877e+00,1.894900813352306257e-01,3.395172999999999663e-01,1.924575106723586115e-01,3.649543333333333389e-02,0.000000000000000000e+00
1.000000000000000000e+01,1.500207681576410934e+00,1.156544560909271269e+00,1.454325379848480315e+00,1.889753103971481218e+00,1.747257121842760441e-01,3.216902500000000109e-01,1.710685365528281654e-01,3.141834999999999767e-02,0.000000000000000000e+00
1.100000000000000000e+01,1.540948308308919268e+00,1.219170591473579313e+00,1.502839496493339588e+00,1.900834836959838903e+00,1.643058498221273700e-01,3.073966000000000198e-01,1.570614994663820929e-01,2.845944999999999725e-02,0.000000000000000000e+00
1.200000000000000000e+01,1.570300514181454998e+00,1.265047757267951933e+00,1.537677779793739319e+00,1.908176005482673743e+00,1.568242641408751359e-01,2.973450499999999996e-01,1.466420424226254071e-01,2.648570000000000091e-02,0.000000000000000000e+00
1.300000000000000000e+01,1.591117996732393847e+00,1.300251176953315824e+00,1.562406481266021663e+00,1.910696331977844276e+00,1.514606500415036361e-01,2.894087499999999924e-01,1.391252334578441940e-01,2.584796666666666978e-02,0.000000000000000000e+00
1.400000000000000000e+01,1.608167907873789604e+00,1.325479613780975452e+00,1.582522847652435338e+00,1.916501262187957799e+00,1.471204191865291000e-01,2.840576499999999394e-01,1.330141742262540283e-01,2.428943333333333232e-02,0.000000000000000000e+00
1.500000000000000000e+01,1.620448651115099503e+00,1.344227172851562457e+00,1.596835278987884577e+00,1.920283501505851698e+00,1.440402051583066501e-01,2.802316999999999725e-01,1.285915154749199540e-01,2.329739999999999936e-02,0.000000000000000000e+00


==> plots/V1.5/Q4/v1.5,4-SQAM,32_64_4,lr=1E-03,Tr=36,B=128,S=4,Ls=16,I=1.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=6.4E+03.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,4.289004996418952637e-02,2.747451961040496896e-02,2.991151809692382812e-02,4.369565808773040461e-02,7.047850406169890725e-02,6.813087642583309789e-01,6.943298611111110574e-01,6.923064064064065048e-01,6.797055155395491655e-01,6.588932739762571877e-01,6.400000000000000000e+03
-4.000000000000000000e+00,7.005532848834991611e-02,4.351387655735015902e-02,4.914102518558502442e-02,7.198301577568054499e-02,1.155833964347839360e-01,6.608723817158461689e-01,6.801827590811966306e-01,6.752973473473473653e-01,6.580326463918899638e-01,6.299767740429504936e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.087959578335285227e-01,6.645567154884338135e-02,7.723609185218810458e-02,1.133069190979003882e-01,1.781851488351821888e-01,6.369127397744946961e-01,6.633967013888889541e-01,6.551766766766765615e-01,6.320850340136053847e-01,5.969925470188075511e-01,0.000000000000000000e+00
-2.000000000000000000e+00,1.646161790490150434e-01,1.000216389894485469e-01,1.178462523221969621e-01,1.725379816293716451e-01,2.680588432550430333e-01,6.075088544200020202e-01,6.431658653846153983e-01,6.312574574574574271e-01,6.007157529678538443e-01,5.548963418700814110e-01,0.000000000000000000e+00
-1.000000000000000000e+00,2.409821733832359092e-01,1.468579941987991355e-01,1.749919638633727903e-01,2.533790495395660258e-01,3.886996859312057406e-01,5.726866225639596353e-01,6.195112179487178850e-01,6.021581081081081033e-01,5.637711751367212587e-01,5.053059890622916273e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.414370712935924645e-01,2.071950838565826403e-01,2.492352138757705782e-01,3.605715386867523464e-01,5.487464487552642378e-01,5.318187918392914826e-01,5.935040731837607497e-01,5.690595595595595579e-01,5.199290382819794498e-01,4.447824963318660618e-01,0.000000000000000000e+00
1.000000000000000000e+00,4.643608620464801939e-01,2.815719376802444662e-01,3.406358289718627863e-01,4.902551461458206083e-01,7.449805353879928038e-01,4.863009186309803500e-01,5.648625801282051162e-01,5.325965965965965276e-01,4.719206015739628723e-01,3.758238962251567727e-01,0.000000000000000000e+00
2.000000000000000000e+00,6.045735502243041459e-01,3.674211691617965680e-01,4.471934156417846640e-01,6.379454863071442050e-01,9.657341297864914242e-01,4.380383430213229401e-01,5.348273904914530030e-01,4.935853353353353290e-01,4.210126717353608328e-01,3.027279745231425956e-01,0.000000000000000000e+00
3.000000000000000000e+00,7.573812919855118508e-01,4.639669860601425277e-01,5.636862206459045677e-01,7.983248587846756283e-01,1.203547102451324458e+00,3.882690634055654955e-01,5.036079059829059457e-01,4.536838338338338161e-01,3.681810057356276200e-01,2.276035080698946556e-01,0.000000000000000000e+00
4.000000000000000000e+00,9.130474323034286632e-01,5.673721131086350011e-01,6.888161394596099552e-01,9.657780040502548236e-01,1.430223472595214762e+00,3.394509248892947917e-01,4.722628872863248173e-01,4.123265765765766200e-01,3.140417833800185909e-01,1.591724523142590275e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.057654533982276934e+00,6.746143273115158268e-01,8.140481815338135307e-01,1.125812922000885008e+00,1.616142705082893372e+00,2.959477915346809263e-01,4.421563835470085357e-01,3.723811311311310823e-01,2.638878217953848360e-01,1.053658296651994175e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.187564070463180688e+00,7.848619434833526975e-01,9.396747465133666877e-01,1.271552438259124784e+00,1.754167153596878137e+00,2.580104038364739449e-01,4.122098023504273678e-01,3.336893393393393081e-01,2.193674136321195067e-01,6.677506002400961094e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.296679061084985651e+00,8.918868808746337473e-01,1.057194734334945707e+00,1.395969656586647067e+00,1.841664972543716416e+00,2.268768657864869975e-01,3.848340678418803451e-01,2.981821321321321272e-01,1.815111044417767328e-01,4.298015873015873650e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.387499142080545367e+00,9.914329276084900000e-01,1.162694537162780817e+00,1.501226850390434242e+00,1.894642253160476741e+00,2.013934527670215580e-01,3.602946047008546704e-01,2.666578078078077896e-01,1.498541750033346720e-01,2.876722355608910334e-02,0.000000000000000000e+00
9.000000000000000000e+00,1.459647303164005372e+00,1.079478286147117716e+00,1.254349721074104362e+00,1.583285971760749922e+00,1.921475233674049488e+00,1.813232186203989071e-01,3.397284321581196531e-01,2.391386886886886776e-01,1.248712151527277547e-01,2.155453848205949111e-02,0.000000000000000000e+00
1.000000000000000000e+01,1.515485351324081575e+00,1.152855851531028764e+00,1.329420584797859295e+00,1.644393822908401415e+00,1.935271146059036163e+00,1.659649124288994082e-01,3.227775774572649303e-01,2.164823823823823767e-01,1.066923102574363069e-01,1.790737961851407087e-02,0.000000000000000000e+00
1.100000000000000000e+01,1.559714917927980338e+00,1.214916636347770584e+00,1.390673850178718585e+00,1.688174644947052050e+00,1.945094540238380354e+00,1.537715703002729972e-01,3.082804487179486852e-01,1.979891391391391253e-01,9.358773509403761626e-02,1.522895824996665232e-02,0.000000000000000000e+00
1.200000000000000000e+01,1.594498468101024580e+00,1.265401490688323971e+00,1.443340094923973194e+00,1.720335294961929273e+00,1.948916991829872103e+00,1.441770459538053994e-01,2.971821581196580908e-01,1.815532532532532772e-01,8.375383486728024685e-02,1.421893757503001239e-02,0.000000000000000000e+00
1.300000000000000000e+01,1.622471340984106059e+00,1.302758083581924353e+00,1.489692882776260330e+00,1.743894303321838368e+00,1.953540094256400961e+00,1.363742020958374490e-01,2.888476896367521141e-01,1.669873873873873871e-01,7.666219821261838208e-02,1.299953314659197008e-02,0.000000000000000000e+00
1.400000000000000000e+01,1.641762769281864154e+00,1.332955276131629896e+00,1.521226153135299741e+00,1.758535119295120186e+00,1.954334528565406792e+00,1.313829929144070541e-01,2.826529113247863711e-01,1.576811811811811570e-01,7.246298519407763650e-02,1.273489395758303257e-02,0.000000000000000000e+00
1.500000000000000000e+01,1.656651418149471366e+00,1.352114330649375917e+00,1.544966914534568803e+00,1.772656939268112186e+00,1.956867488145828338e+00,1.273738488433243110e-01,2.786082398504273749e-01,1.505288788788788912e-01,6.828361344537815791e-02,1.207466319861277837e-02,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-ASK,64_128_64_4,lr=5E-04,Tr=120,B=128,S=6,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.148505677183468965e-01,4.227291190624236916e-02,5.524065172672271845e-02,9.752661454677581665e-02,1.327031365633010995e-01,1.691036425828933709e-01,1.922564489841461222e-01,6.369155508032128266e-01,6.791849397590361548e-01,6.711500833333333693e-01,6.430050666666665693e-01,6.240037650602410224e-01,6.070666666666667544e-01,5.970827833333333112e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.771729330619176146e-01,6.801010978221892767e-02,9.178350913524627175e-02,1.549546046257019027e-01,2.063030767440795776e-01,2.548564504384994711e-01,2.871298476457596061e-01,6.056711685073628004e-01,6.594813253012048460e-01,6.464492500000000863e-01,6.123431999999999764e-01,5.889714357429718383e-01,5.696111333333333526e-01,5.571706666666667029e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.655044072667757660e-01,1.083700710535049488e-01,1.495685356855392389e-01,2.393192045688629088e-01,3.102707386016845814e-01,3.718632353544235047e-01,4.136346583366394269e-01,5.671147176706827775e-01,6.342307228915663453e-01,6.149743333333332895e-01,5.738666666666666361e-01,5.462874497991967448e-01,5.240861333333332039e-01,5.092430000000000012e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.865799049139022614e-01,1.683681147098541331e-01,2.375312130451202319e-01,3.601640912294387653e-01,4.517399607896804836e-01,5.242496452331543155e-01,5.774264044761657777e-01,5.194826512382865191e-01,6.030531124497992002e-01,5.741539999999999422e-01,5.257419333333333000e-01,4.936237449799197319e-01,4.691757333333332891e-01,4.511473833333333183e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.423211459120113043e-01,2.531886994838714600e-01,3.646077578067779545e-01,5.196901441812514788e-01,6.303682780265807972e-01,7.122321919202804219e-01,7.738398040533065458e-01,4.626969757028112640e-01,5.648814257028113017e-01,5.231426666666666447e-01,4.680092666666667012e-01,4.313446285140562497e-01,4.047813000000000105e-01,3.840225666666666759e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.320075149536132697e-01,3.700389668941497789e-01,5.365483037233352848e-01,7.194238682985305555e-01,8.416619478464126836e-01,9.278737314939499159e-01,9.964982714653015661e-01,3.965704600736278951e-01,5.182961847389558896e-01,4.603762499999999869e-01,3.995285333333333799e-01,3.599564257028112779e-01,3.320891000000000259e-01,3.091762666666666437e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.493471604188282731e-01,5.268271180391311814e-01,7.498053807020187422e-01,9.474743735790253085e-01,1.074597027420997719e+00,1.162348479866981421e+00,1.235030582904815599e+00,3.226349201472556993e-01,4.599697791164658600e-01,3.868380833333333046e-01,3.231990000000000141e-01,2.821604417670682818e-01,2.537903333333332845e-01,2.298518833333333400e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.182512306133906010e+00,7.263474806547164375e-01,9.909039787054061410e-01,1.190693748831749055e+00,1.317522292256355199e+00,1.400303611874580412e+00,1.469302724480628930e+00,2.453682153949129641e-01,3.895984939759036259e-01,3.063529166666666415e-01,2.429658000000000095e-01,2.026162650602409687e-01,1.762274666666666656e-01,1.544483500000000120e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.414170223534107151e+00,9.637566655874252319e-01,1.237935119032859799e+00,1.433371442556381270e+00,1.549562884092331005e+00,1.622828719854354951e+00,1.677566510081291096e+00,1.711488903279785589e-01,3.095411646586345711e-01,2.257476666666666520e-01,1.650031333333333294e-01,1.291526606425702772e-01,1.069490666666666617e-01,9.049965000000000093e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.621398195246855467e+00,1.222418629169464088e+00,1.477520665287971546e+00,1.650130735158920281e+00,1.743507036328315829e+00,1.800094556570053017e+00,1.834717548966407819e+00,1.073560790160642542e-01,2.250850401606425688e-01,1.502764166666666346e-01,9.839533333333333465e-02,7.098765060240964930e-02,5.461446666666667366e-02,4.477756666666666413e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.782426445722579800e+00,1.480408006668090914e+00,1.675473326206207370e+00,1.815811157226562500e+00,1.879493423104286132e+00,1.912770521044731220e+00,1.930602240085601773e+00,5.978897516733602119e-02,1.449348393574297345e-01,9.048691666666666689e-02,4.988506666666666506e-02,3.215291164658634626e-02,2.307523333333333024e-02,1.819888333333333566e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.889944868246714371e+00,1.701760952115058956e+00,1.823072445511817907e+00,1.917680791378021166e+00,1.952255993247032251e+00,1.969177558541297834e+00,1.975721468687057447e+00,2.925178058902275571e-02,7.981034136546183433e-02,4.766933333333333439e-02,2.156686666666667029e-02,1.234387550200803305e-02,7.918500000000000191e-03,6.201766666666666365e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.949983471095561915e+00,1.854092797279357940e+00,1.912353695034980872e+00,1.968205556035041770e+00,1.984038427710533181e+00,1.988888491272926329e+00,1.992321859240531845e+00,1.288545589022757794e-02,3.753353413654618442e-02,2.297424999999999815e-02,8.076133333333332387e-03,4.029467871485943424e-03,2.787466666666666912e-03,1.911883333333333447e-03,0.000000000000000000e+00
8.000000000000000000e+00,1.978987534006436677e+00,1.937520905613899336e+00,1.959782390117645212e+00,1.987579567432403493e+00,1.994545119762420660e+00,1.996920950174331688e+00,1.997576270937919674e+00,5.241611512717537884e-03,1.542489959839357661e-02,1.025424999999999948e-02,3.077533333333333076e-03,1.350702811244979895e-03,7.540666666666667088e-04,5.882166666666666620e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.990724267999331110e+00,1.973023310542106667e+00,1.981634077191352761e+00,1.994243449211120511e+00,1.997738702535629240e+00,1.998690304160118059e+00,1.999015764355659419e+00,2.253842503346720465e-03,6.457831325301205058e-03,4.570666666666666454e-03,1.406133333333333540e-03,5.434236947791165270e-04,3.117333333333332851e-04,2.332666666666666807e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.995617544809977106e+00,1.987508984684944080e+00,1.990326579570770305e+00,1.997746663808822598e+00,1.998963583827018775e+00,1.999517419695854281e+00,1.999642037272453265e+00,1.041722222222222095e-03,2.912148594377510138e-03,2.362583333333333289e-03,5.387999999999999777e-04,2.420180722891566343e-04,1.133666666666666801e-04,8.141666666666666247e-05,0.000000000000000000e+00
1.100000000000000000e+01,1.997626836538314743e+00,1.993754970669746385e+00,1.994475678801536533e+00,1.998600344538688622e+00,1.999336789608001652e+00,1.999795301198959319e+00,1.999797934412956169e+00,5.521996653279785455e-04,1.416967871485943836e-03,1.332083333333333340e-03,3.245999999999999754e-04,1.491967871485943924e-04,4.570000000000000630e-05,4.465000000000000788e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.998514526546001591e+00,1.996234042525291352e+00,1.996530534267425550e+00,1.999021086335182273e+00,1.999579426169395546e+00,1.999873697161674402e+00,1.999848372817039532e+00,3.366598058902275470e-04,8.239959839357428872e-04,8.151666666666666219e-04,2.236000000000000411e-04,9.487951807228916742e-05,2.826666666666666821e-05,3.405000000000000095e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998793830076853517e+00,1.996908537626266522e+00,1.997071626543998724e+00,1.999274523258209202e+00,1.999693448543548691e+00,1.999893360257148700e+00,1.999921484231948821e+00,2.727123493975903827e-04,6.657630522088353337e-04,6.885833333333333649e-04,1.712666666666667187e-04,6.942771084337351426e-05,2.406666666666666777e-05,1.716666666666666945e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999136453469594343e+00,1.997749329924583428e+00,1.998243001103401140e+00,1.999298290610313389e+00,1.999689206361770610e+00,1.999895072937011742e+00,1.999943819880485529e+00,1.920393908969210016e-04,4.816265060240964039e-04,4.060000000000000024e-04,1.607333333333333552e-04,6.912650602409639263e-05,2.283333333333333721e-05,1.191666666666666890e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999275712092717372e+00,1.998099414229393078e+00,1.998385820508003174e+00,1.999506569623947128e+00,1.999786288499832088e+00,1.999935799717903029e+00,1.999940379977226179e+00,1.598052208835341523e-04,3.988955823293173302e-04,3.759999999999999779e-04,1.106666666666666958e-04,4.643574297188755677e-05,1.413333333333333411e-05,1.270000000000000038e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-ASK,64_128_64_4,lr=5E-04,Tr=64,B=128,S=2,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.110429048538207730e-02,4.202792441844940136e-02,1.201806565523147602e-01,6.547223728723694514e-01,6.793205128205127563e-01,6.301242329242262574e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.285000176429748620e-01,6.833529472351074219e-02,1.886647405624389540e-01,6.276612462544126636e-01,6.592067307692308642e-01,5.961157617395944630e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.984821994900703435e-01,1.088021966218948311e-01,2.881622023582458558e-01,5.940720948074015295e-01,6.342150440705127679e-01,5.539291455442902912e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.975783908963203217e-01,1.684989908933639535e-01,4.266577908992767454e-01,5.522837845426392667e-01,6.030466079059828566e-01,5.015209611792956768e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.288445122241973939e-01,2.531169843673706232e-01,6.045720400810241646e-01,5.022242191740152739e-01,5.651554821047007904e-01,4.392929562433298130e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.942438495755195671e-01,3.702208616733551061e-01,8.182668374776840281e-01,4.426053979857633713e-01,5.182033253205129419e-01,3.670074706510138562e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.900118646621704377e-01,5.259428620338439941e-01,1.054080867290496881e+00,3.744504625401353648e-01,4.603855502136752209e-01,2.885153748665955087e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.010665676236152777e+00,7.230357011556625135e-01,1.298295651316642818e+00,2.995677738419179059e-01,3.907738047542734239e-01,2.083617429295624157e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.245919608175754645e+00,9.581252981424331905e-01,1.533713918209075988e+00,2.225004793689112637e-01,3.112889623397435690e-01,1.337119963980789861e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.474618489086628070e+00,1.217288876652717677e+00,1.731948101520538241e+00,1.503223131752889352e-01,2.267492654914529948e-01,7.389536085912486174e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.673562676489353196e+00,1.474652559638023330e+00,1.872472793340683062e+00,9.028420177014635783e-02,1.467191172542735011e-01,3.384928628601920758e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.820622438251972230e+00,1.691848057985305687e+00,1.949396818518638552e+00,4.788028091477847942e-02,8.278705929487178983e-02,1.297350253468516554e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.912576862812042311e+00,1.843639587402343682e+00,1.981514138221740717e+00,2.252644642313507417e-02,4.041997195512820468e-02,4.632920891141942797e-03,0.000000000000000000e+00
8.000000000000000000e+00,1.960601092159748093e+00,1.927502832531929000e+00,1.993699351787567187e+00,9.809758972591649598e-03,1.808206463675213552e-02,1.537453308431163462e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.982663682639598690e+00,1.967958295345306308e+00,1.997369069933891295e+00,4.207712756632597459e-03,7.784955929487180452e-03,6.304695837780150075e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.992026822149753684e+00,1.985239267706871091e+00,1.998814376592636055e+00,1.889063447798940143e-03,3.495526175213675268e-03,2.826007203842049098e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.995823098182678113e+00,1.992373329281806882e+00,1.999272867083549565e+00,9.654882889107809559e-04,1.762553418803418847e-03,1.684231590181430374e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.997266201019287202e+00,1.994983787655830287e+00,1.999548614382743894e+00,6.243685378640688585e-04,1.144764957264957344e-03,1.039721184631803595e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.998225140929222210e+00,1.996821259379386815e+00,1.999629022479057383e+00,3.981246907182406044e-04,7.106704059829059821e-04,8.557897545357525380e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.998470754384994441e+00,1.997289996027946435e+00,1.999651512742042447e+00,3.402772789362303908e-04,6.014957264957264925e-04,7.905883137673426204e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.998781425714492688e+00,1.997836493849754369e+00,1.999726357579231228e+00,2.661847892950314448e-04,4.709201388888888855e-04,6.144943970117396341e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-ASK,64_128_64_4,lr=5E-04,Tr=64,B=128,S=3,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.004724674224853481e-01,4.195190489292145025e-02,9.804818344116210393e-02,1.614173139333724971e-01,6.443661107089497797e-01,6.793735476762819969e-01,6.429042801816239328e-01,6.108205042689435205e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.555670823256174728e-01,6.796536886692047807e-02,1.554768487215042183e-01,2.432590293884277222e-01,6.152339851612693700e-01,6.592585637019230393e-01,6.123174746260683365e-01,5.741259171558165120e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.348336828152338684e-01,1.084604841470718367e-01,2.390390990972519059e-01,3.570014652013778766e-01,5.793526779631473778e-01,6.343443008814102502e-01,5.743615785256409589e-01,5.293521544823905911e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.443114821513493795e-01,1.681995854377746624e-01,3.579002625942230287e-01,5.068345984220504752e-01,5.350462284479072794e-01,6.033806590544872339e-01,5.271612580128205439e-01,4.745967682764140605e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.869502891302109338e-01,2.529913095235824527e-01,5.152453105449676940e-01,6.926142473220825435e-01,4.820668665916693629e-01,5.653623297275640613e-01,4.702090344551281831e-01,4.106292355923158999e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.628025809923807632e-01,3.697978742122650098e-01,7.091846547126769984e-01,9.094252140522003369e-01,4.197877016958902474e-01,5.184066506410256459e-01,4.035728165064103035e-01,3.373836379402347929e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.677418202161787386e-01,5.241195726394652921e-01,9.327077728509902688e-01,1.146398115158081099e+00,3.493680534295404150e-01,4.609125600961538893e-01,3.285762553418802856e-01,2.586153448505869590e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.093841295878092534e+00,7.221009482145309688e-01,1.172365473270416292e+00,1.387057466149330232e+00,2.735538162851146038e-01,3.912235576923076552e-01,2.491008947649572813e-01,1.803369963980789858e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.325320563515027361e+00,9.552165136337280593e-01,1.409762865424156297e+00,1.610982311487197949e+00,1.982684407883159583e-01,3.122818008814102209e-01,1.721802550747863203e-01,1.103432664087513337e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.544942798376083504e+00,1.214374278545379715e+00,1.628949787259101889e+00,1.791504329323768685e+00,1.296372271586156422e-01,2.276603064903846008e-01,1.043664863782051422e-01,5.688488860725720436e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.726946485598882086e+00,1.474353837966918990e+00,1.798285428404807984e+00,1.908200190424919063e+00,7.529758400230358861e-02,1.470547375801281864e-01,5.464139289529915122e-02,2.419662153148345596e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.854692244807878865e+00,1.692872223258018449e+00,1.906250028252601592e+00,1.964954482913017220e+00,3.868539433044251852e-02,8.255098157051281305e-02,2.451435630341880847e-02,8.990845117395944441e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.931287330706914274e+00,1.845442587614059438e+00,1.959397257924079927e+00,1.989022146582603456e+00,1.764452688513646131e-02,3.986263020833333282e-02,1.032431891025641264e-02,2.746631536819637166e-03,0.000000000000000000e+00
8.000000000000000000e+00,1.969931564569473492e+00,1.929144668459892298e+00,1.984252904057502764e+00,1.996397121191024748e+00,7.479549010896979766e-03,1.767482972756410226e-02,3.884314903846153560e-03,8.795024012806830493e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.986426203171411942e+00,1.967671714901924052e+00,1.993080063939094648e+00,1.998526830673217791e+00,3.299503010104913939e-03,7.868038862179486601e-03,1.675547542735042776e-03,3.549226254002134698e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.993449377775192488e+00,1.984503902077674908e+00,1.996582817196846049e+00,1.999261414051055841e+00,1.558526352943792430e-03,3.695462740384615648e-03,8.064903846153846645e-04,1.736259338313767334e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.996063439965247932e+00,1.991018787503242571e+00,1.997564134240150446e+00,1.999607398152351445e+00,9.177697834856652628e-04,2.087840544871794914e-03,5.755208333333333747e-04,8.994797225186767630e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.997640759905179308e+00,1.994819058775901821e+00,1.998394112825393698e+00,1.999709108114242628e+00,5.394616979483075241e-04,1.181640624999999965e-03,3.701923076923077042e-04,6.655216115261472661e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998427966833114633e+00,1.996401998400688216e+00,1.999079367637634386e+00,1.999802534461021519e+00,3.561038524915092172e-04,8.146534455128204635e-04,2.089009081196581213e-04,4.475720384204910082e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.998640198349952657e+00,1.997007929801940973e+00,1.999078610062599237e+00,1.999834055185317983e+00,3.060763401924521316e-04,6.683193108974359517e-04,2.122729700854700729e-04,3.763673959445037700e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.998875184655189541e+00,1.997646644115447900e+00,1.999219478726387056e+00,1.999759431123733444e+00,2.516674610124449763e-04,5.243389423076923314e-04,1.785189636752136980e-04,5.214447705442904190e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-ASK,64_128_64_4,lr=5E-04,Tr=66,B=128,S=4,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.093123722374439166e-01,4.180793964862823675e-02,7.431554388999939142e-02,1.401734751462936357e-01,1.809525302648544443e-01,6.397079978188714433e-01,6.794068882659192177e-01,6.569630463046304270e-01,6.206156053931383143e-01,6.018464513117978143e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.692066391110420287e-01,6.798213887214660245e-02,1.218414558172225964e-01,2.147234636545181374e-01,2.722794981002807368e-01,6.092035032339504497e-01,6.594716993725803222e-01,6.288944394439444086e-01,5.857690895741556325e-01,5.626787845451213244e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.543540893495083166e-01,1.085280102491378851e-01,1.947460519075393803e-01,3.174266304969787789e-01,3.967156647443771389e-01,5.715464964906915579e-01,6.342462955546654957e-01,5.930226522652265464e-01,5.438149446001868670e-01,5.151020935426876557e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.706931618452071753e-01,1.678776390552520759e-01,3.016487531661987131e-01,4.580753998756408873e-01,5.551708552837372190e-01,5.254580040327821999e-01,6.034873848618341752e-01,5.480973097309731479e-01,4.915880056067280512e-01,4.586593159315931478e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.210591202080250284e-01,2.526026096343993999e-01,4.479595993757247707e-01,6.338872965574264828e-01,7.497869752645492936e-01,4.702262311491795521e-01,5.653608329995996051e-01,4.931635663566356076e-01,4.305489587505006432e-01,3.918315664899823525e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.048180978894234006e-01,3.686315033435821342e-01,6.364124945402145350e-01,8.408837937116623307e-01,9.733445999622345468e-01,4.058074159747104837e-01,5.188395407822720129e-01,4.273179817981798134e-01,3.604400947804031197e-01,3.166320465379871552e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.163699290752411741e-01,5.237941054105759164e-01,8.585673211812973049e-01,1.072257284283637979e+00,1.210861005425453163e+00,3.335325791022567543e-01,4.612025764250433646e-01,3.520615561556155737e-01,2.831944333199840069e-01,2.376717505083841830e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.144491500645875792e+00,7.215144410133361719e-01,1.098272385716438260e+00,1.312259461641311686e+00,1.445919714212417606e+00,2.574776452314834763e-01,3.913470831664663807e-01,2.723221322132213240e-01,2.043558269923908544e-01,1.618855385538553737e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.375875432103872198e+00,9.563436735868453553e-01,1.344366921782493618e+00,1.544366256117820635e+00,1.658424876928329406e+00,1.828683603951437586e-01,3.119532772660525977e-01,1.925392539253925339e-01,1.307687558403417272e-01,9.621215454878818962e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.585677900135517238e+00,1.214740383505821253e+00,1.566338999629020678e+00,1.740456002950668379e+00,1.821176214456558196e+00,1.178524074599089921e-01,2.277693231878253899e-01,1.232030703070307182e-01,7.178117073821919936e-02,4.865606560656066115e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.754033352941274604e+00,1.473676468014717189e+00,1.748200558423995910e+00,1.873762625217437749e+00,1.920493760108947789e+00,6.769271695892055407e-02,1.470608730476571924e-01,6.909095909590959317e-02,3.370344413295954522e-02,2.091559155915591328e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.872111005991697219e+00,1.693773590087890524e+00,1.873597135543823233e+00,1.950939506173133831e+00,1.970133792161941511e+00,3.402789958694842076e-02,8.222266720064078105e-02,3.351920192019201827e-02,1.268992791349619551e-02,7.679801313464679549e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.940590214312076567e+00,1.846129084348678617e+00,1.942877324104309134e+00,1.983233738541603008e+00,1.990120710253715508e+00,1.527061472667090233e-02,3.971792818048323903e-02,1.466491649164916589e-02,4.222066479775731310e-03,2.477547754775477444e-03,0.000000000000000000e+00
8.000000000000000000e+00,1.973854740500450067e+00,1.929873825788497976e+00,1.975157599806785624e+00,1.993650984764099077e+00,1.996736551642417812e+00,6.516550406876223112e-03,1.748998798558270076e-02,6.208570857085708022e-03,1.566079295154185116e-03,8.015634896823015804e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.987961927026510311e+00,1.967295796275138953e+00,1.988251057863235527e+00,1.997796820878982471e+00,1.998504033088684073e+00,2.923311099465306269e-03,7.918301962354826889e-03,2.886638663866386307e-03,5.287344813776531215e-04,3.595692902623596251e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.994346327722072765e+00,1.984713648796081475e+00,1.994387240409851048e+00,1.998822414040565487e+00,1.999462007641792383e+00,1.341606811195069412e-03,3.608663729809104010e-03,1.355285528552855256e-03,2.767320784941929902e-04,1.257459079241257703e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.996763071060180916e+00,1.991821754097938602e+00,1.996348545908927852e+00,1.999163140058517474e+00,1.999718844175338850e+00,7.518184362489112533e-04,1.886930983847283361e-03,8.626862686268627111e-04,1.946001868909357651e-04,6.305630563056305413e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.998103349953889829e+00,1.995158715486526457e+00,1.997879638433456506e+00,1.999599744200706519e+00,1.999775301694870056e+00,4.316888186616018382e-04,1.087905486583900898e-03,4.938993899389938639e-04,9.324522760646109594e-05,5.170517051705169839e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998408801972866078e+00,1.995943282485008297e+00,1.998219053506851139e+00,1.999653668522834771e+00,1.999819203376770105e+00,3.588812717541945275e-04,9.033506874916566237e-04,4.119911991199120258e-04,7.986250166866906491e-05,4.032069873654031439e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.998916264683008093e+00,1.997423347949981665e+00,1.998747628927230791e+00,1.999640425443649283e+00,1.999853656411170855e+00,2.396169683047599732e-04,5.606060606060605947e-04,2.847784778477847412e-04,8.063008944066210333e-05,3.245324532453245346e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999065085023641775e+00,1.997789876341819815e+00,1.998865657687187269e+00,1.999696751475334100e+00,1.999908054590225248e+00,2.061700112742551971e-04,4.752369510078761016e-04,2.617261726172617330e-04,6.801495127486315137e-05,1.970197019701970770e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-PAM,64_128_64_4,lr=5E-04,Tr=120,B=128,S=6,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,9.197039679686229430e-02,8.090853333473205233e-02,8.367252445220947632e-02,8.885897457599639671e-02,9.432875132560729348e-02,9.996524524688721325e-02,1.040883518457412782e-01,6.521947521753680421e-01,6.584224899598392078e-01,6.569024166666665998e-01,6.540399999999999547e-01,6.507307730923693745e-01,6.476385666666666374e-01,6.454342666666665895e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.403396139144897636e-01,1.234020686149597118e-01,1.280172696113586472e-01,1.355753827095031727e-01,1.438416844606399403e-01,1.524436405897140467e-01,1.587576375007629381e-01,6.274203454819278214e-01,6.356098393574297623e-01,6.334871666666668233e-01,6.297323999999999700e-01,6.256792168674698562e-01,6.214422333333334825e-01,6.185712166666667011e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.089345893462498938e-01,1.833615310192108216e-01,1.898155553340911961e-01,2.018196289539337107e-01,2.145549753904342771e-01,2.274350051879882872e-01,2.366208401918411253e-01,5.973040968206158041e-01,6.084123493975903685e-01,6.055115000000000913e-01,6.002887333333333242e-01,5.947453815261044552e-01,5.894231333333334044e-01,5.854434833333332922e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.025768842498461342e-01,2.631051024198531874e-01,2.737576638460159084e-01,2.919194546937942669e-01,3.127616556882858445e-01,3.299244155883789276e-01,3.439930132627487258e-01,5.606733588688085357e-01,5.762167670682731835e-01,5.718695833333333756e-01,5.648213333333332864e-01,5.564632028112450612e-01,5.501707666666666441e-01,5.444984999999999964e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.230734464327494670e-01,3.619095178842544613e-01,3.807745316028595117e-01,4.092619497776031623e-01,4.399508104324340585e-01,4.629617586135864049e-01,4.835821102857589815e-01,5.172449136211512144e-01,5.400587349397589776e-01,5.326441666666666963e-01,5.222745999999999222e-01,5.109283634538153152e-01,5.027256999999999421e-01,4.948379166666666551e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.721713610490163360e-01,4.848971222639084089e-01,5.126887525320052985e-01,5.546353133916854805e-01,5.983255840539932757e-01,6.272030290365219196e-01,6.552783650159835771e-01,4.654322424364122912e-01,4.972142570281124496e-01,4.867230833333333062e-01,4.715729333333333329e-01,4.558077309236947539e-01,4.457215999999999401e-01,4.355538500000000202e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.460083726445834174e-01,6.253344466686249215e-01,6.671431229114532790e-01,7.257814903259277584e-01,7.853169802427292234e-01,8.185286363363265538e-01,8.539455593824386570e-01,4.053032172021418522e-01,4.485124497991967996e-01,4.333744166666666509e-01,4.124714000000000436e-01,3.910216867469880064e-01,3.796113999999999877e-01,3.668279500000000137e-01,0.000000000000000000e+00
2.000000000000000000e+00,9.420532119075457622e-01,7.874669147729873586e-01,8.448493795394897976e-01,9.210291982889174944e-01,9.953218725919723564e-01,1.031054812431335455e+00,1.072597093820572001e+00,3.370807080990629312e-01,3.919403614457831475e-01,3.716050000000000186e-01,3.445531333333333168e-01,3.178259538152610197e-01,3.055830999999999409e-01,2.909766999999999770e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.154349900146325547e+00,9.688023777008056836e-01,1.042294800519943276e+00,1.134406174898147546e+00,1.220430207014083779e+00,1.257819609284400952e+00,1.302346231460571380e+00,2.635039458835341519e-01,3.283066265060241018e-01,3.024832499999999813e-01,2.704142666666666805e-01,2.400163654618473752e-01,2.274097666666666517e-01,2.123933999999999822e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.374805140455563901e+00,1.169509078741073571e+00,1.258816748976707478e+00,1.358525557637214609e+00,1.449236716032028305e+00,1.485674807667732189e+00,1.527067933678627032e+00,1.890064045515394697e-01,2.578689759036144613e-01,2.275867500000000043e-01,1.941593333333333227e-01,1.637336847389558314e-01,1.519469333333333394e-01,1.387427499999999980e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.585894829809665785e+00,1.382909737586974996e+00,1.482469539642333967e+00,1.579263904571533095e+00,1.660554525971412732e+00,1.688632222414016670e+00,1.721539048671722361e+00,1.207277538487282476e-01,1.843990963855421661e-01,1.532584999999999920e-01,1.224626000000000048e-01,9.701084337349397124e-02,8.852326666666666954e-02,7.871221666666668171e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.763954737265904571e+00,1.596108267426490812e+00,1.689878588557243377e+00,1.769091775298118563e+00,1.824279334425926269e+00,1.842081079483032235e+00,1.862289378404617279e+00,6.620355736278447922e-02,1.150986947791164533e-01,8.818458333333333010e-02,6.445646666666667024e-02,4.850818273092369348e-02,4.336666666666666448e-02,3.760675000000000823e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.888400582174460274e+00,1.782294664025306785e+00,1.848408042311668442e+00,1.896073076248169009e+00,1.925724526762962352e+00,1.934696500539779596e+00,1.943206683158874570e+00,3.006750291164659097e-02,5.876977911646587283e-02,4.125333333333332936e-02,2.801093333333333490e-02,1.987625502008032174e-02,1.738523333333333309e-02,1.510948333333333310e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.955829034845034231e+00,1.903133048653602666e+00,1.939238758325576795e+00,1.960661071300506597e+00,1.973358340024948143e+00,1.977383539795875445e+00,1.981199450969695963e+00,1.149188062248996008e-02,2.494698795180723058e-02,1.598391666666667058e-02,1.029680000000000178e-02,6.961445783132530311e-03,5.880366666666666034e-03,4.881766666666666372e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.984878585716088439e+00,1.964085682272911138e+00,1.978605463862419089e+00,1.988011034846305813e+00,1.991627828478813145e+00,1.993051728606224149e+00,1.993889776229858413e+00,3.812072556894243944e-03,8.852309236947792162e-03,5.473499999999999199e-03,3.060333333333333308e-03,2.152359437751004238e-03,1.776100000000000075e-03,1.557833333333333379e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.995060847798982850e+00,1.987771581768989604e+00,1.992540609121322692e+00,1.996222332358360330e+00,1.997254645824432462e+00,1.998057826280593918e+00,1.998518091440200761e+00,1.217140562248996078e-03,2.928815261044176704e-03,1.862333333333333462e-03,9.544666666666667010e-04,6.945281124497991758e-04,4.897999999999999793e-04,3.729000000000000110e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.998225064476331303e+00,1.995017932534217886e+00,1.997530462741851753e+00,1.998714992761611908e+00,1.999187323689460838e+00,1.999427487611770582e+00,1.999472187519073518e+00,4.252671686746987804e-04,1.158634538152610548e-03,6.016666666666665823e-04,3.143333333333333483e-04,2.046184738955823606e-04,1.429333333333333562e-04,1.294166666666666772e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.999279983540375838e+00,1.998102414131164517e+00,1.998735774517059305e+00,1.999500092506408588e+00,1.999714974284171998e+00,1.999783633947372463e+00,1.999843011856079045e+00,1.717056894243641383e-04,4.331325301204819352e-04,3.158333333333332763e-04,1.200666666666666939e-04,7.123493975903616275e-05,5.146666666666667309e-05,3.850000000000000747e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.999544209659099403e+00,1.998924329042434778e+00,1.998955713033676140e+00,1.999682176709175030e+00,1.999862250208854775e+00,1.999910164594650208e+00,1.999930624365806597e+00,1.050562583668005341e-04,2.442771084337349652e-04,2.414166666666666620e-04,7.466666666666668813e-05,3.177710843373494318e-05,2.183333333333333662e-05,1.636666666666666695e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999700995663801883e+00,1.999097414135933004e+00,1.999476640105247505e+00,1.999891041040420481e+00,1.999834747076034480e+00,1.999939996600150982e+00,1.999966135025024405e+00,6.852269076305221877e-05,2.022088353413654959e-04,1.214999999999999988e-04,2.500000000000000459e-05,4.016064257028112487e-05,1.376666666666666813e-05,8.499999999999999933e-06,0.000000000000000000e+00
1.500000000000000000e+01,1.999854548990726677e+00,1.999656487464904764e+00,1.999661614298820389e+00,1.999905952692031752e+00,1.999948698759078880e+00,1.999973606824874794e+00,1.999980933904647928e+00,3.310204149933065361e-05,7.419678714859437188e-05,7.999999999999999299e-05,2.180000000000000134e-05,1.219879518072289421e-05,6.333333333333334247e-06,4.083333333333333766e-06,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-PAM,64_128_64_4,lr=5E-04,Tr=64,B=128,S=2,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.664811408519745850e-02,8.084173774719238814e-02,9.245449042320251498e-02,6.551975545077033392e-01,6.585296474358974805e-01,6.518654615795090868e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.320562323331833099e-01,1.231986509561538712e-01,1.409138137102127208e-01,6.313648072062935102e-01,6.356955795940171239e-01,6.270340348185698964e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.969552145600318993e-01,1.831585849523544307e-01,2.107518441677093401e-01,6.024069551125272870e-01,6.086182558760683259e-01,5.961956543489861371e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.849102944135666338e-01,2.632284216880798611e-01,3.065921671390533509e-01,5.675202925712801161e-01,5.764501535790598208e-01,5.585904315635005224e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.982124203443527244e-01,3.638004198074341056e-01,4.326244208812713432e-01,5.261751065133597471e-01,5.395246060363246832e-01,5.128256069903948111e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.372391957640647586e-01,4.848664470911026037e-01,5.896119444370270246e-01,4.775333301336210923e-01,4.970075454059829090e-01,4.580591148612593311e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.011098181605339708e-01,6.258046092987060716e-01,7.764150270223617589e-01,4.209273811951844690e-01,4.484904847756410740e-01,3.933642776147278086e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.864848957657813777e-01,7.858488439321518193e-01,9.871209475994110472e-01,3.563662604742472428e-01,3.926690037393162358e-01,3.200635172091782499e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.090658871710300293e+00,9.674894617795943841e-01,1.213828281641006424e+00,2.853124769285784179e-01,3.288005141559829370e-01,2.418244397011739544e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.305609848678112028e+00,1.166289967179298337e+00,1.444929730176925720e+00,2.118814695294755635e-01,2.589207732371794912e-01,1.648421658217716357e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.518797170579433420e+00,1.378348634839057896e+00,1.659245706319808944e+00,1.419069585866023220e-01,1.864528912927350401e-01,9.736102588046958994e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.706815217733383072e+00,1.588425127506256196e+00,1.825205307960510170e+00,8.311880167998431101e-02,1.181499732905983008e-01,4.808763006937033513e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.849064257740974382e+00,1.772061924576759262e+00,1.926066590905189502e+00,4.094480574825092034e-02,6.220659722222221522e-02,1.968301427427961853e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.934780114591121869e+00,1.896058501601219248e+00,1.973501727581024268e+00,1.694078531698387305e-02,2.698480902777777857e-02,6.896761606189968398e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.975617832303047106e+00,1.959491696238517822e+00,1.991743968367576612e+00,6.111973839751571810e-03,1.012022569444444471e-02,2.103721985058698042e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.991330469965934657e+00,1.985122923016548135e+00,1.997538016915321402e+00,2.100254038621168079e-03,3.579193376068376571e-03,6.213147011739594784e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.996806729495525179e+00,1.994278064727783129e+00,1.999335394263267451e+00,7.643932176933110074e-04,1.363514957264957105e-03,1.652714781216648831e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.998340681016445242e+00,1.997044766426086415e+00,1.999636595606803846e+00,3.855437109193278738e-04,6.807892628205127524e-04,9.029815901814300871e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.999410702645778581e+00,1.998944297194480857e+00,1.999877108097076306e+00,1.354593176189694201e-04,2.413862179487179477e-04,2.953241728922091961e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999637908935546937e+00,1.999333112478256291e+00,1.999942705392837583e+00,8.409395979850222780e-05,1.545806623931624023e-04,1.360725720384204986e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999612492203712399e+00,1.999287719368934679e+00,1.999937265038490342e+00,8.397642916678070991e-05,1.530782585470085778e-04,1.487459978655282847e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-PAM,64_128_64_4,lr=5E-04,Tr=64,B=128,S=3,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,8.957705680529276515e-02,8.094502687454223355e-02,8.944314229488373180e-02,9.834300124645233010e-02,6.535145645578875895e-01,6.583325320512820600e-01,6.537021901709402227e-01,6.485089714514408188e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.360927321513493993e-01,1.232163304090499872e-01,1.356840506792068579e-01,1.493778153657913110e-01,6.294735614217420450e-01,6.359140625000000435e-01,6.296420940170940339e-01,6.228645277481322795e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.024667173624038752e-01,1.828745864629745532e-01,2.023040100336074842e-01,2.222215555906295881e-01,6.000681732774099109e-01,6.087248597756410584e-01,6.000977230235042814e-01,5.913819370330843928e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.922546432415644158e-01,2.628707685470580979e-01,2.916373958587646364e-01,3.222557653188705684e-01,5.647659844331506251e-01,5.765485276442307017e-01,5.649930889423075975e-01,5.527563367129134653e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.074077490170797122e-01,3.633919005393981827e-01,4.062505028247833105e-01,4.525808436870574769e-01,5.230490030996114426e-01,5.396416766826923617e-01,5.233716613247864080e-01,5.061336712913554470e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.481933324734369339e-01,4.846192963123321373e-01,5.456634804010390694e-01,6.142972207069397061e-01,4.742471970924853619e-01,4.972030248397436014e-01,4.751367521367521607e-01,4.504018143009604902e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.123722142378490219e-01,6.245524710416794356e-01,7.097138278484343976e-01,8.028503438234328993e-01,4.175625395925785521e-01,4.487993289262820484e-01,4.184994658119658428e-01,3.853888240394877651e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.980989376703898408e-01,7.852708950042724956e-01,8.962491122484207429e-01,1.012776805758476284e+00,3.530485777481133236e-01,3.930361578525640720e-01,3.535627670940170719e-01,3.125468082977588269e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.100843431075414047e+00,9.647370991706848420e-01,1.102145465135574431e+00,1.235647728919982979e+00,2.824472170532735804e-01,3.299872796474359049e-01,2.816867321047007988e-01,2.356676394076840930e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.315257912317911781e+00,1.162729844331741313e+00,1.321644414544105528e+00,1.461399478077888503e+00,2.089398403804441362e-01,2.603688401442307843e-01,2.062255942841880463e-01,1.602250867129135781e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.529080787579218503e+00,1.374795486927032462e+00,1.544300291776657064e+00,1.668146584033965985e+00,1.386400847308498496e-01,1.876890024038461724e-01,1.332454260149572856e-01,9.498582577374600766e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.719586843530336973e+00,1.586776184558868374e+00,1.742789181470870918e+00,1.829195164561271625e+00,7.907896762057524398e-02,1.183522135416666676e-01,7.190701789529914401e-02,4.697767142475987867e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.860334606846173910e+00,1.768815009832382268e+00,1.882946994304657062e+00,1.929241816401481735e+00,3.765312311865474243e-02,6.273637820512821539e-02,3.141145833333333637e-02,1.881153281750266512e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.941035632133483846e+00,1.891548540234565756e+00,1.955763887524604838e+00,1.975794468641281165e+00,1.518709974498269784e-02,2.776317107371794810e-02,1.151796207264957177e-02,6.280166088580576254e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.978472237308820381e+00,1.957157399654388508e+00,1.985341546058654760e+00,1.992917766213416986e+00,5.376469438733895607e-03,1.058929286858974195e-02,3.744424412393162691e-03,1.795691035218783269e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.988895467718442278e+00,1.973110187292099083e+00,1.995580168485641570e+00,1.997996047377586404e+00,2.641047643501035543e-03,6.323667868589743363e-03,1.098758012820512690e-03,5.007170490928496013e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.997026130000750355e+00,1.993266798138618512e+00,1.998471863150596661e+00,1.999339728713035669e+00,7.030679895374398721e-04,1.573517628205128296e-03,3.756009615384615593e-04,1.600853788687300048e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.998742508053779510e+00,1.996998367190361057e+00,1.999421215534210150e+00,1.999807941436767544e+00,2.898137850633348547e-04,6.849459134615384611e-04,1.378538995726495892e-04,4.664154215581644604e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.999287501931190647e+00,1.998344123721122800e+00,1.999680817842483416e+00,1.999837564229965281e+00,1.657289455135806751e-04,3.807592147435897635e-04,7.705662393162393867e-05,3.937099786552828243e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999521274685859495e+00,1.998795953273773129e+00,1.999812246918678316e+00,1.999955623865127485e+00,1.064723360531124680e-04,2.649238782051282180e-04,4.443776709401708576e-05,1.005536286019210354e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999691773255666050e+00,1.999245968937873874e+00,1.999870406508445830e+00,1.999958944320678667e+00,6.957459457959724923e-05,1.690705128205128400e-04,3.011485042735042444e-05,9.538420490928495090e-06,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-PAM,64_128_64_4,lr=5E-04,Tr=66,B=128,S=4,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,9.094915509223937267e-02,8.062276744842529486e-02,8.557169508934020508e-02,9.537235546112060591e-02,1.022298023700714126e-01,6.527924378065559363e-01,6.584328527566413181e-01,6.559418441844183656e-01,6.502346482445601206e-01,6.465604060406039411e-01,3.097600000000000000e+04
-4.000000000000000000e+00,1.390030958354472879e-01,1.232230536937713589e-01,1.311741031408309999e-01,1.455599457025527899e-01,1.560552808046341000e-01,6.280929018470863268e-01,6.358201174743024486e-01,6.318484848484847705e-01,6.247134227739954415e-01,6.199895822915625354e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.074488480389118372e-01,1.831444830894470299e-01,1.954055135250091502e-01,2.170703026056289564e-01,2.341750929355621291e-01,5.978764398374492028e-01,6.084733680416498647e-01,6.028831383138313349e-01,5.936709718328661012e-01,5.864782811614495106e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.007111063003540252e-01,2.628988941907882682e-01,2.834271233081817609e-01,3.156946319341659701e-01,3.408237757682800462e-01,5.614592029045049060e-01,5.765103457482312344e-01,5.680107510751074562e-01,5.555302029101587546e-01,5.457855118845218456e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.211519449353218203e-01,3.629493094682693655e-01,3.976594370603561135e-01,4.435897184610366750e-01,4.804093147516250717e-01,5.180207800332161661e-01,5.397433586971032149e-01,5.265689068906890258e-01,5.097219329862501258e-01,4.960489215588225198e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.697002401649952086e-01,4.838919837474823238e-01,5.401735581159591293e-01,6.022746331691741783e-01,6.524607856273650919e-01,4.662196393281031748e-01,4.973338673074355065e-01,4.764783978397839626e-01,4.546080630089440744e-01,4.364582291562489891e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.431091440916061108e-01,6.243458545207977162e-01,7.081576298475265041e-01,7.887425618171691744e-01,8.511905301809310487e-01,4.064408976874192558e-01,4.488453477506340605e-01,4.185819581958196145e-01,3.904101588572954085e-01,3.679261259459279398e-01,0.000000000000000000e+00
2.000000000000000000e+00,9.384000184535981059e-01,7.855119086503982162e-01,9.003249120712280007e-01,9.970122420787811413e-01,1.070751011013984622e+00,3.384639566838475444e-01,3.927775997864103585e-01,3.515199019901990574e-01,3.179719329862502053e-01,2.915863919725305564e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.150143557995557675e+00,9.662308790683746818e-01,1.111806132912635858e+00,1.221254781007766743e+00,1.301282438993454083e+00,2.650555079094547017e-01,3.293765184888532982e-01,2.776390639063906485e-01,2.404653918034975468e-01,2.127410574390772857e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.368186880022287388e+00,1.164168329477310193e+00,1.334498485803604195e+00,1.447854426980018649e+00,1.526226277828216515e+00,1.912076773205954872e-01,2.596944333199839861e-01,2.016368136813681544e-01,1.644960619409958358e-01,1.390034003400339724e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.576647636979818357e+00,1.375021982908248841e+00,1.556032213568687483e+00,1.655917088627815170e+00,1.719619262814521710e+00,1.237518359031204163e-01,1.876023227873448163e-01,1.295191519151915049e-01,9.857302095848351209e-02,7.931284795146180400e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.754257976472378022e+00,1.587293504595756577e+00,1.747510143876075839e+00,1.820540975213050805e+00,1.861687282204627980e+00,6.915372041058731600e-02,1.185847016419703526e-01,7.076977697769777642e-02,4.944877185956481763e-02,3.781163116311631045e-02,0.000000000000000000e+00
7.000000000000000000e+00,1.879613203287124668e+00,1.770453813076019234e+00,1.882456472873687670e+00,1.922890616893768279e+00,1.942651910305023266e+00,3.259360466149405222e-02,6.280262982245360392e-02,3.172687268726872428e-02,2.058937391536510425e-02,1.525554222088875561e-02,0.000000000000000000e+00
8.000000000000000000e+00,1.949867418318986800e+00,1.892955675363540591e+00,1.953645575523376365e+00,1.972356254458427438e+00,1.980512167930603029e+00,1.308810814084345429e-02,2.795341075957816224e-02,1.214016401640163889e-02,7.195668135095447532e-03,5.063189652298563312e-03,0.000000000000000000e+00
9.000000000000000000e+00,1.981696285009383995e+00,1.957390988826751776e+00,1.984155531048774623e+00,1.991191221833229053e+00,1.994047398328781195e+00,4.616046810261055684e-03,1.065438526231477813e-02,4.040954095409540758e-03,2.246362301428380965e-03,1.522485581891522451e-03,0.000000000000000000e+00
1.000000000000000000e+01,1.993698801338672499e+00,1.984715003967285174e+00,1.994720234870910547e+00,1.997113444089889445e+00,1.998246522426605276e+00,1.553002345021580258e-03,3.720331063943398651e-03,1.326432643264326573e-03,7.234681617941529511e-04,4.417775110844417716e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.997497087091207435e+00,1.993161977529525730e+00,1.998266139745712211e+00,1.999108781099319554e+00,1.999451449990272467e+00,5.978842469415810313e-04,1.614537444933920743e-03,4.237423742374237749e-04,2.168268588973434798e-04,1.364303096976364255e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.998928534328937578e+00,1.996974539756774858e+00,1.999267887473106464e+00,1.999640677928924637e+00,1.999831032156944355e+00,2.534195141246870582e-04,7.101188092377519294e-04,1.752175217521752639e-04,8.687091176077960130e-05,4.147081374804147217e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.999414489656686555e+00,1.998563696742057694e+00,1.999358815312385573e+00,1.999806960105896092e+00,1.999928486466407751e+00,1.363544577658940818e-04,3.285943131758109459e-04,1.530153015301530305e-04,4.712321452409558628e-05,1.668500183351668978e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999566677212715193e+00,1.998748730063438339e+00,1.999642418026924107e+00,1.999912444233894249e+00,1.999963116526603635e+00,9.776293341522110966e-05,2.789347216659991994e-04,8.370837083708371619e-05,2.042450941129354965e-05,7.984131746507985240e-06,0.000000000000000000e+00
1.500000000000000000e+01,1.999734798341989528e+00,1.999411941647529556e+00,1.999732034325599761e+00,1.999888864636421237e+00,1.999906352758407557e+00,6.113751977253525504e-05,1.332265385128821424e-04,6.235623562356235234e-05,2.643171806167400603e-05,2.253558689202254310e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-SQAM,64_256_128_128_4,lr=5E-04,Tr=120,B=128,S=6,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.106568851073583132e-01,4.535088479518890187e-02,5.022563958168029669e-02,8.804184806346893044e-02,1.215976800918579098e-01,1.581604404449462875e-01,2.005648176670074556e-01,6.327671667670683453e-01,6.761934738955823754e-01,6.719869166666667670e-01,6.438594000000000817e-01,6.223233433734940423e-01,6.016016999999999060e-01,5.806381666666665664e-01,1.315840000000000000e+05
-4.000000000000000000e+00,1.718358556032180962e-01,7.174827468395232610e-02,8.070016825199127775e-02,1.385039612054824731e-01,1.898545416593551693e-01,2.442622889280319232e-01,3.059458988904952825e-01,5.998409035475233964e-01,6.566374497991968040e-01,6.503361666666667151e-01,6.139462666666667401e-01,5.857553714859436989e-01,5.594531333333333523e-01,5.329170333333334009e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.599392954111099385e-01,1.108137701749801612e-01,1.264807513952255213e-01,2.120418337583541979e-01,2.884151182174682360e-01,3.669708803892135496e-01,4.549134185314178680e-01,5.591935773427041401e-01,6.333547188755020985e-01,6.235370833333333529e-01,5.771859333333334563e-01,5.405279618473894931e-01,5.073161999999999949e-01,4.732395666666666112e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.821504238843917989e-01,1.657284137010574254e-01,1.923770948648452772e-01,3.160028274059295539e-01,4.265124902725219713e-01,5.367651054859161608e-01,6.555166115760803214e-01,5.096166862449799106e-01,6.058407630522087972e-01,5.913509166666666150e-01,5.318569333333332816e-01,4.852219377510040288e-01,4.426900000000000279e-01,4.007395666666667133e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.416006326476733301e-01,2.390493785142898675e-01,2.812596607208251998e-01,4.558108938932418641e-01,6.082925815582275186e-01,7.592068433761596236e-01,9.059844378232956297e-01,4.510522283801874366e-01,5.738123493975904044e-01,5.528144999999999865e-01,4.775013999999999648e-01,4.189885542168674815e-01,3.658548333333332958e-01,3.173417333333333201e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.372077038685480588e-01,3.330819593667984080e-01,3.985605469942092860e-01,6.315074423551559901e-01,8.396955683231354106e-01,1.028199100613593986e+00,1.192201605558395494e+00,3.841526097054885902e-01,5.361808232931726259e-01,5.065558333333333163e-01,4.143403333333333105e-01,3.407837349397590532e-01,2.790373999999999355e-01,2.280175333333333554e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.612481618324916210e-01,4.513096638917922787e-01,5.484760895967483174e-01,8.474475706815719489e-01,1.115769784092903061e+00,1.323932970404624987e+00,1.480552892327308578e+00,3.111524153279785487e-01,4.909516064257027912e-01,4.502916666666666456e-01,3.412605333333333379e-01,2.528005522088353496e-01,1.889358999999999900e-01,1.426742333333333446e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.197132468342781086e+00,6.026615859270095799e-01,7.424257514476776398e-01,1.105611723542213376e+00,1.410614537000656199e+00,1.600916596531867908e+00,1.720564615607261594e+00,2.366922120481927683e-01,4.348239959839357294e-01,3.809525833333333167e-01,2.577283999999999686e-01,1.635107429718875571e-01,1.084170000000000134e-01,7.472054999999999669e-02,0.000000000000000000e+00
3.000000000000000000e+00,1.424580863296985633e+00,8.025112293958663878e-01,9.931795918941497270e-01,1.384674150109291180e+00,1.674977557778358550e+00,1.810710854887962240e+00,1.881431795716285604e+00,1.664122377844712286e-01,3.630716867469880316e-01,2.954922500000000118e-01,1.717085999999999890e-01,8.725165662650602449e-02,5.001610000000000084e-02,3.093313333333333123e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.622383540372053901e+00,1.066608493208885289e+00,1.285708250999450630e+00,1.640325896501541036e+00,1.854181846737861683e+00,1.927374434709548945e+00,1.960102320075035154e+00,1.062826490629183440e-01,2.721062248995983479e-01,2.019035000000000135e-01,9.684360000000001578e-02,3.797570281124498098e-02,1.870023333333333329e-02,1.016663333333333273e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.781994601229826669e+00,1.376192715644836362e+00,1.579557488560676681e+00,1.825345237016677835e+00,1.945380160570144623e+00,1.976920837044715773e+00,1.988571168541908296e+00,5.920707928380187363e-02,1.734905622489959498e-01,1.138564166666666544e-01,4.543753333333333533e-02,1.380753012048192840e-02,5.805600000000000170e-03,2.844833333333333762e-03,0.000000000000000000e+00
6.000000000000000000e+00,1.892974349379539456e+00,1.664388479828834644e+00,1.795915116667747391e+00,1.926418783903121934e+00,1.981093123197555483e+00,1.993121815681457409e+00,1.996908776998519874e+00,2.789479514725569376e-02,8.859417670682731560e-02,5.311475000000000224e-02,1.854706666666666726e-02,4.665210843373493801e-03,1.690766666666666763e-03,7.567999999999999641e-04,0.000000000000000000e+00
7.000000000000000000e+00,1.955134920100371154e+00,1.854596957921981870e+00,1.915404574036598140e+00,1.971003457188606367e+00,1.993262367963790860e+00,1.997536128640174935e+00,1.999006034851074309e+00,1.124373644578313160e-02,3.664939759036144745e-02,2.122550000000000131e-02,7.111133333333332675e-03,1.642771084337349289e-03,5.962333333333334241e-04,2.373833333333333481e-04,0.000000000000000000e+00
8.000000000000000000e+00,1.982797372837861616e+00,1.946606058239936932e+00,1.966756596684455793e+00,1.988046088457107619e+00,1.996797089219093380e+00,1.998930491447448832e+00,1.999647912979126030e+00,4.180348527443106081e-03,1.294518072289156663e-02,8.147916666666667890e-03,2.891799999999999926e-03,7.609437751004015415e-04,2.540999999999999964e-04,8.215000000000000459e-05,0.000000000000000000e+00
9.000000000000000000e+00,1.992870267510414406e+00,1.980603560805320740e+00,1.985273579597473192e+00,1.993866543173790085e+00,1.998263018488883880e+00,1.999431975126266581e+00,1.999782927870750404e+00,1.693206593038822094e-03,4.592971887550200381e-03,3.531250000000000101e-03,1.445333333333333409e-03,4.085843373493975791e-04,1.310999999999999882e-04,5.000000000000000917e-05,0.000000000000000000e+00
1.000000000000000000e+01,1.996325691501299460e+00,1.990907830238342280e+00,1.992146146178245480e+00,1.996530097365379230e+00,1.998842567563057004e+00,1.999643615722656254e+00,1.999883891940116953e+00,8.574252342704152255e-04,2.090060240963855995e-03,1.868416666666666663e-03,8.070000000000001001e-04,2.686244979919678345e-04,8.413333333333335000e-05,2.631666666666667163e-05,0.000000000000000000e+00
1.100000000000000000e+01,1.997804226140181383e+00,1.995518112659454335e+00,1.995156378030777056e+00,1.997348020792007350e+00,1.999230448722839393e+00,1.999645494699478165e+00,1.999926901936531110e+00,5.057259370816600446e-04,1.012751004016064060e-03,1.138249999999999939e-03,6.104666666666666878e-04,1.761546184738956131e-04,8.023333333333335007e-05,1.650000000000000127e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.998491958677768743e+00,1.997029792070388776e+00,1.996843991518020722e+00,1.998122945666313210e+00,1.999187706828117417e+00,1.999814207077026396e+00,1.999953108906745936e+00,3.447417336010709203e-04,6.608433734939758069e-04,7.369999999999999165e-04,4.319999999999999838e-04,1.850903614457831664e-04,4.343333333333334326e-05,1.008333333333333561e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998812357068061596e+00,1.997854233384132483e+00,1.997190224885940557e+00,1.998568679690361005e+00,1.999502604722976695e+00,1.999813436150550849e+00,1.999944963574409540e+00,2.723750334672020933e-04,4.832329317269076470e-04,6.564166666666666934e-04,3.291333333333333285e-04,1.126506024096385713e-04,4.093333333333335026e-05,1.188333333333333532e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999090154469013170e+00,1.998403110265731808e+00,1.997902554750442539e+00,1.998800526618957463e+00,1.999613961935043260e+00,1.999860761761665273e+00,1.999960011482238675e+00,2.075339692101740385e-04,3.564257028112450230e-04,4.850833333333332974e-04,2.776666666666667300e-04,8.619477911646587765e-05,3.110000000000000378e-05,8.733333333333333291e-06,0.000000000000000000e+00
1.500000000000000000e+01,1.999097660263379650e+00,1.998295155048370297e+00,1.997975840091705368e+00,1.999053763866424527e+00,1.999534229278564501e+00,1.999778836965560913e+00,1.999948136329650961e+00,2.054275435073627833e-04,3.868473895582329528e-04,4.656666666666666918e-04,2.180666666666666908e-04,1.044678714859438085e-04,4.666666666666667839e-05,1.085000000000000284e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-SQAM,64_256_128_128_4,lr=5E-04,Tr=64,B=128,S=2,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.697703182697297253e-02,4.568789803981781333e-02,1.282661656141281248e-01,6.480778456131018883e-01,6.760233039529914834e-01,6.201323872732122933e-01,1.315840000000000000e+05
-4.000000000000000000e+00,1.351841883659362920e-01,7.200957047939300637e-02,1.983588062524795637e-01,6.202030659229081921e-01,6.567330395299145751e-01,5.836730923159018092e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.041548913717269875e-01,1.107727311849594082e-01,2.975370515584945807e-01,5.860781638027461327e-01,6.332914663461538529e-01,5.388648612593383014e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.019478491544723697e-01,1.661408042907714933e-01,4.377548940181731907e-01,5.441746330414682919e-01,6.057310697115385612e-01,4.826181963713980783e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.310088665485382053e-01,2.396357231140136823e-01,6.223820099830627006e-01,4.943050505497519342e-01,5.734772302350427120e-01,4.151328708644611010e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.947227461934089243e-01,3.338680385351180946e-01,8.555774538516998096e-01,4.358409162949584692e-01,5.358146367521366971e-01,3.358671958377801858e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.903676822185515816e-01,4.525778104066848773e-01,1.128157554030418286e+00,3.693989170827005619e-01,4.904143629807692917e-01,2.483834711846317767e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.014300467491149771e+00,6.047417725324630844e-01,1.423859162449836679e+00,2.962953101696973457e-01,4.340050080128204923e-01,1.585856123265741713e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.248576086640357907e+00,8.060241135358809927e-01,1.691128059744834822e+00,2.216995097171483020e-01,3.616624599358974623e-01,8.173655949839914170e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.466944069147110064e+00,1.068727239251136885e+00,1.865160899043083242e+00,1.530892149602295083e-01,2.717669604700854724e-01,3.441146945037353022e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.663253802478313448e+00,1.374308325171470724e+00,1.952199279785156172e+00,9.314042259504214105e-02,1.744488181089743628e-01,1.183202708110992624e-02,0.000000000000000000e+00
6.000000000000000000e+00,1.820192088901996685e+00,1.656982509016990734e+00,1.983401668787002636e+00,4.752952687658489050e-02,9.103649172008547452e-02,4.022562033084311692e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.918962261557578985e+00,1.844296960592269885e+00,1.993627562522888086e+00,2.053677433163784288e-02,3.955572248931624180e-02,1.517826173959445054e-03,0.000000000000000000e+00
8.000000000000000000e+00,1.968966274797916416e+00,1.940698677301406772e+00,1.997233872294426060e+00,7.591857074485309012e-03,1.453078258547008464e-02,6.529315635005336019e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.987539788365364046e+00,1.977030142664909285e+00,1.998049434065818808e+00,2.976455480672312963e-03,5.502570779914529690e-03,4.503401814300960187e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.994620465457439540e+00,1.990275980114936782e+00,1.998964950799942075e+00,1.252360553833839355e-03,2.267427884615384227e-03,2.372932230522945636e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.996882917523384204e+00,1.994617602586746141e+00,1.999148232460022045e+00,7.171358021999197025e-04,1.240618322649572614e-03,1.936532817502667914e-04,0.000000000000000000e+00
1.200000000000000000e+01,1.997902607798576424e+00,1.996444174408912753e+00,1.999361041188240096e+00,4.779279183940836622e-04,8.087940705128204583e-04,1.470617662753468660e-04,0.000000000000000000e+00
1.300000000000000000e+01,1.998552799701690752e+00,1.997906012654304453e+00,1.999199586749076829e+00,3.222543654336443991e-04,4.671808226495726855e-04,1.773279082177161127e-04,0.000000000000000000e+00
1.400000000000000000e+01,1.998943624198436630e+00,1.998442613840103244e+00,1.999444634556770239e+00,2.380141737986755262e-04,3.510616987179487392e-04,1.249666488794023403e-04,0.000000000000000000e+00
1.500000000000000000e+01,1.998875492334365678e+00,1.998255167126655518e+00,1.999495817542076059e+00,2.513917857330177181e-04,3.894564636752136143e-04,1.133271077908217677e-04,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-SQAM,64_256_128_128_4,lr=5E-04,Tr=64,B=128,S=3,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.007560809055964152e-01,4.554746317863464511e-02,8.896182072162628351e-02,1.677589588165283307e-01,6.391663702181998863e-01,6.762310196314103017e-01,6.432794137286323988e-01,5.979886772945570694e-01,1.315840000000000000e+05
-4.000000000000000000e+00,1.565638364553451345e-01,7.174488663673400657e-02,1.402266613245010396e-01,2.577199614048004128e-01,6.083416101954280952e-01,6.569174679487179702e-01,6.131925413995726881e-01,5.549148212379936274e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.365081744194030833e-01,1.106746367216110277e-01,2.148619720935821542e-01,3.839879144430160540e-01,5.704919908614130009e-01,6.335030048076923936e-01,5.759989316239316759e-01,5.019740361526147110e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.476761118173599119e-01,1.659124293327331467e-01,3.198773201704025460e-01,5.572385859489440429e-01,5.244483777031511140e-01,6.058681891025641253e-01,5.307246594551281449e-01,4.367522845517609054e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.937232265472412673e-01,2.392455759048461861e-01,4.619392067193984763e-01,7.799848970174789731e-01,4.696742795290916317e-01,5.738751502403844906e-01,4.753527310363248048e-01,3.597949573105655996e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.748051150242488916e-01,3.331409355401993011e-01,6.405377174615860536e-01,1.050736692070961098e+00,4.066125253387751215e-01,5.362213541666666083e-01,4.113217481303418355e-01,2.722944737193169762e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.868761763970057777e-01,4.504348291158676298e-01,8.647986403703689096e-01,1.345395059704780572e+00,3.363450603379731785e-01,4.913683894230769234e-01,3.352055956196580699e-01,1.824611959711846254e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.117313840627670141e+00,5.994908671379088894e-01,1.130086691856384329e+00,1.622363962888717648e+00,2.625907208440892981e-01,4.361092748397435992e-01,2.495788928952991370e-01,1.020839947972251860e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.346259232322375210e+00,7.975127601623535067e-01,1.416902788519859291e+00,1.824362148284912166e+00,1.908459740078374267e-01,3.648377904647435721e-01,1.615701455662393315e-01,4.612998599252934873e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.556211744467417502e+00,1.059652354478836100e+00,1.672274824261665405e+00,1.936708054661750777e+00,1.261872284164089753e-01,2.749996995192307558e-01,8.742437900641024384e-02,1.613760672358591219e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.732473302602767662e+00,1.365605714321136421e+00,1.851409506916999792e+00,1.980404686570167438e+00,7.335792018801290393e-02,1.769881810897435959e-01,3.817234241452990839e-02,4.913237059765208394e-03,0.000000000000000000e+00
6.000000000000000000e+00,1.860896212577819897e+00,1.647114775300025924e+00,1.941811039686202944e+00,1.993762822747230601e+00,3.658819266761835498e-02,9.368619791666665808e-02,1.455151575854700917e-02,1.526864327641408968e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.939767876903216282e+00,1.843521055817604060e+00,1.978128506183624236e+00,1.997654068708419883e+00,1.519606333373050601e-02,3.969976963141025328e-02,5.324886485042734305e-03,5.635338847385271913e-04,0.000000000000000000e+00
8.000000000000000000e+00,1.975046171307563769e+00,1.935837280392646687e+00,1.990447270512580857e+00,1.998853963017463764e+00,6.087426500448862854e-03,1.569225761217948878e-02,2.298010149572649475e-03,2.720117395944503615e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.990063575228055548e+00,1.975438362479210008e+00,1.995723348140716613e+00,1.999029015064239578e+00,2.367592060494942349e-03,5.866085737179487641e-03,1.013321314102564024e-03,2.233691302027747860e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.994977726300557697e+00,1.987901056528091459e+00,1.997475322246551555e+00,1.999556800127029410e+00,1.178521220339356652e-03,2.837239583333333540e-03,5.952857905982906952e-04,1.030382870864461126e-04,0.000000000000000000e+00
1.100000000000000000e+01,1.997469861348470266e+00,1.994361513137817399e+00,1.998357149004936328e+00,1.999690921902656626e+00,5.884829221358704645e-04,1.310997596153846284e-03,3.832465277777778170e-04,7.120464247598721108e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.998241762797037913e+00,1.996268845558166527e+00,1.998680558443069355e+00,1.999775884389877412e+00,4.030041033755514383e-04,8.514122596153845960e-04,3.056223290598290496e-04,5.197772145144077772e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998620320876439260e+00,1.996898099064827070e+00,1.999129243016243063e+00,1.999833620548248314e+00,3.156972892665261881e-04,7.047275641025640752e-04,2.047275641025640919e-04,3.763673959445037700e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.999044620076815271e+00,1.998139105796813864e+00,1.999190543770790196e+00,1.999804210662841752e+00,2.171873254054583903e-04,4.193209134615384420e-04,1.880008012820512788e-04,4.424026147278549746e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999179034193356630e+00,1.998412955522537171e+00,1.999261269092559745e+00,1.999862877964973418e+00,1.853411266160566147e-04,3.555188301282051423e-04,1.696380876068376417e-04,3.086646211312700592e-05,0.000000000000000000e+00


==> plots/V1.5/Q4_L30/v1.5,4-SQAM,64_256_128_128_4,lr=5E-04,Tr=66,B=128,S=4,Ls=32,I=2.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.071995692849159187e-01,4.538047969341277993e-02,6.799261093139648271e-02,1.290864356756210307e-01,1.863387508392334024e-01,6.350564669994899214e-01,6.762399546122012106e-01,6.577163716371637880e-01,6.182104191696702333e-01,5.880591225789245646e-01,1.315840000000000000e+05
-4.000000000000000000e+00,1.666976671516895159e-01,7.153030300140381104e-02,1.082979613542556785e-01,1.999780508279800362e-01,2.869843534231185656e-01,6.029304882947913447e-01,6.570363769857162639e-01,6.320436543654366357e-01,5.812645174209050136e-01,5.413774044071073543e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.520917401909827937e-01,1.105034228563308712e-01,1.693052124977111883e-01,3.027511858940124534e-01,4.258071395158767869e-01,5.631646014821746205e-01,6.335708183153117012e-01,5.991496649664967977e-01,5.351019890535309020e-01,4.848359335933593584e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.696845799088478435e-01,1.656248955726623562e-01,2.550620110034942378e-01,4.435965619087219314e-01,6.144548511505126820e-01,5.151561732439763341e-01,6.061153384060873339e-01,5.598751375137513975e-01,4.790033039647577096e-01,4.156309130913091177e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.237505461871624357e-01,2.388314188718795861e-01,3.719016127586364795e-01,6.300679429769515671e-01,8.542012101411819991e-01,4.580769688661229799e-01,5.739768388733146320e-01,5.122413241324131894e-01,4.114425644106260438e-01,3.346471480481381655e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.135093486905097482e-01,3.329691150188446302e-01,5.211628803014755063e-01,8.659849104881286452e-01,1.133920488953590322e+00,3.927461338553092096e-01,5.362469630222934658e-01,4.564516451645164175e-01,3.321654318515551707e-01,2.461204953828716180e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.325268011093139631e-01,4.502097271680832180e-01,7.120525214672088765e-01,1.141322633504867623e+00,1.426522322297096190e+00,3.208524238895990033e-01,4.914359231077293222e-01,3.887215221522152264e-01,2.447803697770657982e-01,1.584718805213854997e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.165472313165664797e+00,5.989253915548324869e-01,9.502986259460449725e-01,1.430913967490196281e+00,1.681751267671585115e+00,2.468110978774088748e-01,4.363172473635028581e-01,3.080562056205620736e-01,1.573497864103591271e-01,8.552115211521152394e-02,0.000000000000000000e+00
3.000000000000000000e+00,1.394817994534969241e+00,7.984997823238372261e-01,1.232897934913635307e+00,1.686942188382148711e+00,1.860932072520256053e+00,1.755882547781209557e-01,3.646702042450940540e-01,2.175532053205320726e-01,8.375447203310638911e-02,3.637513751375137661e-02,0.000000000000000000e+00
4.000000000000000000e+00,1.599571169584989461e+00,1.060030963540077309e+00,1.524397566676139792e+00,1.862477598547935376e+00,1.951378549575805588e+00,1.130532317365363359e-01,2.746433052996929414e-01,1.295649064906490289e-01,3.560425844346550017e-02,1.240045671233789941e-02,0.000000000000000000e+00
5.000000000000000000e+00,1.765563235580921209e+00,1.368996887445449895e+00,1.759352446794509861e+00,1.948509721636772163e+00,1.985393886446952916e+00,6.384001895050005204e-02,1.758272593779202086e-01,6.296849684968497396e-02,1.292103857962888756e-02,3.643280994766143199e-03,0.000000000000000000e+00
6.000000000000000000e+00,1.882615489512681872e+00,1.654973860502243044e+00,1.899029968976974514e+00,1.981143096327781628e+00,1.995315032243728748e+00,3.069338112225319590e-02,9.148237885462555397e-02,2.549474947494749857e-02,4.651381657989586867e-03,1.145014501450145267e-03,0.000000000000000000e+00
7.000000000000000000e+00,1.949174908936023520e+00,1.843421775817871033e+00,1.961852844238281213e+00,1.992895437359809785e+00,1.998529578328132716e+00,1.278296608111618993e-02,3.968301962354826157e-02,9.389188918891889363e-03,1.711954345214257260e-03,3.477014368103477230e-04,0.000000000000000000e+00
8.000000000000000000e+00,1.979255825132131497e+00,1.936988433122634801e+00,1.984233444333076468e+00,1.996546535611152695e+00,1.999254887461662245e+00,5.061873239453166216e-03,1.545461220130823696e-02,3.796979697969796782e-03,8.195167534374582074e-04,1.763843050971763884e-04,0.000000000000000000e+00
9.000000000000000000e+00,1.991286766171455280e+00,1.975434748411178498e+00,1.992020748138427777e+00,1.998135853290557762e+00,1.999555714845657306e+00,2.076274853990538356e-03,5.869643572286743945e-03,1.896339633963396243e-03,4.354225070084101154e-04,1.036937027036037047e-04,0.000000000000000000e+00
1.000000000000000000e+01,1.995671947866678231e+00,1.988437930703163214e+00,1.996024953842163052e+00,1.998474539756774915e+00,1.999750367164611742e+00,1.015743672384859754e-03,2.721932986250167295e-03,9.273427342734272705e-04,3.553931384327859767e-04,5.830583058305831621e-05,0.000000000000000000e+00
1.100000000000000000e+01,1.997316528856754259e+00,1.993408538579940714e+00,1.996989972472190900e+00,1.999078093290328928e+00,1.999789511084556493e+00,6.219984975736927687e-04,1.527633159791750390e-03,7.020702070207019644e-04,2.104191696702709894e-04,4.787145381204787302e-05,0.000000000000000000e+00
1.200000000000000000e+01,1.998286400496959603e+00,1.996208683013916074e+00,1.997813432693481550e+00,1.999267269849777318e+00,1.999856216430664135e+00,3.941391477620595886e-04,8.616339607529035528e-04,5.141514151415141733e-04,1.677012414897877742e-04,3.306997366403306428e-05,0.000000000000000000e+00
1.300000000000000000e+01,1.998726691097021169e+00,1.997149906516075157e+00,1.998456118464469800e+00,1.999475730776786753e+00,1.999825008630752521e+00,2.902767332533546922e-04,6.436390335068748955e-04,3.570357035703570982e-04,1.207448938726471871e-04,3.968730206353969622e-05,0.000000000000000000e+00
1.400000000000000000e+01,1.998954759001732029e+00,1.997802956461906421e+00,1.998718031287193275e+00,1.999405645847320612e+00,1.999892402410507142e+00,2.358419854467091591e-04,4.931918301962354622e-04,2.919291929192919946e-04,1.343278600987851928e-04,2.391905857252392577e-05,0.000000000000000000e+00
1.500000000000000000e+01,1.999095330148935368e+00,1.998302902340888920e+00,1.998680716633796761e+00,1.999488412261009262e+00,1.999909289360046305e+00,2.057623805699219162e-04,3.821919636897610616e-04,3.014301430143014569e-04,1.183086370311040074e-04,2.111877854452112201e-05,0.000000000000000000e+00


==> plots/V1.5/Q64/v1.5,64-ASK,84_128_128_128_64_64,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=9.5E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.536700864632924435e-01,1.165180969238281267e-01,1.908220760027567464e-01,9.717292055711173049e-01,9.733608887999644077e-01,9.700975223422703131e-01,9.523200000000000000e+04
-4.000000000000000000e+00,2.350319124062855980e-01,1.785739968617757190e-01,2.914898279507954770e-01,9.680099261926993215e-01,9.702657952069716485e-01,9.657540571784268835e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.462495776017506799e-01,2.668114657402038681e-01,4.256876894632975472e-01,9.634477818905340385e-01,9.664366302076387027e-01,9.604589335734293742e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.934681538740793849e-01,3.861952150662740224e-01,6.007410926818848029e-01,9.576982348494953445e-01,9.616007847583477597e-01,9.537956849406429294e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.820534607569377350e-01,5.420918629964193158e-01,8.220150585174560431e-01,9.503263360899915080e-01,9.553925014450224129e-01,9.452601707349606031e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.090544136365253935e-01,7.376409535408019469e-01,1.080467873732248840e+00,9.409706188030767526e-01,9.474739784802809206e-01,9.344672591258725847e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.171323111772537118e+00,9.732553893725077732e-01,1.369390834172566684e+00,9.290298536081099678e-01,9.371692899381974806e-01,9.208904172780224551e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.461900249242782612e+00,1.245911761124928852e+00,1.677888737360636373e+00,9.136364851496154849e-01,9.235537437197101074e-01,9.037192265795207513e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.772242282470067209e+00,1.549285873730977370e+00,1.995198691209157271e+00,8.941396697567915997e-01,9.059346294073183925e-01,8.823447101062648068e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.095322679837544833e+00,1.874322026888529447e+00,2.316323332786560218e+00,8.693262832910941817e-01,8.830514983771287074e-01,8.556010682050597671e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.427096942663192536e+00,2.216399918794631940e+00,2.637793966531753576e+00,8.383791738917789615e-01,8.540077253123472545e-01,8.227506224712107796e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.762662338773409498e+00,2.567166002114613654e+00,2.958158675432205342e+00,7.996567210217420119e-01,8.171375439064515467e-01,7.821758981370325881e-01,0.000000000000000000e+00
7.000000000000000000e+00,3.100845381498336550e+00,2.923457482576370392e+00,3.278233280420303153e+00,7.519820011337867705e-01,7.711564292383620289e-01,7.328075730292116230e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.436658506711324002e+00,3.279575562397639032e+00,3.593741451025008971e+00,6.944548597216664287e-01,7.151319638966697756e-01,6.737777555466630819e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.769863500078519003e+00,3.631317127863566085e+00,3.908409872293472365e+00,6.259609399315282374e-01,6.478116579965319533e-01,6.041102218665244106e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.100578150550524548e+00,3.979552981138229306e+00,4.221603319962819789e+00,5.465826080432173439e-01,5.693743942021253224e-01,5.237908218843093655e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.421994818051656395e+00,4.319946120262145861e+00,4.524043515841166041e+00,4.605528294651193844e-01,4.821493819750122256e-01,4.389562769552265431e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.735323254823684991e+00,4.652528749783833462e+00,4.818117759863535632e+00,3.696683756836067758e-01,3.894389311280068156e-01,3.498978202392067915e-01,0.000000000000000000e+00
1.300000000000000000e+01,5.032122794707616364e+00,4.962937592188517044e+00,5.101307997226714797e+00,2.825055438842203337e-01,2.998095793873105097e-01,2.652015083811302132e-01,0.000000000000000000e+00
1.400000000000000000e+01,5.293218673706054034e+00,5.241391002178191982e+00,5.345046345233916973e+00,2.049233387799564432e-01,2.185451625094482209e-01,1.913015150504646378e-01,0.000000000000000000e+00
1.500000000000000000e+01,5.503096330642700096e+00,5.465555707772573157e+00,5.540636953512827922e+00,1.429662142634831601e-01,1.530810657596371749e-01,1.328513627673291453e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.650117390632630077e+00,5.633790321509043686e+00,5.666444459756215579e+00,9.895988395358143452e-02,1.038539193455159937e-01,9.406584856164688924e-02,0.000000000000000000e+00
1.700000000000000000e+01,5.775263380368550692e+00,5.756659577528635552e+00,5.793867183208465832e+00,6.283654295051353811e-02,6.815660708727935835e-02,5.751647881374771787e-02,0.000000000000000000e+00
1.800000000000000000e+01,5.852910534779230289e+00,5.842500218232472342e+00,5.863320851325989125e+00,4.034687208216619636e-02,4.324676537281578470e-02,3.744697879151660108e-02,0.000000000000000000e+00
1.900000000000000000e+01,5.905054375171660652e+00,5.900667226950327304e+00,5.909441523392994888e+00,2.566870359254812967e-02,2.697566804499577572e-02,2.436173914010048708e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.938979380130767538e+00,5.937800281683603743e+00,5.940158478577931334e+00,1.618771397447867771e-02,1.661303410252989998e-02,1.576239384642745892e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.959123960018157362e+00,5.957657309691111180e+00,5.960590610345204432e+00,1.064326008181050096e-02,1.109322617936063168e-02,1.019329398426037196e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.971400776386261100e+00,5.970588972886403667e+00,5.972212579886118533e+00,7.266753923791740080e-03,7.450746965452848154e-03,7.082760882130631139e-03,0.000000000000000000e+00
2.300000000000000000e+01,5.980396140972773722e+00,5.979816907564798889e+00,5.980975374380747667e+00,4.930411053310213010e-03,5.154461784713885823e-03,4.706360321906540196e-03,0.000000000000000000e+00
2.400000000000000000e+01,5.986011474370956265e+00,5.987156729380290088e+00,5.984866219361623330e+00,3.461253946022853877e-03,3.185440843003868421e-03,3.737067049041839333e-03,0.000000000000000000e+00
2.500000000000000000e+01,5.989235247453054356e+00,5.990119570573170904e+00,5.988350924332936920e+00,2.644641189809256946e-03,2.437864034502689858e-03,2.851418345115824034e-03,0.000000000000000000e+00
2.600000000000000000e+01,5.990596275568008444e+00,5.990990261236826875e+00,5.990202289899190014e+00,2.305299897736872491e-03,2.220754968654128393e-03,2.389844826819616588e-03,0.000000000000000000e+00
2.700000000000000000e+01,5.991737991412480646e+00,5.992806183338164949e+00,5.990669799486796343e+00,2.007580810101818655e-03,1.749988884442666088e-03,2.265172735760971005e-03,0.000000000000000000e+00
2.800000000000000000e+01,5.993314284722010221e+00,5.994862845102946203e+00,5.991765724341074240e+00,1.606878862656173660e-03,1.232226223822862482e-03,1.981531501489484839e-03,0.000000000000000000e+00
2.900000000000000000e+01,5.994710638125736679e+00,5.995056919256845696e+00,5.994364356994628551e+00,1.224047952514339130e-03,1.175748077008581267e-03,1.272347828020096994e-03,0.000000000000000000e+00
3.000000000000000000e+01,5.994859712362289983e+00,5.995335553010304963e+00,5.994383871714274115e+00,1.219971321862078255e-03,1.151782935396380861e-03,1.288159708327775649e-03,0.000000000000000000e+00
3.100000000000000000e+01,5.993886324087778661e+00,5.993281632900237632e+00,5.994491015275319690e+00,1.486686341203147851e-03,1.663954470677159831e-03,1.309418211729136087e-03,0.000000000000000000e+00


==> plots/V1.5/Q64/v1.5,64-PAM,84_128_128_128_64_64,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=9.5E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.098926917711893769e-01,1.068784801165262865e-01,1.129069034258524534e-01,9.758905979058289937e-01,9.760767195767194870e-01,9.757044762349383893e-01,9.523200000000000000e+04
-4.000000000000000000e+00,1.677361471652984715e-01,1.635217790603637755e-01,1.719505152702331674e-01,9.735359254813036323e-01,9.737278689253480168e-01,9.733439820372592477e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.499044823646545121e-01,2.445096696217854693e-01,2.552992951075235828e-01,9.707012054821928526e-01,9.708940020452625497e-01,9.705084089191232666e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.618331824938456065e-01,3.545432899792989034e-01,3.691230750083923096e-01,9.671922046596416189e-01,9.674486127784447387e-01,9.669357965408384992e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.059269366264342871e-01,4.958668009440104218e-01,5.159870723088582078e-01,9.627921474145214598e-01,9.631573295985061955e-01,9.624269652305367240e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.810329729715982605e-01,6.676426006952921322e-01,6.944233452479044999e-01,9.572831632653060474e-01,9.577909385976611789e-01,9.567753879329508049e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.826333491802216269e-01,8.650879120826721058e-01,9.001787862777710369e-01,9.503465302787781344e-01,9.510437730647814947e-01,9.496492874927748851e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.105712798357009863e+00,1.083138487339019740e+00,1.128287109374999986e+00,9.417427109732781076e-01,9.426902205326574968e-01,9.407952014138988295e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.346955509185790989e+00,1.319974514325459758e+00,1.373936504046122220e+00,9.308862906273620563e-01,9.322227001911875810e-01,9.295498810635366427e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.602382407903671258e+00,1.570720225969950423e+00,1.634044589837392092e+00,9.173536358988039208e-01,9.191713129696322815e-01,9.155359588279755600e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.869956873337427883e+00,1.833408114751180040e+00,1.906505631923675503e+00,9.003357259570493598e-01,9.027266684451558110e-01,8.979447834689429087e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.147177786747614725e+00,2.105768138329187966e+00,2.188587435166041040e+00,8.789680260993286698e-01,8.821394224356409186e-01,8.757966297630163099e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.433137945691744353e+00,2.388387733777364019e+00,2.477888157606124686e+00,8.524841492152417377e-01,8.564593726379441385e-01,8.485089257925392259e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.725362789710362499e+00,2.677143254439036113e+00,2.773582324981689329e+00,8.198015595126939559e-01,8.251208261082211282e-01,8.144822929171668946e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.023216334780057135e+00,2.971022800525029428e+00,3.075409869035084842e+00,7.789673202614378900e-01,7.856915655150947808e-01,7.722430750077809991e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.326807300329208239e+00,3.271760231335957947e+00,3.381854369322458975e+00,7.288738856653773635e-01,7.371642879373971891e-01,7.205834833933574268e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.632498138825098533e+00,3.574359654347101678e+00,3.690636623303095387e+00,6.688060057356275401e-01,6.795379040505090673e-01,6.580741074207461239e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.939434961636861132e+00,3.878885205666223968e+00,3.999984717607498297e+00,5.987124599839935835e-01,6.114016606642657115e-01,5.860232593037214555e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.247586011886596680e+00,4.185924757957458553e+00,4.309247265815734806e+00,5.181157240674048037e-01,5.328608665688497892e-01,5.033705815659597071e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.554296536286672747e+00,4.493419508298238441e+00,4.615173564275106166e+00,4.310662376061535905e-01,4.470260659819483284e-01,4.151064092303587971e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.854512433687846240e+00,4.793804638226826675e+00,4.915220229148864917e+00,3.426430405495531906e-01,3.595590347250011698e-01,3.257270463741052113e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.129006073156991974e+00,5.072682059446970371e+00,5.185330086867014465e+00,2.599867113512071004e-01,2.767010804321728412e-01,2.432723422702413874e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.365315164883931232e+00,5.312014170964558524e+00,5.418616158803303939e+00,1.881385331910541692e-01,2.044057178426926247e-01,1.718713485394157414e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.554002287308374974e+00,5.508981514453887840e+00,5.599023060162862109e+00,1.311701041527722211e-01,1.451855519985771892e-01,1.171546563069672392e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.693523391008376677e+00,5.657975606918334677e+00,5.729071175098419566e+00,8.902027199768797194e-02,1.000056022408963574e-01,7.803494175447957260e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.797411243041356244e+00,5.769712079366048130e+00,5.825110406716664357e+00,5.786984516028632897e-02,6.632617491441020197e-02,4.941351540616246291e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.870709330161412609e+00,5.851269733111063687e+00,5.890148927211761531e+00,3.616365712951847416e-02,4.199062958516740218e-02,3.033668467386954962e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.908373479286829877e+00,5.902846089680990005e+00,5.913900868892669749e+00,2.540927204215018970e-02,2.696302965630696657e-02,2.385551442799341629e-02,0.000000000000000000e+00
2.300000000000000000e+01,5.948716283877690358e+00,5.939091310342153207e+00,5.958341257413228398e+00,1.378220176959672749e-02,1.661365657374060806e-02,1.095074696545284866e-02,0.000000000000000000e+00
2.400000000000000000e+01,5.966289530754089299e+00,5.961892611503601280e+00,5.970686450004577317e+00,8.879079409541593138e-03,1.017082388510959917e-02,7.587334933973588838e-03,0.000000000000000000e+00
2.500000000000000000e+01,5.978642490386962827e+00,5.976473986625671309e+00,5.980810994148254345e+00,5.508486728024543366e-03,6.141589969321062034e-03,4.875383486728024698e-03,0.000000000000000000e+00
2.600000000000000000e+01,5.987018418868382597e+00,5.985875948905944988e+00,5.988160888830821094e+00,3.205012560579787589e-03,3.549464230136499272e-03,2.860560891023075907e-03,0.000000000000000000e+00
2.700000000000000000e+01,5.990137490987777369e+00,5.989215849399566416e+00,5.991059132575989210e+00,2.387488328664799479e-03,2.677004134987327928e-03,2.097972522342270597e-03,0.000000000000000000e+00
2.800000000000000000e+01,5.991872091611226026e+00,5.992184320767720784e+00,5.991559862454732155e+00,1.948340447290027077e-03,1.911642434751678523e-03,1.985038459828375630e-03,0.000000000000000000e+00
2.900000000000000000e+01,5.986953397591909365e+00,5.981251767476400083e+00,5.992655027707417759e+00,3.285422502334266713e-03,4.846749811035524352e-03,1.724095193633008640e-03,0.000000000000000000e+00
3.000000000000000000e+01,5.993243650992711835e+00,5.991910173416137297e+00,5.994577128569285485e+00,1.565239984882842118e-03,2.007525232315148477e-03,1.122954737450535759e-03,0.000000000000000000e+00
3.100000000000000000e+01,5.995872267802556443e+00,5.996107349554697485e+00,5.995637186050415401e+00,9.091108665688497469e-04,8.831754924191900996e-04,9.350462407185095026e-04,0.000000000000000000e+00


==> plots/V1.5/Q64/v1.5,64-SQAM,84_128_128_128_64_64,lr=5E-05,Tr=84,B=84,S=2,Ls=100,I=7.5E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=1.1E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.790701429049172844e-02,8.974028714497883641e-02,1.060737414360046343e-01,9.731595082477435543e-01,9.737194655640032392e-01,9.725995509314837584e-01,1.080320000000000000e+05
-4.000000000000000000e+00,1.647415811220804827e-01,1.386143600145975652e-01,1.908688022295634001e-01,9.686073234849496005e-01,9.706610533102130178e-01,9.665535936596861832e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.541955938339233168e-01,2.099703830083211320e-01,2.984208046595255293e-01,9.633993097238895409e-01,9.667864145658263686e-01,9.600122048819527132e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.768225381374359362e-01,3.102188722292582024e-01,4.434262040456136145e-01,9.568565787426082103e-01,9.617772219999110028e-01,9.519359354853053068e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.385545234680175763e-01,4.441745766003926676e-01,6.329344703356425406e-01,9.484479680761193077e-01,9.554367413632119943e-01,9.414591947890267321e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.436481772263844325e-01,6.149393858909606436e-01,8.723569685618082215e-01,9.375410803210173505e-01,9.473709706104663786e-01,9.277111900315682114e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.887133348782857212e-01,8.221208651860555383e-01,1.155305804570516015e+00,9.235046963229736061e-01,9.369883286647991971e-01,9.100210639811479041e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.269910979509353499e+00,1.062803821245829283e+00,1.477018137772877937e+00,9.051993102796674906e-01,9.234227468765284774e-01,8.869758736828065038e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.578083798646926939e+00,1.330399674892425610e+00,1.825767922401428267e+00,8.819219465564003269e-01,9.062519341069761314e-01,8.575919590058244113e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.910050833702087392e+00,1.624112021764119396e+00,2.195989645640055166e+00,8.521188836645769982e-01,8.839213796629763475e-01,8.203163876661775378e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.257315247853596940e+00,1.936282216389973998e+00,2.578348279317220104e+00,8.147259375972610851e-01,8.556015739629184713e-01,7.738503012316038099e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.612908690373102694e+00,2.266401477654774954e+00,2.959415903091430877e+00,7.690360338579877997e-01,8.201230603352454018e-01,7.179490073807300865e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.974116435964901939e+00,2.608328989426294875e+00,3.339903882503509447e+00,7.142773915121605199e-01,7.768236405673382139e-01,6.517311424569828260e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.336248184402784034e+00,2.962455084244410397e+00,3.710041284561157227e+00,6.508131669334400460e-01,7.248499622071050696e-01,5.767763716597750223e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.697306826670964774e+00,3.321425180912017883e+00,4.073188472429911222e+00,5.805606909430438556e-01,6.663046551954114882e-01,4.948167266906762785e-01,0.000000000000000000e+00
1.000000000000000000e+01,4.048495404958725175e+00,3.678856652895609702e+00,4.418134157021840203e+00,5.073692810457516300e-01,6.036956449246364542e-01,4.110429171668667503e-01,0.000000000000000000e+00
1.100000000000000000e+01,4.379225525577862932e+00,4.017976845820744991e+00,4.740474205334980873e+00,4.356337284913965324e-01,5.411982015028232729e-01,3.300692554799697920e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.668342852751413474e+00,4.318920703570047870e+00,5.017765001932779967e+00,3.719348489395757906e-01,4.847054377306477813e-01,2.591642601485038000e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.904745669603347125e+00,4.567579783280690364e+00,5.241911555926004773e+00,3.192066437686185698e-01,4.370409941754480054e-01,2.013722933617891619e-01,0.000000000000000000e+00
1.400000000000000000e+01,5.095803897142410221e+00,4.773295652707417958e+00,5.418312141577402485e+00,2.759557350718064850e-01,3.963610888799964371e-01,1.555503812636165606e-01,0.000000000000000000e+00
1.500000000000000000e+01,5.242058097124099092e+00,4.931175310929615918e+00,5.552940883318583154e+00,2.428236627984527440e-01,3.651894202125295363e-01,1.204579053843759795e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.353046894868215055e+00,5.056428921540578436e+00,5.649664868195851675e+00,2.179632630830109774e-01,3.407776443910897624e-01,9.514888177493219246e-02,0.000000000000000000e+00
1.700000000000000000e+01,5.439501077334085721e+00,5.152749978860219571e+00,5.726252175807952760e+00,1.982990946378551389e-01,3.214299275265661837e-01,7.516826174914410796e-02,0.000000000000000000e+00
1.800000000000000000e+01,5.500372083822886005e+00,5.222472568194071130e+00,5.778271599451700880e+00,1.842872537904050589e-01,3.069742230225423474e-01,6.160028455826774968e-02,0.000000000000000000e+00
1.900000000000000000e+01,5.546695053577423096e+00,5.275016075929006121e+00,5.818374031225840071e+00,1.739510943266195375e-01,2.968324440887465943e-01,5.106974456449245303e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.579904190778732342e+00,5.315845451672871924e+00,5.843962929884592761e+00,1.663053110132942103e-01,2.882695411497932514e-01,4.434108087679516225e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.599141411701838322e+00,5.341393265406290780e+00,5.856889557997385864e+00,1.618410614245698320e-01,2.828496620870570855e-01,4.083246076208260633e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.619150503635406579e+00,5.362688039302826226e+00,5.875612967967986933e+00,1.573298541638877834e-01,2.787582366279845458e-01,3.590147169979102798e-02,0.000000000000000000e+00
2.300000000000000000e+01,5.629985411802927331e+00,5.375540777206420984e+00,5.884430046399434566e+00,1.547950708061002212e-01,2.760891690009337207e-01,3.350097261126672860e-02,0.000000000000000000e+00
2.400000000000000000e+01,5.635719223737716277e+00,5.382887805938720405e+00,5.888550641536713037e+00,1.533600023342670537e-01,2.743999155217642927e-01,3.232008914676981481e-02,0.000000000000000000e+00
2.500000000000000000e+01,5.640620265007019185e+00,5.387334931214650346e+00,5.893905598799388024e+00,1.518587740651816398e-01,2.730111489040060735e-01,3.070639922635720609e-02,0.000000000000000000e+00
2.600000000000000000e+01,5.646335611502330210e+00,5.394267614046732717e+00,5.898403608957926814e+00,1.504517279133875951e-01,2.716274843270641837e-01,2.927597149971099613e-02,0.000000000000000000e+00
2.700000000000000000e+01,5.647895101467768519e+00,5.394904312292735149e+00,5.900885890642801890e+00,1.499528089013383303e-01,2.713978702592148018e-01,2.850774754346183104e-02,0.000000000000000000e+00
2.800000000000000000e+01,5.652233340581258147e+00,5.402220928510030440e+00,5.902245752652485855e+00,1.490329048285981284e-01,2.699304277266462715e-01,2.813538193054999567e-02,0.000000000000000000e+00
2.900000000000000000e+01,5.654995861291885362e+00,5.406426436583201323e+00,5.903565286000569401e+00,1.483615612911831638e-01,2.690327575474634747e-01,2.769036503490284948e-02,0.000000000000000000e+00
3.000000000000000000e+01,5.654111387014388868e+00,5.407594792842864706e+00,5.900627981185913029e+00,1.485899054066070757e-01,2.686325530212084756e-01,2.854725779200569663e-02,0.000000000000000000e+00
3.100000000000000000e+01,5.657876149257024423e+00,5.408630404949188453e+00,5.907121893564860393e+00,1.476085017340269534e-01,2.685514094526699758e-01,2.666559401538393104e-02,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-ASK,100_300_300_300_240_64,lr=4E-05,Tr=120,B=64,S=6,Ls=100,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.9E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.180200689406621928e-01,4.436480106626237985e-02,5.822010721479143475e-02,1.008161456244332510e-01,1.361650043215070494e-01,1.720250726427350607e-01,1.965292827742440296e-01,9.745800104490672799e-01,9.780363899613899736e-01,9.773681256713211418e-01,9.751053858290303911e-01,9.735474313599314922e-01,9.721279529529529562e-01,9.712947769197769476e-01,4.911600000000000000e+05
-4.000000000000000000e+00,1.833260574113755315e-01,7.151183782305035874e-02,9.711463001796177830e-02,1.619005147389003252e-01,2.132062749862670969e-01,2.612956867899213775e-01,2.949274001121521271e-01,9.716877046302543341e-01,9.762192406692405955e-01,9.751086376655925259e-01,9.721545324153757495e-01,9.702824914199914552e-01,9.687355641355640534e-01,9.676257614757615144e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.747382517201559793e-01,1.125077073914664133e-01,1.584068023817879756e-01,2.498183367592947957e-01,3.208646121706281162e-01,3.808119748660496184e-01,4.260200767517089981e-01,9.681222928047935605e-01,9.739302874302874224e-01,9.721427765843179136e-01,9.687243975903615523e-01,9.663270270270271078e-01,9.645249284999284356e-01,9.630843396968395975e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.994776481560298742e-01,1.719794831275940072e-01,2.512404488154820204e-01,3.742206241743905037e-01,4.654403833661760470e-01,5.392786583900451847e-01,5.947062910624912879e-01,9.636507442132828949e-01,9.711759116259116587e-01,9.683568653777300250e-01,9.641942197360872102e-01,9.614669133419132541e-01,9.592754969254969621e-01,9.574350582725582592e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.606272265570503288e-01,2.549301011902945224e-01,3.847540885380336118e-01,5.401628768784658696e-01,6.497105457442147181e-01,7.335656555720737604e-01,8.006400914192199902e-01,9.581137561559377458e-01,9.678940905190904775e-01,9.635933225921947676e-01,9.586434954102124317e-01,9.554021664521664681e-01,9.527645180895181198e-01,9.503849438724438770e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.586185260046095502e-01,3.699691563333784017e-01,5.657293077877589837e-01,7.473246202468871724e-01,8.709460069792611669e-01,9.593027460915701798e-01,1.038439318588801896e+00,9.511291396858446712e-01,9.635450664950666599e-01,9.574382116004297449e-01,9.517037722317842618e-01,9.477950450450450814e-01,9.447187759187758438e-01,9.415739668239667681e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.901258418105897130e-01,5.249842401232037714e-01,7.963241185460772087e-01,9.889721678325108511e-01,1.120350742340087802e+00,1.210381776060376779e+00,1.299742005961281865e+00,9.423412503543859842e-01,9.579218361218361233e-01,9.495054063730754557e-01,9.430184810671256024e-01,9.382781531531531050e-01,9.347740490490489274e-01,9.305495763620762473e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.249119037389755382e+00,7.274142518724714401e-01,1.062863098553248786e+00,1.256129601069859048e+00,1.388687471798488060e+00,1.481150798525129098e+00,1.578469002519335085e+00,9.312125859794458949e-01,9.503170956670957681e-01,9.397193340494092162e-01,9.320764056224899452e-01,9.264390390390391250e-01,9.220444372944373024e-01,9.166792042042042343e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.527445787906646757e+00,9.753724848883492671e-01,1.349867376736232139e+00,1.538121859209878206e+00,1.670044917583465516e+00,1.762733131068093373e+00,1.868534957953861708e+00,9.173082014432342168e-01,9.403214285714285303e-01,9.273950411743644429e-01,9.186050344234079068e-01,9.117449699699698984e-01,9.063846453596453578e-01,8.993980891605890537e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.820196405115581895e+00,1.263644660949706955e+00,1.645298816476549408e+00,1.827894915103912332e+00,1.960493752683911906e+00,2.056441273416791837e+00,2.167405012062617597e+00,8.999271108067614655e-01,9.273744315744315569e-01,9.124106874328679062e-01,9.019471672403901463e-01,8.933493940368940622e-01,8.867151186901186533e-01,8.777658658658659130e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.121142610589663136e+00,1.577835477284022847e+00,1.946333959306989492e+00,2.122494435106005106e+00,2.257398307153156924e+00,2.354526839324406318e+00,2.468266645363399014e+00,8.783573908785079487e-01,9.110497640497641214e-01,8.938794754744003868e-01,8.812748565691337355e-01,8.706355212355212370e-01,8.621218432718432689e-01,8.511828846703847207e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.426434945146242583e+00,1.904317503588540239e+00,2.244789506605693319e+00,2.420737756626946791e+00,2.556870067289897186e+00,2.656508262395858910e+00,2.775386574370520609e+00,8.516709982923503786e-01,8.905009652509652263e-01,8.712534103114929485e-01,8.557397877223178462e-01,8.426657228657228327e-01,8.319072894322893097e-01,8.179588141713141081e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.732129921913146742e+00,2.229628399780818615e+00,2.542854878766195981e+00,2.722059479577200847e+00,2.857295676980699639e+00,2.958922338553837239e+00,3.082018757820129462e+00,8.188336201701295058e-01,8.654782925782926739e-01,8.434423558897243822e-01,8.241900172117039292e-01,8.080855426855427792e-01,7.949637887887888166e-01,7.768417238667237879e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.037773662078948167e+00,2.549826552084514031e+00,2.833851487874984532e+00,3.023362841708319593e+00,3.162979551008769263e+00,3.266262562581470963e+00,3.390358977215630620e+00,7.787883434845914721e-01,8.352690797940798273e-01,8.105166487647690321e-01,7.857174340218013864e-01,7.653000053625053090e-01,7.487115794365795107e-01,7.272153135278135450e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.339857781177475449e+00,2.862538598809923229e+00,3.128975584438868918e+00,3.315436672789709771e+00,3.467632958207811811e+00,3.570501275505338246e+00,3.694061597313199830e+00,7.306272801523014948e-01,7.988628914628913558e-01,7.695703813104188828e-01,7.403497203098107216e-01,7.132356284856283812e-01,6.935983948233948038e-01,6.681466645216646016e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.639316376362528249e+00,3.166976935727255693e+00,3.421953777040754208e+00,3.615899121761322110e+00,3.764347049270357459e+00,3.873450675215039940e+00,3.993270699160439641e+00,6.736101890672815395e-01,7.552606284856284713e-01,7.208911296097386678e-01,6.841681440045896956e-01,6.535453936078935433e-01,6.286911840411840702e-01,5.991046546546546780e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.931442844975562512e+00,3.466093579769134347e+00,3.701179156405585147e+00,3.914066602706909315e+00,4.050075789315360275e+00,4.173095350674220327e+00,4.284146590982164327e+00,6.074032658459731504e-01,7.034624517374518105e-01,6.655026584317936811e-01,6.180262119908205287e-01,5.823782282282281564e-01,5.533672922922923121e-01,5.216827523952524137e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.222100509944415769e+00,3.753972177301134305e+00,3.991229250873838286e+00,4.204722364357539988e+00,4.349625732285636204e+00,4.463957459790366400e+00,4.569096075057982986e+00,5.327481972464508386e-01,6.441839017589017224e-01,5.978872180451126894e-01,5.436538941480206777e-01,5.034507024882025616e-01,4.702068997568997211e-01,4.371065672815672709e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.499773232766560938e+00,4.030911661079951358e+00,4.261858835424695791e+00,4.483249843665531920e+00,4.636359498023987058e+00,4.753421247822897655e+00,4.832838310582297403e+00,4.528034734126216154e-01,5.778754182754182178e-01,5.259819369853204751e-01,4.631774813539873970e-01,4.164317460317460418e-01,3.799036179036178740e-01,3.534506399256399090e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.762073149987629428e+00,4.292915281432015284e+00,4.517709970338003700e+00,4.747452397482735620e+00,4.900892578669957089e+00,5.023625387123653141e+00,5.089843284879411733e+00,3.720961111124173049e-01,5.065520699270699145e-01,4.511136770497672366e-01,3.810594736087205558e-01,3.318869851994851738e-01,2.924045188045187871e-01,2.695599420849420502e-01,0.000000000000000000e+00
1.500000000000000000e+01,5.003484478689375514e+00,4.541488815852574135e+00,4.763342666217258881e+00,4.999575871808188410e+00,5.148917646680559734e+00,5.262475313527243514e+00,5.305106558050428411e+00,2.955893949764861750e-01,4.325239060489060039e-01,3.737100340136053633e-01,2.996948364888123995e-01,2.517797511797512100e-01,2.155641999141999499e-01,2.002636422136422067e-01,0.000000000000000000e+00
1.600000000000000000e+01,5.219090754951749567e+00,4.765968251841409042e+00,4.983639847619192764e+00,5.231843910421644317e+00,5.369297745023454915e+00,5.471984982490539551e+00,5.491809792314256811e+00,2.270357413877919228e-01,3.620384062634062206e-01,3.023126745435016360e-01,2.250740031554790688e-01,1.816683880308880561e-01,1.497655226655227045e-01,1.413554536679536566e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.402233869632085295e+00,4.973079910346440258e+00,5.190213476657867808e+00,5.432859558650425136e+00,5.548430610179901024e+00,5.639059092521667260e+00,5.629760569436209394e+00,1.698163041493270242e-01,2.959947876447876491e-01,2.360177318295739457e-01,1.617126577739529392e-01,1.265383955383955206e-01,9.917097097097096747e-02,9.946328113828113715e-02,0.000000000000000000e+00
1.800000000000000000e+01,5.542168190899348978e+00,5.154576178755078786e+00,5.367775382450648891e+00,5.583819169316972975e+00,5.686182315894535932e+00,5.753291086741856297e+00,5.707365012237003654e+00,1.270973342453969868e-01,2.379942084942084923e-01,1.799163623344074425e-01,1.159096887550200711e-01,8.554209030459031249e-02,6.590016087516087362e-02,7.732149470899471466e-02,0.000000000000000000e+00
1.900000000000000000e+01,5.643380373023805241e+00,5.295370067460196672e+00,5.503349957261766789e+00,5.692227206025805231e+00,5.767692499433245246e+00,5.817989192281450173e+00,5.783653315680367335e+00,9.689884651746440147e-02,1.941344272844272856e-01,1.381597744360902325e-01,8.393093086632244515e-02,6.217945087945088434e-02,4.778588946088945660e-02,5.520260617760617411e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.714143938768477149e+00,5.396288830007825332e+00,5.587692071982792719e+00,5.767000110762459997e+00,5.827333654948643193e+00,5.868952965668269961e+00,5.837595999240875244e+00,7.627752687601802029e-02,1.631504826254826235e-01,1.133239169351951264e-01,6.232245410212277487e-02,4.541716537966538486e-02,3.357237594737594311e-02,3.987876626626626897e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.764178784427188340e+00,5.478891494478498103e+00,5.654067456313542017e+00,5.818481394699641207e+00,5.871062238352639184e+00,5.903483945914676845e+00,5.859086176804133572e+00,6.200828041098482846e-02,1.387168704418704490e-01,9.361048156104545548e-02,4.798009179575444400e-02,3.320208065208064829e-02,2.419379379379379622e-02,3.434636422136422285e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.803143119176229270e+00,5.557790377548762706e+00,5.721640742846897609e+00,5.842883152076176145e+00,5.887340295859745609e+00,5.921817184720720384e+00,5.887386962005070501e+00,5.102191708915766039e-02,1.159377734877734822e-01,7.417655746509131676e-02,4.125623207114170743e-02,2.883416988416988638e-02,1.943142070642070451e-02,2.649534892034892397e-02,0.000000000000000000e+00
2.300000000000000000e+01,5.827462832734698672e+00,5.605149998596736793e+00,5.755293681008475382e+00,5.869538541725703773e+00,5.908253399576459231e+00,5.934760015623909979e+00,5.891781359876905100e+00,4.434120475320046939e-02,1.025937902187902123e-01,6.457960973863229037e-02,3.404860154905335612e-02,2.317895752895752712e-02,1.599485199485199335e-02,2.565141748891748563e-02,0.000000000000000000e+00
2.400000000000000000e+01,5.846947697128569210e+00,5.633513893399920036e+00,5.775764683110373277e+00,5.890613212517330055e+00,5.920928179468427643e+00,5.950973302364348960e+00,5.909892911911010849e+00,3.898903858470150613e-02,9.431208708708709032e-02,5.894360902255638829e-02,2.823740676993689164e-02,1.986063921063921378e-02,1.167846775346775313e-02,2.090202166452166666e-02,0.000000000000000000e+00
2.500000000000000000e+01,5.856126391206468718e+00,5.658887125151498054e+00,5.792093828882490136e+00,5.898331326348441372e+00,5.923399156297955770e+00,5.951876215662275094e+00,5.912170694896152767e+00,3.652661799893622274e-02,8.696042471042471356e-02,5.441842105263158119e-02,2.622414658634538223e-02,1.931198519948519945e-02,1.156696339196339185e-02,2.067776705276705082e-02,0.000000000000000000e+00
2.600000000000000000e+01,5.869536857196262503e+00,5.691606086254119568e+00,5.812026253087180017e+00,5.906095106669834394e+00,5.934291199411664941e+00,5.959169555732182211e+00,5.914032942022595662e+00,3.286274743756758404e-02,7.821752466752465716e-02,4.863682420336556261e-02,2.409025387263339160e-02,1.640938974688974789e-02,9.687987987987986896e-03,2.013450414700414595e-02,0.000000000000000000e+00
2.700000000000000000e+01,5.874733220100402775e+00,5.707040943077632100e+00,5.819870092323847999e+00,5.905641950811658880e+00,5.935877540928976792e+00,5.955456006935664348e+00,5.924512786524636532e+00,3.156449015492462928e-02,7.412302659802659510e-02,4.661413354815609894e-02,2.421271514629948218e-02,1.603582153582153516e-02,1.074949592449592380e-02,1.765174817674817695e-02,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-ASK,84_200_128_128_128_64,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.5E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.153201155662536559e-01,4.442963711420695044e-02,5.634360154469807841e-02,9.863552172978719279e-02,1.326916732788085973e-01,1.682637070020039927e-01,1.915565527280171654e-01,9.747097137995033300e-01,9.780043293293294582e-01,9.775122598162071519e-01,9.752964859437750489e-01,9.736509259259258364e-01,9.723207957957960001e-01,9.714734859859859295e-01,1.479360000000000000e+05
-4.000000000000000000e+00,1.805758124987284219e-01,7.142131551106771503e-02,9.532295274734496615e-02,1.590652338663736953e-01,2.101070556640624865e-01,2.575638429323832135e-01,2.899744742711384826e-01,9.717943326474983712e-01,9.762400650650651102e-01,9.751913116123641645e-01,9.722615294511378625e-01,9.704229979979980270e-01,9.688719052385719177e-01,9.677781865198532563e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.717361208067999856e-01,1.121098891894022620e-01,1.550035975774129160e-01,2.463320945103963100e-01,3.179584830602010248e-01,3.783113126754760747e-01,4.207013478279113539e-01,9.682776013896505773e-01,9.740539039039040059e-01,9.723239348370926738e-01,9.688036646586345446e-01,9.665037662662663287e-01,9.646784034034033839e-01,9.633019352686020831e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.949931448565589531e-01,1.705815807978312282e-01,2.444998397827148340e-01,3.696019948323567839e-01,4.615749608675638882e-01,5.351491813659667862e-01,5.885513114929199485e-01,9.638586137383092778e-01,9.713827827827826722e-01,9.686530284043441963e-01,9.643726238286480790e-01,9.616554554554556100e-01,9.594159659659660111e-01,9.576718259926592092e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.538672969871097918e-01,2.524693582852681750e-01,3.733847711881002063e-01,5.334185848236083771e-01,6.432905317942301249e-01,7.281354163487752107e-01,7.925051194826762124e-01,9.583655257843625153e-01,9.679888388388386833e-01,9.639837719298245400e-01,9.589105756358767829e-01,9.555963338338339108e-01,9.530114280947613592e-01,9.507022063730398154e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.495251646571688964e-01,3.657461260159810545e-01,5.490853160222370910e-01,7.371783370971679572e-01,8.638090577125548952e-01,9.528964856465657052e-01,1.028435665448506731e+00,9.514998358018464941e-01,9.637592342342342633e-01,9.580908521303258540e-01,9.521015060240962669e-01,9.480338213213213017e-01,9.450129212545880231e-01,9.420006798465131448e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.765276253753237823e-01,5.161248644193013879e-01,7.691002559661864746e-01,9.750663730303446020e-01,1.108946547985076858e+00,1.202504451115926187e+00,1.287423259735107406e+00,9.429054870498297936e-01,9.582775775775775884e-01,9.505498120300752696e-01,9.435118306559573398e-01,9.387558808808807997e-01,9.351354270937604074e-01,9.312023940607273564e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.230127461618847340e+00,7.107053419748942114e-01,1.024558586438496954e+00,1.237481516997019471e+00,1.375233612060546839e+00,1.469516662756601866e+00,1.563269049485524587e+00,9.321821295217850301e-01,9.510417417417417196e-01,9.412678153717627394e-01,9.329400435073627040e-01,9.273200450450449495e-01,9.228408324991658196e-01,9.176822989656323593e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.502360113779703576e+00,9.485563634236653385e-01,1.301788872241973927e+00,1.514053842226664282e+00,1.653385799090067554e+00,1.749297049999237075e+00,1.847078755696614616e+00,9.187194972240461111e-01,9.415209209209208785e-01,9.296270050125312601e-01,9.201252844712182188e-01,9.128179179179178870e-01,9.073734818151485415e-01,9.008523732065398804e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.787036246869299072e+00,1.220016825675964256e+00,1.586109069506327351e+00,1.797693033854166567e+00,1.939986535867055162e+00,2.037959940195083419e+00,2.140452076117197677e+00,9.021034958263012271e-01,9.294906906906907906e-01,9.158202589807852290e-01,9.040217536813922594e-01,8.949832582582581963e-01,8.882371871871872493e-01,8.800678261594927498e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.080229128347502954e+00,1.520396099249521793e+00,1.875504080613454194e+00,2.090070623636245628e+00,2.232161605755488054e+00,2.327567059199015187e+00,2.435675301631291756e+00,8.815337919929673305e-01,9.141322822822823824e-01,8.988126566416040353e-01,8.838211847389558784e-01,8.730326576576575848e-01,8.649136720053387517e-01,8.544902986319652394e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.375667322211795440e+00,1.828537440458933405e+00,2.158926917394002221e+00,2.379690701723098822e+00,2.525986929257710845e+00,2.627356509129206152e+00,2.733505435307820530e+00,8.563575593044429057e-01,8.954165415415414886e-01,8.783065789473685214e-01,8.599793674698794632e-01,8.460554429429429923e-01,8.352994577911243557e-01,8.230879671338005021e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.671347645892037104e+00,2.139070284763971763e+00,2.444199295520782300e+00,2.670244412740071738e+00,2.819180023431778093e+00,2.924977943340937081e+00,3.030413915554682536e+00,8.255000341605785996e-01,8.724913913913915353e-01,8.531824561403509311e-01,8.302659136546184371e-01,8.130262137137137524e-01,7.994922005338672699e-01,7.845420295295295610e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.962937152478430036e+00,2.445029422283172771e+00,2.724868057648341058e+00,2.957571226437886391e+00,3.114364596128463614e+00,3.219069027026494556e+00,3.316720585346221828e+00,7.888355129452307990e-01,8.451791041041041286e-01,8.234259607351711585e-01,7.945377175368139033e-01,7.726558183183184214e-01,7.571633466800133938e-01,7.400511302969634553e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.246505365702840873e+00,2.739016678969065310e+00,2.994824642260869307e+00,3.232805072148640768e+00,3.404131929794947276e+00,3.509545982758204286e+00,3.598707888285319179e+00,7.457414702659624917e-01,8.128430930930931053e-01,7.888797410192146531e-01,7.540079986613118512e-01,7.252173423423422527e-01,7.060661077744410097e-01,6.874345387053720779e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.524546845171186771e+00,3.022824295520782467e+00,3.261062361717224078e+00,3.526977519114812054e+00,3.693598125060399529e+00,3.784243108431498026e+00,3.858575661182403582e+00,6.953087502849700785e-01,7.748137137137136587e-01,7.480422096908938556e-01,7.011827978580988940e-01,6.687472222222222706e-01,6.486447947947947545e-01,6.304217634300967044e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.791602821893161224e+00,3.294659053007761518e+00,3.522192197481791354e+00,3.798597494443257450e+00,3.942450624068578158e+00,4.063422910849253000e+00,4.128294651508331192e+00,6.385665910506056475e-01,7.313799299299298395e-01,7.001187552213868903e-01,6.438825970548861521e-01,6.116724224224224793e-01,5.817434934934935242e-01,5.626023481815148886e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.050405626177787433e+00,3.550541435162226200e+00,3.767647170384724742e+00,4.060387908140818070e+00,4.229716716607411442e+00,4.321799188296000516e+00,4.372341338475544958e+00,5.751845079590944820e-01,6.835186436436436752e-01,6.488193400167083791e-01,5.802136211512717301e-01,5.356585710710710657e-01,5.100980063396729491e-01,4.927988655321988154e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.286783079743385905e+00,3.784631618897120298e+00,3.996113387266794881e+00,4.295943029721578377e+00,4.481282331466674762e+00,4.568877053260803400e+00,4.593851057847341046e+00,5.099531443940417130e-01,6.308755755755756089e-01,5.930298245614035180e-01,5.149342536813922289e-01,4.617442942942941997e-01,4.348447864531197471e-01,4.242901317984651421e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.508455086933241596e+00,4.009457084576288466e+00,4.216784379959106488e+00,4.527426538626352581e+00,4.712315678437550837e+00,4.795637369950612516e+00,4.789109470049540462e+00,4.441501189674189054e-01,5.752916666666666456e-01,5.329885129490392615e-01,4.442920515394912506e-01,3.893043418418418167e-01,3.620420503837170623e-01,3.609820904237571182e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.703728662994173249e+00,4.200360780398050942e+00,4.400035560607910234e+00,4.742777971744537524e+00,4.926536730925241692e+00,4.984520818233489692e+00,4.968140116055806743e+00,3.830035180078594781e-01,5.232226476476475874e-01,4.785538429406850369e-01,3.760992804551539503e-01,3.192677427427427217e-01,2.999558808808808763e-01,3.009217133800466959e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.872983162826963088e+00,4.375900744915008467e+00,4.563728551546732959e+00,4.915280165513356891e+00,5.108987950483958151e+00,5.162707444508870758e+00,5.111294119993845975e+00,3.283712934045937559e-01,4.703259009009008729e-01,4.264032372598162701e-01,3.199773259705488981e-01,2.590101976976976750e-01,2.410236403069736244e-01,2.534874582916249453e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.021042969438764381e+00,4.527391660531361772e+00,4.734136321703592998e+00,5.078717415173848337e+00,5.257103162447611666e+00,5.298785507043202614e+00,5.230123749732971561e+00,2.803541846117085790e-01,4.225081081081081269e-01,3.710745196324143347e-01,2.653152610441766868e-01,2.113133508508508451e-01,1.970638304971638610e-01,2.148500375375375082e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.137628490792380376e+00,4.652595374743143886e+00,4.851645476659139256e+00,5.209286784966786321e+00,5.380528637091318345e+00,5.407578654925028872e+00,5.324136016368865576e+00,2.427118211057380515e-01,3.820515015015015226e-01,3.320289055973266734e-01,2.229749497991967977e-01,1.718061436436436606e-01,1.629105355355355556e-01,1.844988905572239046e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.232356159925459771e+00,4.750089274247486948e+00,4.964765574296315265e+00,5.320007826328277289e+00,5.467295536200205142e+00,5.488782446066538867e+00,5.403196302413940444e+00,2.124436678586695548e-01,3.501122622622622749e-01,2.944936507936508074e-01,1.876585006693440583e-01,1.452746871871871959e-01,1.379747580914247596e-01,1.591481481481481497e-01,0.000000000000000000e+00
2.000000000000000000e+01,5.300426114029353819e+00,4.832778240362802791e+00,5.043244861920674893e+00,5.389070676008860694e+00,5.538382848103840850e+00,5.548638660271962841e+00,5.450441397507985286e+00,1.909112733482770385e-01,3.221273023023022986e-01,2.687762113617376825e-01,1.661888219544845890e-01,1.234279904904904829e-01,1.202216549883216440e-01,1.447256589923256453e-01,0.000000000000000000e+00
2.100000000000000000e+01,5.358281741248237751e+00,4.907557562192280898e+00,5.114416672388713003e+00,5.449481043974558681e+00,5.576128234386444227e+00,5.598452582836150881e+00,5.503654351711273485e+00,1.732374951612894731e-01,2.977849599599599606e-01,2.462970969089390005e-01,1.479417838018741715e-01,1.126040540540540619e-01,1.055875625625625758e-01,1.292095136803470268e-01,0.000000000000000000e+00
2.200000000000000000e+01,5.399543031427595174e+00,4.953704012552897495e+00,5.155573711077372501e+00,5.496137945334116814e+00,5.615941636562347128e+00,5.639483930746714613e+00,5.536416952292124272e+00,1.603896047943117742e-01,2.829546046046045871e-01,2.327344193817877938e-01,1.338173360107094978e-01,9.912956706706706200e-02,9.364215882549214998e-02,1.200595428762095546e-01,0.000000000000000000e+00
2.300000000000000000e+01,5.431067562129761939e+00,5.002944076538086371e+00,5.177775860627492399e+00,5.533926416238148960e+00,5.648323647181192619e+00,5.663818614323933964e+00,5.559616757869720871e+00,1.508673083373028023e-01,2.677074074074073939e-01,2.218854010025062551e-01,1.227379685408299809e-01,9.185462962962964717e-02,8.696071071071070913e-02,1.140577327327327306e-01,0.000000000000000000e+00
2.400000000000000000e+01,5.464535775396559103e+00,5.032892988363902198e+00,5.252200563589731530e+00,5.550506947358448961e+00,5.679201866149901967e+00,5.679413536071777457e+00,5.592998750845591616e+00,1.415222139125366096e-01,2.575513763763763730e-01,2.035873433583960113e-01,1.183452811244980057e-01,8.273429679679679405e-02,8.282005338672006334e-02,1.040949324324324521e-01,0.000000000000000000e+00
2.500000000000000000e+01,5.485694208516014747e+00,5.057797241369883068e+00,5.289266767978667794e+00,5.588667124907175321e+00,5.679541161696116447e+00,5.698448506514231404e+00,5.600444448630015337e+00,1.354789016359944920e-01,2.505222472472472539e-01,1.922147660818713522e-01,1.071978078982597088e-01,8.302526276276275818e-02,7.765543877210544232e-02,1.022578870537203810e-01,0.000000000000000000e+00
2.600000000000000000e+01,5.506355857160355249e+00,5.082476220766703356e+00,5.316802707036336173e+00,5.611616768836975133e+00,5.693324856917063137e+00,5.710537216345469069e+00,5.623377373059590845e+00,1.295410537779830840e-01,2.433339589589589569e-01,1.837239557226399422e-01,1.005134705488621161e-01,7.923988988988989179e-02,7.441678345011679130e-02,9.601826409743076385e-02,0.000000000000000000e+00
2.700000000000000000e+01,5.519718766371409124e+00,5.101039298852284354e+00,5.328424837589263774e+00,5.619475004355112269e+00,5.710103817621867250e+00,5.720255436579386732e+00,5.639014203230540367e+00,1.258951931051795481e-01,2.374468718718718840e-01,1.810510860484544904e-01,9.889805890227576501e-02,7.439077827827828004e-02,7.184983316649984353e-02,9.173453036369702551e-02,0.000000000000000000e+00
2.800000000000000000e+01,5.532176741970910250e+00,5.103644320805867274e+00,5.347580471515655631e+00,5.638206275145212665e+00,5.722017924944559297e+00,5.730677645365396700e+00,5.650933814048767267e+00,1.220543252761220887e-01,2.360520270270270171e-01,1.744545530492898622e-01,9.303406961178044277e-02,7.134369369369369940e-02,6.899809809809810679e-02,8.844351017684350114e-02,0.000000000000000000e+00
2.900000000000000000e+01,5.551125306579802299e+00,5.138345179398854157e+00,5.385332934856414511e+00,5.649149421215057032e+00,5.732551110585530907e+00,5.738649997711181783e+00,5.662723195711771851e+00,1.168174297951714707e-01,2.260910410410410520e-01,1.639186716791979914e-01,9.007650602409637830e-02,6.867827827827828469e-02,6.694578745412077536e-02,8.519429429429428713e-02,0.000000000000000000e+00
3.000000000000000000e+01,5.553454288217756663e+00,5.137746427536010962e+00,5.371656694412231481e+00,5.655126575152078949e+00,5.740412516911824525e+00,5.744378065109253306e+00,5.671405450185139863e+00,1.166211990746748167e-01,2.266743743743743766e-01,1.692985171261487121e-01,8.838010374832663829e-02,6.649067817817817805e-02,6.572483316649982421e-02,8.315868785452118495e-02,0.000000000000000000e+00
3.100000000000000000e+01,5.572686702993181029e+00,5.161497450987497793e+00,5.406844959576925014e+00,5.670666337013244629e+00,5.756075885136922032e+00,5.760158706823984787e+00,5.680876878420511922e+00,1.109062852076643929e-01,2.192755005005005142e-01,1.580930659983291742e-01,8.438353413654618718e-02,6.190788288288287533e-02,6.115043376710043582e-02,8.062729396062728870e-02,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-PAM,100_300_300_300_240_64,lr=4E-05,Tr=120,B=64,S=6,Ls=100,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.9E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.319611426762172302e-02,6.702026537486485691e-02,6.863579402651105721e-02,7.160686383928571708e-02,7.449802276066370965e-02,7.748199490138463208e-02,7.993374470302036516e-02,9.774885785174892705e-01,9.778590304590304427e-01,9.776435195130683820e-01,9.775069277108433541e-01,9.773620656370655135e-01,9.773371693121692960e-01,9.772227584727583016e-01,4.911600000000000000e+05
-4.000000000000000000e+00,1.124763084820338682e-01,1.027543866293770952e-01,1.051515876225062734e-01,1.099185284205845409e-01,1.144422148295811265e-01,1.196514883041381871e-01,1.229396450860159723e-01,9.756813938540870312e-01,9.761008151008150335e-01,9.760508592910849268e-01,9.758155622489959047e-01,9.755659373659374412e-01,9.753497211497212938e-01,9.752054679679679206e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.694866671108064271e-01,1.537672373226710854e-01,1.578768778528485961e-01,1.654901675496782687e-01,1.728989629745483481e-01,1.805711564336504316e-01,1.863156005314418329e-01,9.734579118377454376e-01,9.740623015873015600e-01,9.739680272108842685e-01,9.735982429718874620e-01,9.733284963534962753e-01,9.730093843843843349e-01,9.727810185185185032e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.492518952006385347e-01,2.241918589047023347e-01,2.308447886875697463e-01,2.429508299146379835e-01,2.552416229248046786e-01,2.667226153782435993e-01,2.755596553938729487e-01,9.707453399881836864e-01,9.716530459030459088e-01,9.713501074113856104e-01,9.709445998278830592e-01,9.706268983268983019e-01,9.701055770055769800e-01,9.697918114543114809e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.555290583996545961e-01,3.158950884682791838e-01,3.269313066346304919e-01,3.458407869338989138e-01,3.661293435777936423e-01,3.822675133432660854e-01,3.961103114400590930e-01,9.674244041129590466e-01,9.688372372372371366e-01,9.683587808807734287e-01,9.677103843947216788e-01,9.670356713856713693e-01,9.665839446589447048e-01,9.660204061204060721e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.902427469435192697e-01,4.280689140728541897e-01,4.466438818659101417e-01,4.770268457957676511e-01,5.087127091544014768e-01,5.304580222538539669e-01,5.505461085183279701e-01,9.633269704876821216e-01,9.653812741312741696e-01,9.647719029717148898e-01,9.637135829030407663e-01,9.627807646932646790e-01,9.620119476619476417e-01,9.613023505648504718e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.526902581850687612e-01,5.598340457507542389e-01,5.899838687351771638e-01,6.362117812974111830e-01,6.828182705470493552e-01,7.097865318570818483e-01,7.375070509229387783e-01,9.583341060752084140e-01,9.615180930930931069e-01,9.603809344790547042e-01,9.590820424555365209e-01,9.572661679536678125e-01,9.564064493064492467e-01,9.553509491634490924e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.407774833951676685e-01,7.109399602753775360e-01,7.559868116378783975e-01,8.226753567286899660e-01,8.855681097166878679e-01,9.169690752029419079e-01,9.525255868094307798e-01,9.520612751792110195e-01,9.567647147147148035e-01,9.551542248478339658e-01,9.527590289730349937e-01,9.504732035607035279e-01,9.493672672672672785e-01,9.478492117117116589e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.051652286279769255e+00,8.809620909690857316e-01,9.436210916382925529e-01,1.032412071091788119e+00,1.112889512062072761e+00,1.148584829057965884e+00,1.191444122859409926e+00,9.443184182283711481e-01,9.511396503646504241e-01,9.486054511278195767e-01,9.451421328169821168e-01,9.419050890175889590e-01,9.404763799513800038e-01,9.386418060918061412e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.281371960276649125e+00,1.069133155754634412e+00,1.150931923525674083e+00,1.261624762058258131e+00,1.359461242812020521e+00,1.398796031883784652e+00,1.448284645625523170e+00,9.346191689266039049e-01,9.441110896610895864e-01,9.406674185463658189e-01,9.357592584624210286e-01,9.311794240669239997e-01,9.292995674245674298e-01,9.266982553982553439e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.528049916823704946e+00,1.275816686357770680e+00,1.377455122811453769e+00,1.508146433149065269e+00,1.622386319773537755e+00,1.664165280069623609e+00,1.720329658780779258e+00,9.224977693929171663e-01,9.355190476190476945e-01,9.306560150375940976e-01,9.237741681009753458e-01,9.178285982410983035e-01,9.153799621049620860e-01,9.118288252538251371e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.787704165935516398e+00,1.500029870169503399e+00,1.617573634352002854e+00,1.768232411043984653e+00,1.897815691811697736e+00,1.940503015245710117e+00,2.002070372990199409e+00,9.073906796094965976e-01,9.247281638781638113e-01,9.183105531686357459e-01,9.090827022375215227e-01,9.009270752895751633e-01,8.980088231088231288e-01,8.932867599742601028e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.059793754100799568e+00,1.737257898807525569e+00,1.872257532392229251e+00,2.040944706950869048e+00,2.183157938820975197e+00,2.229008488382612008e+00,2.296135959250586556e+00,8.884332607253367931e-01,9.116243457743458123e-01,9.029039921231651888e-01,8.904886474469304591e-01,8.797449753324753097e-01,8.760013191763191820e-01,8.698362844987843623e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.341039054325648738e+00,1.987087985549654379e+00,2.138565276997430153e+00,2.322742358820779174e+00,2.476417246035166997e+00,2.525647034270422697e+00,2.595774424280439252e+00,8.648565689667856438e-01,8.951089553839554069e-01,8.837749641962047153e-01,8.674748135398737681e-01,8.535332528957527698e-01,8.485030780780780102e-01,8.407443497068496363e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.630184578140576601e+00,2.250544740813118949e+00,2.414271381480353362e+00,2.612621888569423234e+00,2.775152667760849123e+00,2.827070185933794111e+00,2.901446604285921271e+00,8.354582918509260159e-01,8.749671278421278231e-01,8.598278105979232366e-01,8.386770223752151310e-01,8.206389639639640743e-01,8.144899184899184741e-01,8.041489078364079113e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.925069453301883726e+00,2.519130853312355978e+00,2.697495899575097056e+00,2.908648973464965870e+00,3.081314673832484807e+00,3.133165093796593581e+00,3.210661225829805510e+00,7.991546870284511606e-01,8.500220935220934582e-01,8.302607053347655919e-01,8.030039730349972649e-01,7.800201522951523136e-01,7.722373516373515212e-01,7.593838463463463695e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.225751472615060678e+00,2.801548086404800575e+00,2.987846447263445171e+00,3.209047557217734159e+00,3.389131458282470533e+00,3.443892289945057250e+00,3.523042996576854158e+00,7.541791400485050589e-01,8.180757400257400169e-01,7.935140440386679872e-01,7.591802710843373880e-01,7.298845881595881213e-01,7.196787287287287338e-01,7.047414682539682174e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.526540410161018713e+00,3.081364997931889338e+00,3.280804488216127801e+00,3.506277134520666916e+00,3.697913044554846707e+00,3.753804807186126524e+00,3.839077988556453214e+00,7.000538169157665136e-01,7.810644573144572833e-01,7.487951664876476565e-01,7.065167096959263926e-01,6.695489060489059341e-01,6.570386708136707332e-01,6.373589911339910818e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.831316131427174643e+00,3.368731106145041121e+00,3.573636787005833426e+00,3.816268437862396112e+00,4.006802881274904138e+00,4.069591599123818959e+00,4.152865977151053656e+00,6.349755378172788900e-01,7.339955491205492066e-01,6.953119405657000041e-01,6.417447791164657689e-01,5.981101458601457699e-01,5.815190118690118926e-01,5.591718003718003649e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.136965861116136622e+00,3.657372922352382094e+00,3.875316265174320929e+00,4.120078566278730037e+00,4.318624872752597987e+00,4.382174907071250125e+00,4.468227633067539450e+00,5.591053104989217593e-01,6.785863041613041657e-01,6.299219298245615217e-01,5.669666738382099780e-01,5.140480909480910077e-01,4.955378020878021261e-01,4.695710621335621449e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.439259291887283077e+00,3.944606720583779591e+00,4.171981955800737829e+00,4.422429353169032851e+00,4.621784426621028175e+00,4.694955631460461909e+00,4.779797663688659881e+00,4.744829577767626927e-01,6.138483054483054868e-01,5.551510114572144605e-01,4.824538941480207010e-01,4.229590358215358226e-01,3.997173351923352103e-01,3.727681645931645860e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.737643421763465312e+00,4.229565076146807101e+00,4.463568356513976987e+00,4.719046965803419091e+00,4.920683726991925688e+00,5.001614913122994999e+00,5.091381492001669784e+00,3.838788988904301980e-01,5.392471042471042031e-01,4.716286609380594408e-01,3.916036288009179800e-01,3.274642535392535136e-01,3.012473187473187486e-01,2.720824270699270797e-01,0.000000000000000000e+00
1.700000000000000000e+01,5.021227246409370792e+00,4.503023956775665582e+00,4.750755706923348143e+00,5.005981811455318287e+00,5.207650737421853471e+00,5.284482229777744955e+00,5.375469036102295206e+00,2.948075853430711102e-01,4.600654761904762746e-01,3.824730934479054767e-01,2.997648020654045120e-01,2.346592610467610474e-01,2.102955634205634083e-01,1.815873158873159143e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.282901170946303182e+00,4.775523402554648023e+00,5.019162276744842721e+00,5.274299440860747978e+00,5.467612009661538153e+00,5.544939737660544488e+00,5.615870158195495954e+00,2.123929311970154110e-01,3.738074753324753252e-01,2.955147959183673234e-01,2.142280622489960151e-01,1.528940208065208139e-01,1.296661196911196856e-01,1.082471131846131918e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.501958934772581244e+00,5.024660830633981057e+00,5.278886198997497559e+00,5.506979041031428324e+00,5.676965495518275340e+00,5.737892242091042760e+00,5.786369800363267757e+00,1.444002755238047997e-01,2.922964071214070869e-01,2.119238990332975303e-01,1.414968803786574858e-01,8.997832475332476210e-02,7.247522880022878866e-02,5.823091305591305417e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.666432641926266278e+00,5.247501850060054096e+00,5.490785095555441586e+00,5.681613270827702067e+00,5.818724581582205957e+00,5.866310330118452043e+00,5.893660723413740143e+00,9.474705886848611147e-02,2.207600493350493076e-01,1.456836555674901335e-01,8.904786288009179651e-02,4.914206349206349383e-02,3.580811168311168191e-02,2.804061025311025204e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.783598817779903811e+00,5.450585674354008425e+00,5.659023210729871245e+00,5.810203360557555818e+00,5.908747790200369998e+00,5.930282254491533678e+00,5.942750616346086368e+00,6.005268826631966067e-02,1.564035607035606790e-01,9.489516648764768914e-02,5.175452524383247072e-02,2.417187902187902318e-02,1.832531102531102449e-02,1.476568711568711396e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.856024247896104207e+00,5.594682133810860769e+00,5.779904491288321289e+00,5.882765135151998948e+00,5.933545912810734180e+00,5.970321367740631047e+00,5.974926446574074568e+00,3.908405805463169985e-02,1.124130308880308821e-01,5.975080558539205833e-02,3.119223321858864348e-02,1.743597168597168720e-02,7.552456027456027829e-03,6.159850922350922769e-03,0.000000000000000000e+00
2.300000000000000000e+01,5.907581473021280338e+00,5.712695021765572534e+00,5.852956003257206774e+00,5.931946051870073511e+00,5.976918227059500488e+00,5.982796411991119001e+00,5.988177122184208834e+00,2.465116342271768748e-02,7.794232089232089322e-02,3.922383637665593364e-02,1.788164802065404790e-02,5.843881381381381759e-03,4.311797511797511515e-03,2.703496353496353827e-03,0.000000000000000000e+00
2.400000000000000000e+01,5.935170328106199378e+00,5.791507597310202371e+00,5.900936987536294254e+00,5.948769460814339993e+00,5.985480962889535128e+00,5.991847013541629963e+00,5.992479946545191893e+00,1.702551938663867878e-02,5.549894894894894654e-02,2.609334049409237424e-02,1.330534997131382728e-02,3.616452166452166321e-03,1.974778349778349464e-03,1.664246389246389112e-03,0.000000000000000000e+00
2.500000000000000000e+01,5.951510065419333806e+00,5.844553714820317047e+00,5.928772466318948275e+00,5.959891553129468278e+00,5.984952362264905901e+00,5.996424155780247567e+00,5.994466140202113991e+00,1.258265686735053103e-02,4.082895752895753655e-02,1.858743286788399826e-02,1.026720453241537767e-02,3.831440368940368900e-03,7.879701129701128983e-04,1.192935792935792983e-03,0.000000000000000000e+00
2.600000000000000000e+01,5.961493718601407643e+00,5.871228787013462735e+00,5.938089802605765577e+00,5.976405898298535746e+00,5.992239126001085658e+00,5.995094945907593065e+00,5.995903751782008406e+00,9.942084058211538358e-03,3.348730158730158640e-02,1.621783924095954177e-02,6.008362019506598324e-03,1.927557915057915173e-03,1.152788502788502966e-03,8.586550836550837802e-04,0.000000000000000000e+00
2.700000000000000000e+01,5.968539548737662237e+00,5.889086475031716894e+00,5.957747873374393599e+00,5.979689428329467482e+00,5.992131659371512598e+00,5.996038103035518319e+00,5.996543753283364531e+00,8.041842024035647171e-03,2.863687258687258597e-02,1.084514858575008969e-02,5.202789730349970804e-03,1.935590948090948034e-03,9.193193193193192891e-04,7.113309738309739035e-04,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-PAM,84_200_128_128_128_64,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.5E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,7.300652172830369990e-02,6.695845794677734997e-02,6.852057441075642963e-02,7.136810477574666300e-02,7.429948139190674372e-02,7.722346925735473766e-02,7.966904258728027544e-02,9.775008541784404592e-01,9.777753003003002430e-01,9.776763157894736711e-01,9.775337684069612676e-01,9.774798923923924132e-01,9.774112112112111062e-01,9.771286369703036101e-01,1.479360000000000000e+05
-4.000000000000000000e+00,1.123491400082906044e-01,1.025305350621541350e-01,1.052357850074768092e-01,1.097949872016906747e-01,1.142148960431416810e-01,1.194572019577026384e-01,1.228614347775777160e-01,9.756651637130481225e-01,9.760994994994995899e-01,9.759501879699246096e-01,9.757775602409639593e-01,9.755683058058056689e-01,9.753623456790123658e-01,9.752330830830829855e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.692492133246527863e-01,1.538783380190531513e-01,1.576602129936218177e-01,1.651710042953491164e-01,1.726133966445922985e-01,1.802478292783101510e-01,1.859244987169901553e-01,9.734818490557269888e-01,9.740742242242241833e-01,9.739074143692564300e-01,9.736029283801874712e-01,9.734260635635635373e-01,9.730628378378378684e-01,9.728176259592925534e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.488691030343373189e-01,2.242298860549926665e-01,2.306543156305948805e-01,2.424688369433085078e-01,2.547850270271301287e-01,2.664036396344502955e-01,2.746729129155476845e-01,9.707472619149507542e-01,9.716406406406407070e-01,9.713982038429406218e-01,9.709288152610441314e-01,9.705499999999999128e-01,9.701439356022689697e-01,9.698219761428095165e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.551435520648956179e-01,3.155207045873006377e-01,3.266322962443033995e-01,3.457669793764749921e-01,3.657528433799743794e-01,3.815654439926147723e-01,3.956230448087056373e-01,9.674557718277808638e-01,9.687540790790790668e-01,9.685720551378446119e-01,9.677405287817937296e-01,9.670619619619619245e-01,9.665106439773107905e-01,9.660953620286953925e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.897523847950828735e-01,4.275197683970133333e-01,4.461932721138000546e-01,4.768137798309325937e-01,5.082783686319987115e-01,5.299389632542927941e-01,5.497701565424600867e-01,9.633769026884757558e-01,9.657315815815815663e-01,9.646879490392648027e-01,9.637103748326641961e-01,9.627681431431431847e-01,9.620657073740406240e-01,9.612976601601600501e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.520863677660624358e-01,5.591836713155110550e-01,5.890641492207845387e-01,6.358263257344564101e-01,6.821419679323832419e-01,7.093009217580159564e-01,7.370011706352234127e-01,9.583198344999286356e-01,9.615503503503504135e-01,9.604291771094404240e-01,9.588022423025435170e-01,9.574155405405405661e-01,9.563787620954287139e-01,9.553429346012679568e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.398059639135997401e-01,7.101893471082051379e-01,7.547827421824137017e-01,8.218050147692362861e-01,8.840044767061869813e-01,9.162306375503540545e-01,9.518235651652018348e-01,9.521299334986363938e-01,9.568772022022021817e-01,9.551643274853801602e-01,9.528444109772423731e-01,9.506104479479480229e-01,9.494065899232565497e-01,9.478766224557890752e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.050291785293155256e+00,8.794138425191243558e-01,9.418812799453735174e-01,1.031027299880981518e+00,1.111522355874379420e+00,1.147502695083618240e+00,1.190403238455454593e+00,9.443728557351853681e-01,9.511558308308309950e-01,9.487638471177946009e-01,9.453032797858098579e-01,9.419391141141141288e-01,9.405706873540207180e-01,9.385043752085419078e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.279781786892149276e+00,1.067180579662323048e+00,1.148759686946868808e+00,1.260405237197876005e+00,1.358717635472615592e+00,1.397108149210611883e+00,1.446519432862599652e+00,9.347319734904354638e-01,9.442663913913913465e-01,9.409143274853801753e-01,9.357411479250334896e-01,9.312760135135134121e-01,9.294062645979312975e-01,9.267876960293627286e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.525273453685972669e+00,1.272370853265126556e+00,1.374600972016652323e+00,1.505031831264495912e+00,1.619065909862518415e+00,1.662506479899088507e+00,1.718064675807952968e+00,9.226520137666680554e-01,9.356926176176175725e-01,9.308287385129491165e-01,9.240883032128515140e-01,9.178594219219218253e-01,9.154679429429430915e-01,9.119750583917251019e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.785044871224297447e+00,1.492875427881876549e+00,1.614341303984324183e+00,1.766827680110931498e+00,1.895384783744812118e+00,1.940057787100474052e+00,2.000782244523366504e+00,9.077249120002656158e-01,9.254839089089088588e-01,9.185241228070174513e-01,9.091940595716198059e-01,9.013917792792793815e-01,8.983622956289623041e-01,8.933933058058058929e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.056015446252292822e+00,1.729642067114512072e+00,1.868540284633636528e+00,2.038571758747100837e+00,2.179190518379211294e+00,2.227751862843831532e+00,2.292396185795466224e+00,8.887874489088463115e-01,9.120464714714714427e-01,9.032624060150376000e-01,8.906972724230254324e-01,8.802272897897898130e-01,8.762778611945277740e-01,8.702133925592258068e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.335671561506059479e+00,1.979062620321909494e+00,2.133823037068049100e+00,2.315759445110956882e+00,2.473514601469040119e+00,2.522019275506337532e+00,2.589850389560063526e+00,8.654250584087272991e-01,8.958713963963964577e-01,8.841187761069341233e-01,8.686878681392236068e-01,8.537580080080080513e-01,8.486312062062061345e-01,8.414830955955955316e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.622443609661526676e+00,2.236256638288498078e+00,2.407715737581253013e+00,2.607309383233388456e+00,2.767316257794698142e+00,2.821557257413864317e+00,2.894506383657455384e+00,8.366083021889515470e-01,8.762562812812811908e-01,8.609312030075186861e-01,8.393860609103078740e-01,8.219250875875876439e-01,8.155866866866866571e-01,8.055644936603270079e-01,0.000000000000000000e+00
1.000000000000000000e+01,2.916337980071703750e+00,2.505624879121780335e+00,2.688438623666763228e+00,2.904000031073888266e+00,3.074802263736724939e+00,3.126751507918040129e+00,3.198410574913024718e+00,8.006725404788362921e-01,8.515103853853854821e-01,8.316779448621554049e-01,8.034719042838018854e-01,7.816280155155154175e-01,7.736088922255588418e-01,7.621381006006006098e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.213021936959690183e+00,2.780042133649190284e+00,2.972216040054957098e+00,3.201941824913024703e+00,3.377716906706492050e+00,3.436251123666763441e+00,3.509963592767715301e+00,7.564307479230142350e-01,8.206373373373373470e-01,7.962996240601504239e-01,7.606053714859437598e-01,7.326015515515515997e-01,7.214441941941941439e-01,7.069964089089089132e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.513268673287497368e+00,3.058630217313766497e+00,3.267553306023279980e+00,3.498200408140818229e+00,3.687022729396820075e+00,3.744273045937220434e+00,3.823932332913080767e+00,7.029287341429334424e-01,7.845411661661662039e-01,7.510786967418546789e-01,7.088200803212851842e-01,6.721391766766766640e-01,6.597886052719386107e-01,6.412046796796797565e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.814363159524070124e+00,3.340130857785542862e+00,3.559501877307891693e+00,3.803580387353897141e+00,3.996248851855595863e+00,4.055405939102173285e+00,4.131311043739319011e+00,6.389583340364074493e-01,7.393047297297298259e-01,6.984261695906434086e-01,6.446702643908969188e-01,6.006579454454453737e-01,5.854839005672338725e-01,5.652069944944944080e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.112390308698018693e+00,3.620398926258087346e+00,3.850322934786478690e+00,4.100961358229318954e+00,4.297539866606394199e+00,4.363497974077860775e+00,4.441620792229969972e+00,5.652823094031163009e-01,6.861918668668668397e-01,6.357168755221387357e-01,5.715304718875502399e-01,5.202046796796797601e-01,5.008460377043709721e-01,4.772039247580914245e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.407471959749857504e+00,3.896664082845052057e+00,4.139685095151265593e+00,4.397356862068176220e+00,4.600053707917531653e+00,4.666233103275299499e+00,4.744838907241820891e+00,4.833853809345776131e-01,6.244087587587586752e-01,5.640956349206348586e-01,4.897571787148594091e-01,4.300013763763763652e-01,4.088985902569235442e-01,3.831507465799132706e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.690056036313374754e+00,4.159398825009663625e+00,4.428297969182332317e+00,4.682204017957051434e+00,4.866441095352173285e+00,4.964112721125284899e+00,5.039881589253743854e+00,3.980902502359180417e-01,5.581144394394393915e-01,4.819002506265664398e-01,4.025156793842034619e-01,3.449462337337337314e-01,3.130206706706706865e-01,2.880442275608942060e-01,0.000000000000000000e+00
1.700000000000000000e+01,4.967114574432373253e+00,4.419287357330322408e+00,4.692048772970835557e+00,4.964745752016702873e+00,5.172812705039977921e+00,5.247670838673909266e+00,5.306122020562489716e+00,3.112083228313667349e-01,4.838463963963964276e-01,4.000792188805346594e-01,3.126032965194109892e-01,2.456209209209209154e-01,2.219346846846846910e-01,2.031654195862528933e-01,0.000000000000000000e+00
1.800000000000000000e+01,5.221605381435818316e+00,4.675331234296162819e+00,4.956156922181447655e+00,5.231478673775990629e+00,5.422855356852213760e+00,5.498542330265045130e+00,5.545267771244049015e+00,2.308759723347896253e-01,4.043840090090090045e-01,3.153807644110275810e-01,2.270467871485943867e-01,1.666135885885885737e-01,1.432560977644310729e-01,1.285745870870871055e-01,0.000000000000000000e+00
1.900000000000000000e+01,5.436858546389474078e+00,4.918390450636545452e+00,5.209910017331440990e+00,5.456794883410135633e+00,5.627079675356546851e+00,5.689851084073384690e+00,5.719125167528788189e+00,1.636213290791269370e-01,3.246526026026025913e-01,2.331575396825396607e-01,1.567992302543507188e-01,1.044851351351351182e-01,8.592002002002002703e-02,7.671344678011345064e-02,0.000000000000000000e+00
2.000000000000000000e+01,5.599559823142157278e+00,5.119934988975525236e+00,5.420034051100413031e+00,5.623555530071258524e+00,5.776904789288838771e+00,5.823151263713836734e+00,5.833778315703074036e+00,1.138461452985531780e-01,2.584504254254254008e-01,1.666100668337510415e-01,1.057404953145916898e-01,6.070628128128129075e-02,4.765033366700032608e-02,4.391926926926927044e-02,0.000000000000000000e+00
2.100000000000000000e+01,5.718626003954145887e+00,5.303767342726389167e+00,5.576073290665944704e+00,5.746869136492411378e+00,5.876207468032837333e+00,5.901554474989572974e+00,5.907284310817718875e+00,7.837546004745725436e-02,1.994835335335335413e-01,1.190080618212197155e-01,6.957347724230254771e-02,3.276864364364364540e-02,2.582278111444778410e-02,2.359626292959626434e-02,0.000000000000000000e+00
2.200000000000000000e+01,5.802708140452703667e+00,5.449160057862600048e+00,5.699554982026418415e+00,5.846087597370147826e+00,5.925704057375590139e+00,5.947833253701527489e+00,5.947908894379933642e+00,5.382411824027982100e-02,1.542792042042042122e-01,8.235075187969924382e-02,4.104897925033466899e-02,1.928581081081081131e-02,1.325905905905905985e-02,1.272090423757090381e-02,0.000000000000000000e+00
2.300000000000000000e+01,5.854146865261925292e+00,5.553799708366393695e+00,5.780666707356770573e+00,5.895777334531148384e+00,5.955770243485768667e+00,5.970558159351348593e+00,5.968309038480122730e+00,3.911483212882185811e-02,1.228780280280280246e-01,5.876831662489557379e-02,2.714904618473895290e-02,1.124672172172172177e-02,7.278862195528860990e-03,7.368018018018018117e-03,0.000000000000000000e+00
2.400000000000000000e+01,5.888508277469211016e+00,5.634774240016937163e+00,5.832807659626007002e+00,5.933279748916626239e+00,5.973811999162037978e+00,5.984221041202545166e+00,5.972154975891113438e+00,2.953196428725077261e-02,9.919859859859858631e-02,4.433631996658311814e-02,1.694509705488620940e-02,6.451051051051050721e-03,3.701109442776109350e-03,6.559609609609610287e-03,0.000000000000000000e+00
2.500000000000000000e+01,5.909526861243777240e+00,5.700557049751282079e+00,5.874078564167022343e+00,5.950349470456441026e+00,5.983251015345255830e+00,5.965724951426188305e+00,5.983200116316477413e+00,2.354410517489234980e-02,7.959827327327327617e-02,3.285160818713449976e-02,1.239355756358768122e-02,3.991191191191191187e-03,8.725083416750083892e-03,3.704917417417417317e-03,0.000000000000000000e+00
2.600000000000000000e+01,5.923383940352334065e+00,5.727496459325154277e+00,5.896807353019714704e+00,5.951324254035950112e+00,5.988321740627288392e+00,5.989440813223520621e+00,5.986913021882375396e+00,1.989716625892029231e-02,7.248626126126125890e-02,2.671489139515455247e-02,1.223212851405622303e-02,2.704204204204204310e-03,2.459192525859192364e-03,2.786319652986319305e-03,0.000000000000000000e+00
2.700000000000000000e+01,5.928966927899256056e+00,5.758818734486897739e+00,5.904568019231160925e+00,5.945420065879821969e+00,5.987145025412242028e+00,5.991363462766011949e+00,5.986486259619394623e+00,1.830725174355793405e-02,6.346681681681683174e-02,2.451307435254803518e-02,1.389216867469879498e-02,3.014714714714714864e-03,1.981256256256256048e-03,2.975479646312979322e-03,0.000000000000000000e+00
2.800000000000000000e+01,5.936474648528629494e+00,5.789695774714152421e+00,5.891131546974182065e+00,5.962321339448292790e+00,5.992360698858896662e+00,5.993925863583882574e+00,5.989412667592366901e+00,1.634534959791952499e-02,5.458133133133133419e-02,2.876923558897243050e-02,9.386378848728246446e-03,1.714602102102102130e-03,1.341591591591591521e-03,2.278958124791458182e-03,0.000000000000000000e+00
2.900000000000000000e+01,5.942160298453437406e+00,5.790060894489288401e+00,5.923557906945546847e+00,5.967649969259897880e+00,5.988403408368428771e+00,5.994805266539255939e+00,5.988484345118204821e+00,1.475221300082631311e-02,5.474279279279279514e-02,1.954753550543024063e-02,8.001974564926373282e-03,2.767217217217217938e-03,1.110810810810810905e-03,2.342947113780447042e-03,0.000000000000000000e+00
3.000000000000000000e+01,5.945196196052762616e+00,5.796428745905558344e+00,5.927939625740051177e+00,5.972948358694712745e+00,5.989746726671854482e+00,5.992728316148122403e+00,5.991385403156280098e+00,1.411785486820979658e-02,5.370365365365365601e-02,1.851200918964076778e-02,6.598577643908969982e-03,2.431406406406406463e-03,1.647672672672672537e-03,1.813809642976309559e-03,0.000000000000000000e+00
3.100000000000000000e+01,5.952008309708701539e+00,5.826290795008341128e+00,5.935995137532551702e+00,5.972247003237406204e+00,5.992036638259887305e+00,5.995472774823507045e+00,5.990007509390513185e+00,1.219057159676258974e-02,4.524944944944946090e-02,1.626660401002506112e-02,6.820414993306558871e-03,1.854704704704704518e-03,9.482565899232564804e-04,2.003999833166499565e-03,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-SQAM,100_300_300_300_240_64,lr=4E-05,Tr=120,B=64,S=6,Ls=100,I=1.0E+05,V=7.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=5.2E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.220546863646734259e-01,5.369954477037702095e-02,6.214613887241908496e-02,1.018600336483546642e-01,1.342456166403634132e-01,1.700452607699803054e-01,2.103315234865461014e-01,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,5.211600000000000000e+05
-4.000000000000000000e+00,1.924917199952261848e-01,8.226370286941528387e-02,1.021478716986519986e-01,1.615606381552560089e-01,2.124259482111249542e-01,2.681317445891244211e-01,3.284204144477844145e-01,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.886548177628290301e-01,1.218374833379473055e-01,1.529722093173435660e-01,2.431602856772286658e-01,3.206230943543570411e-01,4.024240059852600138e-01,4.909118279048374500e-01,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.180534549327123983e-01,1.724956265858241522e-01,2.204565583637782544e-01,3.538253150667463043e-01,4.685430588041032962e-01,5.846177290507725832e-01,7.083824417250497163e-01,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.839062915983653790e-01,2.334164165088108700e-01,3.052741007804870566e-01,4.974708318710326926e-01,6.611237581116812256e-01,8.206103868484496688e-01,9.855422554697309545e-01,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.869674370856513113e-01,3.043752474103655348e-01,4.075755187443324545e-01,6.764455071176801448e-01,9.038438632147652863e-01,1.115085294382912817e+00,1.314479191643851186e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.023643163771856601e+00,3.855446284839085247e-01,5.307380495071410964e-01,8.936332704680306493e-01,1.196948827743530286e+00,1.454398011207580499e+00,1.680596195220947164e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.288287604422796440e+00,4.774424995013645812e-01,6.789308339527675429e-01,1.153630622250693127e+00,1.534031528541019984e+00,1.823735658168792684e+00,2.061954484122140219e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.573904764192444850e+00,5.849547410692487182e-01,8.556236169678824721e-01,1.456500038555690324e+00,1.900043922969273158e+00,2.203327333109719621e+00,2.442978932482855470e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.873146506809052925e+00,7.075759028026036290e-01,1.065647281646728617e+00,1.790173926285334893e+00,2.281061558757509378e+00,2.584756633826664540e+00,2.809663737535476713e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.180948373039563570e+00,8.473369604519435105e-01,1.308754500729697012e+00,2.149111903939928236e+00,2.659220816237585883e+00,2.950406227248055568e+00,3.170859829630170434e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.490869397350719883e+00,1.002355099882398237e+00,1.581552473749433307e+00,2.511614576101302898e+00,3.025713790246418622e+00,3.308211846964699721e+00,3.515768597160066733e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.794997948839550883e+00,1.170090636798313710e+00,1.871172753197806182e+00,2.867088143587112281e+00,3.375059218032019359e+00,3.644017939022609287e+00,3.842559002399444701e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
8.000000000000000000e+00,3.090541264346667649e+00,1.346251274517604291e+00,2.164541352544512076e+00,3.201342741591589824e+00,3.701006496770041121e+00,3.968094646521977076e+00,4.162011074134281507e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.372215356111526230e+00,1.522323780809129889e+00,2.450807754516601378e+00,3.511517948627472130e+00,4.011087859766823804e+00,4.275638548374176118e+00,4.461916244574955392e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.636382650471869038e+00,1.698709963526044531e+00,2.722332644666944024e+00,3.807423078434807984e+00,4.301473493507930179e+00,4.565423005989619476e+00,4.722933716705867369e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.887099909833498845e+00,1.863451758725302554e+00,2.976380129030772537e+00,4.072190149988446528e+00,4.574301047665731978e+00,4.830780588354382843e+00,5.005495785236358408e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.200000000000000000e+01,4.112552696142878439e+00,2.016109464372907389e+00,3.197366798571177782e+00,4.310646323817116432e+00,4.825548761708395418e+00,5.082476970127650873e+00,5.243167858260018299e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.300000000000000000e+01,4.309530657143819887e+00,2.152339494637080630e+00,3.397011519772665800e+00,4.527916666303362092e+00,5.051522112914494045e+00,5.295260668413980021e+00,5.433133480821337180e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.400000000000000000e+01,4.472697771237009512e+00,2.268952584879738943e+00,3.560773095846176073e+00,4.717123825618198651e+00,5.240464669500078720e+00,5.468633702550615538e+00,5.580238749027252254e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.500000000000000000e+01,4.607643577479181296e+00,2.369721609592437606e+00,3.699695903880255710e+00,4.879869712080274091e+00,5.397016580717903800e+00,5.600857345921652630e+00,5.698700312682560387e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.710647934079170263e+00,2.453726323263985876e+00,3.825157833882740555e+00,5.006894995212554988e+00,5.508385641915457320e+00,5.696689002582004946e+00,5.773033807618277002e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.700000000000000000e+01,4.796186778278578089e+00,2.526357899597712731e+00,3.922265426056725790e+00,5.129461730412074871e+00,5.608112749235970362e+00,5.762526176452636761e+00,5.828396687916346686e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.800000000000000000e+01,4.856545693613234072e+00,2.582918617384774240e+00,4.001602830682482015e+00,5.222009131908416535e+00,5.667611892904553805e+00,5.805598690373557247e+00,5.859532998425620143e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
1.900000000000000000e+01,4.909097817750204484e+00,2.634302316597529892e+00,4.077094094276428216e+00,5.296483636038644249e+00,5.722337259156363487e+00,5.834683652060372872e+00,5.889685948371886859e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.000000000000000000e+01,4.940661014380910210e+00,2.671768233265195747e+00,4.128099547045571249e+00,5.340171737330300594e+00,5.751437789372035425e+00,5.851210727896009267e+00,5.901278051376342759e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.100000000000000000e+01,4.969075656675157049e+00,2.705193368775503870e+00,4.183127133778163476e+00,5.383920876775468933e+00,5.758875479834419941e+00,5.869641802855900536e+00,5.913695278031485536e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.200000000000000000e+01,4.997522184542247281e+00,2.733743940966470110e+00,4.224311066082545807e+00,5.437386243547711828e+00,5.793906988961356141e+00,5.872523318699427897e+00,5.923261548995971459e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.300000000000000000e+01,5.018202440012069054e+00,2.759073788234165825e+00,4.263569374629429198e+00,5.462631792613438009e+00,5.808224865913390822e+00,5.885284124646868342e+00,5.930430694035121242e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.400000000000000000e+01,5.033845739495187210e+00,2.780398041078022686e+00,4.292480880328587212e+00,5.484211188384464641e+00,5.822564153807503473e+00,5.890012211799621866e+00,5.933407961572919831e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.500000000000000000e+01,5.047725574743179955e+00,2.801434577669416282e+00,4.314710842473166608e+00,5.502560829366956341e+00,5.827111266749246177e+00,5.902153991494859753e+00,5.938381940705435902e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.600000000000000000e+01,5.062390904165449790e+00,2.821514625072479188e+00,4.342554156984602010e+00,5.529048826762608115e+00,5.834560017449515357e+00,5.906112823758806307e+00,5.940554974964686430e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00
2.700000000000000000e+01,5.074329770667212358e+00,2.837780595643179637e+00,4.370476090635571964e+00,5.537450826031821371e+00,5.847918318135397975e+00,5.909489001887185289e+00,5.942863791670117912e+00,9.706448536379966852e-01,9.755102960102961518e-01,9.753782670963121459e-01,9.718123637406770321e-01,9.693995441870442153e-01,9.670256506506507144e-01,9.647430001430000734e-01,0.000000000000000000e+00


==> plots/V1.5/Q64_L30/v1.5,64-SQAM,84_200_128_128_128_64,lr=5E-05,Tr=120,B=64,S=6,Ls=100,I=8.0E+04,V=3.0E+03,n=8.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.7E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.130758133199479959e-01,5.353267240524291898e-02,6.112004375457763539e-02,9.417188135782877945e-02,1.249359243710835843e-01,1.594928531646728487e-01,1.852015048662821461e-01,9.712594481670148161e-01,9.755329579579579136e-01,9.755794068504595185e-01,9.724266231593039489e-01,9.700817567567567856e-01,9.676909576242909150e-01,9.662449866533200371e-01,1.679360000000000000e+05
-4.000000000000000000e+00,1.852244728671179619e-01,8.224141883850097368e-02,9.825631539026896677e-02,1.563702270189921140e-01,2.057447511355082193e-01,2.596080746650695770e-01,3.091260501543680594e-01,9.666156511131366313e-01,9.730958708708707938e-01,9.726517543859648507e-01,9.680644912985274519e-01,9.649460710710711098e-01,9.617964714714715146e-01,9.591392475809142892e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.806575827333662176e-01,1.215091516176859537e-01,1.506508383750915503e-01,2.376742483774821058e-01,3.133985190391540554e-01,3.923829522132873393e-01,4.683297867774963152e-01,9.612062585346188293e-01,9.703138388388388158e-01,9.691158312447786249e-01,9.633188587684069493e-01,9.588733108108108416e-01,9.547068818818819080e-01,9.509088296629962800e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.070158202118343560e-01,1.721853288014729699e-01,2.168686871528625604e-01,3.475338929494222184e-01,4.567894835472107173e-01,5.707330309549967229e-01,6.779844978650411136e-01,9.546518157073641264e-01,9.671335335335335959e-01,9.652732038429406858e-01,9.573259036144576850e-01,9.515486736736736839e-01,9.459921254587919659e-01,9.406374541207875861e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.690670740074582623e-01,2.329218514760335312e-01,2.997948988278706928e-01,4.877668390274048082e-01,6.463673564592997689e-01,8.016133467356364450e-01,9.459381515185038003e-01,9.465019758602447597e-01,9.635431681681680960e-01,9.607408521303258953e-01,9.502162315930389180e-01,9.421975725725725281e-01,9.348120203536870454e-01,9.275020103436769636e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.645621905856662126e-01,3.025768278439839865e-01,3.991644438107808668e-01,6.597238534291585133e-01,8.776216444969177077e-01,1.082982765833536698e+00,1.265303608099619614e+00,9.367436913966286083e-01,9.598237487487485398e-01,9.555949039264828304e-01,9.417868473895580905e-01,9.310976226226227448e-01,9.210907073740407514e-01,9.110683183183183598e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.891447892983754597e-01,3.812974767684936261e-01,5.151223325729370472e-01,8.638850715955098680e-01,1.149475453694661420e+00,1.407690719763437848e+00,1.617397681395212894e+00,9.249845103631476606e-01,9.557506256256256272e-01,9.499183375104427451e-01,9.319203145917001052e-01,9.175331331331332274e-01,9.039523106439774081e-01,8.908323406740074057e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.237037869162029624e+00,4.696525853474934897e-01,6.510318344434102844e-01,1.095088946978251210e+00,1.458265146414438940e+00,1.761365964889526348e+00,1.986822736899058084e+00,9.106100803165245727e-01,9.511438688688689247e-01,9.430554093567250495e-01,9.202266566265060455e-01,9.006836211211209919e-01,8.826555638972305440e-01,8.658953620286953257e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.500908782243728590e+00,5.684394555091858425e-01,8.065679890314737532e-01,1.354515111287434959e+00,1.795597656726837243e+00,2.125546852111816598e+00,2.354785628795623698e+00,8.932415561734772247e-01,9.460124874874875633e-01,9.350875522138679674e-01,9.061326807228915481e-01,8.797321696696698279e-01,8.566140807474139640e-01,8.358703661995329215e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.772733789086341716e+00,6.769445290565491158e-01,9.809394267400105560e-01,1.638869260629018054e+00,2.145295191129048540e+00,2.482970668395360292e+00,2.711383658568064181e+00,8.721416255741504253e-01,9.403666666666666840e-01,9.256409147869675280e-01,8.886002175368139522e-01,8.537465090090090580e-01,8.251459125792459659e-01,7.993495328661995858e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.045662478884060942e+00,7.946254227956136562e-01,1.171594724178314229e+00,1.936047087033589742e+00,2.490060450156529548e+00,2.831779121478398498e+00,3.049868067661920978e+00,8.471094901148066292e-01,9.339395895895895583e-01,9.146524853801168975e-01,8.675988955823292770e-01,8.227122372372371872e-01,7.871012178845512297e-01,7.566525150150150703e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.314086970064374693e+00,9.187913139661153528e-01,1.378295704682668044e+00,2.236445689360300637e+00,2.819786650180816867e+00,3.160615498622258546e+00,3.370586963574091488e+00,8.178761053640024592e-01,9.266852352352352717e-01,9.015335004177110756e-01,8.426820448460509150e-01,7.862144144144145308e-01,7.431565732399065816e-01,7.069848640306972687e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.573422119034661115e+00,1.046674242019653311e+00,1.589584673245747926e+00,2.525705656925837150e+00,3.130439935127894202e+00,3.470356119155883601e+00,3.677772087732950723e+00,7.842878966815075570e-01,9.186859609609610011e-01,8.869258354218881868e-01,8.143240963855420400e-01,7.441342092092090299e-01,6.919565815815815757e-01,6.497006965298631753e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.819771447843975931e+00,1.172329084237416552e+00,1.801199722290039107e+00,2.802588305075963238e+00,3.421293089946110921e+00,3.762796178102493450e+00,3.958422307411829433e+00,7.469033516973354603e-01,9.102127377377376982e-01,8.707912071846282132e-01,7.816996987951806419e-01,6.964031281281282126e-01,6.341334250917584070e-01,5.881799132465799218e-01,0.000000000000000000e+00
9.000000000000000000e+00,3.047988023771180277e+00,1.292641163508097435e+00,2.003925061305364075e+00,3.053544516404469888e+00,3.684621070543924848e+00,4.028845686594645592e+00,4.224350644270579380e+00,7.067912894411331193e-01,9.015176926926927736e-01,8.534118838763574688e-01,7.472723058902274174e-01,6.447693443443442973e-01,5.729276693360026984e-01,5.208488405071738381e-01,0.000000000000000000e+00
1.000000000000000000e+01,3.253749069889386281e+00,1.404004782676696816e+00,2.189809720993042053e+00,3.274705677032470508e+00,3.925727430582046651e+00,4.265522773265838730e+00,4.462724034786224259e+00,6.658499139985321058e-01,8.929096596596597379e-01,8.360275898078529666e-01,7.113602074966532962e-01,5.906280030030029993e-01,5.106956623289956587e-01,4.534783616950283647e-01,0.000000000000000000e+00
1.100000000000000000e+01,3.438860312448607459e+00,1.504266022523244262e+00,2.359642961184183818e+00,3.471901570717493613e+00,4.129698833624521725e+00,4.487439070224762183e+00,4.680213416417439376e+00,6.249501981441260012e-01,8.845080580580580998e-01,8.174804720133667102e-01,6.746278781793841883e-01,5.394271896896897234e-01,4.461595345345344965e-01,3.874980563897230668e-01,0.000000000000000000e+00
1.200000000000000000e+01,3.604601129094759049e+00,1.591730871677398573e+00,2.510659456650416121e+00,3.652025260289510022e+00,4.326235928376515716e+00,4.673798918247222822e+00,4.873156339327493924e+00,5.854994341782296940e-01,8.767049549549550402e-01,7.997225772765247376e-01,6.377456994645247512e-01,4.836113738738739287e-01,3.890137137137137380e-01,3.261982857857858020e-01,0.000000000000000000e+00
1.300000000000000000e+01,3.743062460197343011e+00,1.668860373020172094e+00,2.636390996853510416e+00,3.791432266076405710e+00,4.487989737033844406e+00,4.838197659333546952e+00,5.035503728866577156e+00,5.505409045906003440e-01,8.694081331331331430e-01,7.842944026733501550e-01,6.047204484605087638e-01,4.349178678678678467e-01,3.357244994994995069e-01,2.741800759092425932e-01,0.000000000000000000e+00
1.400000000000000000e+01,3.862266132897801185e+00,1.729345781326294018e+00,2.753843383232752462e+00,3.921606165409088351e+00,4.613958849747975322e+00,4.978156909465790037e+00,5.176685708204905367e+00,5.193288840373574411e-01,8.630584334334333585e-01,7.676794486215537949e-01,5.722483601070950110e-01,3.952342842842843651e-01,2.894723306639973570e-01,2.282804471137804547e-01,0.000000000000000000e+00
1.500000000000000000e+01,3.958609622849358356e+00,1.779937577883402566e+00,2.843195683081944924e+00,4.022634336709976388e+00,4.735741168816884006e+00,5.084675834814707862e+00,5.285473135789235499e+00,4.935213002022137974e-01,8.581683433433433539e-01,7.538140350877192697e-01,5.449132864792503028e-01,3.557023898898898917e-01,2.546512345679012301e-01,1.938785118451785416e-01,0.000000000000000000e+00
1.600000000000000000e+01,4.036011202706230705e+00,1.822054273287455173e+00,2.922571918169657224e+00,4.108895589510599855e+00,4.823092342853546377e+00,5.165097949663797650e+00,5.374355142752329506e+00,4.729597131650049024e-01,8.532804304304303367e-01,7.419569131161236619e-01,5.209576137884872615e-01,3.270362487487487591e-01,2.284116199532866265e-01,1.661154529529529633e-01,0.000000000000000000e+00
1.700000000000000000e+01,4.097468969146411233e+00,1.855613769213358522e+00,2.982615083614985174e+00,4.175951818943024030e+00,4.890619948705037245e+00,5.235704201539357783e+00,5.444308992862701757e+00,4.565197669275626313e-01,8.494018018018016924e-01,7.320746867167921001e-01,5.013583668005354710e-01,3.057863113113112874e-01,2.059454371037704457e-01,1.445519978311644860e-01,0.000000000000000000e+00
1.800000000000000000e+01,4.145414833307266456e+00,1.881892790317535313e+00,3.036170911153157626e+00,4.232422158559163705e+00,4.942891367435455763e+00,5.280502584934234633e+00,5.498609187444051472e+00,4.435425427237738027e-01,8.461488988988988824e-01,7.227052422723475589e-01,4.840769076305220797e-01,2.879311686686686911e-01,1.920372956289622957e-01,1.283557432432432532e-01,0.000000000000000000e+00
1.900000000000000000e+01,4.187945718685785579e+00,1.903079312165578241e+00,3.081206269264221032e+00,4.280846998373667667e+00,5.007379617849985642e+00,5.323873842239380316e+00,5.531288272221883240e+00,4.323541342910081631e-01,8.435659409409410614e-01,7.150370927318294711e-01,4.702876004016064426e-01,2.677790915915915781e-01,1.784920503837170436e-01,1.189630296963630346e-01,0.000000000000000000e+00
2.000000000000000000e+01,4.222630709740851529e+00,1.921722737789154145e+00,3.115436285893122381e+00,4.321288472493489685e+00,5.044136616230010972e+00,5.357038121223450133e+00,5.576162024815877416e+00,4.229170059974268203e-01,8.410975975975977237e-01,7.082193191311612068e-01,4.578849899598392836e-01,2.560686311311310970e-01,1.683386803470136861e-01,1.058928178178178275e-01,0.000000000000000000e+00
2.100000000000000000e+01,4.246428369681040316e+00,1.935792862892150801e+00,3.142161626180012934e+00,4.344456192175547571e+00,5.071851319630940935e+00,5.380919619401296039e+00,5.603388597806294946e+00,4.167176121404416733e-01,8.397220970970972198e-01,7.032661654135339280e-01,4.503656961178045814e-01,2.477971846846846737e-01,1.611875709042375759e-01,9.796695862529194998e-02,0.000000000000000000e+00
2.200000000000000000e+01,4.271290395922131999e+00,1.949180602391560768e+00,3.175805315176646104e+00,4.374061791737874572e+00,5.107242175261179185e+00,5.403560385862986593e+00,5.617892105102539446e+00,4.103125911282718974e-01,8.376954454454454968e-01,6.973581244778612742e-01,4.416807898259705878e-01,2.361208208208208092e-01,1.546457457457457441e-01,9.437462045378712527e-02,0.000000000000000000e+00
2.300000000000000000e+01,4.288771242856979526e+00,1.959701612790425651e+00,3.199173608303070182e+00,4.396462433020273508e+00,5.124787510871887442e+00,5.414175703684488639e+00,5.638326588471730183e+00,4.062894959006549400e-01,8.365459209209208380e-01,6.936111946532997896e-01,4.354322121820615732e-01,2.311334709709710056e-01,1.517891307974641169e-01,8.922504587921255281e-02,0.000000000000000000e+00
2.400000000000000000e+01,4.308368044336636338e+00,1.970876111427942945e+00,3.217632747968037776e+00,4.427442985534668196e+00,5.147585504055022909e+00,5.427831586360931659e+00,5.658839330673218093e+00,4.011830852844948669e-01,8.352070070070070074e-01,6.897033416875523182e-01,4.265568942436411826e-01,2.246656781781782020e-01,1.476879045712378991e-01,8.327768601935267578e-02,0.000000000000000000e+00
2.500000000000000000e+01,4.326841793802049807e+00,1.978102802594502663e+00,3.239632704893748105e+00,4.442471760590871455e+00,5.166092710812886679e+00,5.455753898143767877e+00,5.678996885776519399e+00,3.960318502646489880e-01,8.341844094094094109e-01,6.856275062656641550e-01,4.205008534136546183e-01,2.185145770770770823e-01,1.394623373373373443e-01,7.790141808475141427e-02,0.000000000000000000e+00
2.600000000000000000e+01,4.339390888982348926e+00,1.988278301318486596e+00,3.255918965260187647e+00,4.461764329274495289e+00,5.184268373648325934e+00,5.462637823104858015e+00,5.683477541287739854e+00,3.932938912716452684e-01,8.332234734734735859e-01,6.827105054302422538e-01,4.156464524765730029e-01,2.133142142142141762e-01,1.377835502168835435e-01,7.708515181848515918e-02,0.000000000000000000e+00
2.700000000000000000e+01,4.355243325206968663e+00,1.995388081789016832e+00,3.274715416510900035e+00,4.484775796731312880e+00,5.197857015927632496e+00,5.478037568728129081e+00,5.700686071554819989e+00,3.889989963215245705e-01,8.321583833833833266e-01,6.783653717627401436e-01,4.082827978580990669e-01,2.094306681681681881e-01,1.331411745078411590e-01,7.261558224891558055e-02,0.000000000000000000e+00
2.800000000000000000e+01,4.366866926140255956e+00,2.004147181193034033e+00,3.289260035037994356e+00,4.497000365257263432e+00,5.214825731436411260e+00,5.483151886463165425e+00,5.712816357453664118e+00,3.862149901862084178e-01,8.308159659659659635e-01,6.757182539682540234e-01,4.051301539491298787e-01,2.042708583583583704e-01,1.318787787787787658e-01,6.947593009676343578e-02,0.000000000000000000e+00
2.900000000000000000e+01,4.378264434218406720e+00,2.010250112771987840e+00,3.311023856163024970e+00,4.517095811049143705e+00,5.217754364172617620e+00,5.492018193721770913e+00,5.721444267431895270e+00,3.836542587974407503e-01,8.299557307307308118e-01,6.717231411862990553e-01,3.995141733601070833e-01,2.036435435435435259e-01,1.296133216549883171e-01,6.747564230897563908e-02,0.000000000000000000e+00
3.000000000000000000e+01,4.389811739272540869e+00,2.016991870800654230e+00,3.319098537921905567e+00,4.523302073319753092e+00,5.230099097728729163e+00,5.509596071084340352e+00,5.739782784779866809e+00,3.804954425288062381e-01,8.291055305305304879e-01,6.702332915622388754e-01,3.969539156626505916e-01,1.998642017017017158e-01,1.243450450450450384e-01,6.247067067067067075e-02,0.000000000000000000e+00
3.100000000000000000e+01,4.397881975173949520e+00,2.023468032519022408e+00,3.331563666820525960e+00,4.545066534360249655e+00,5.229507959683735940e+00,5.513171249707539801e+00,5.744514407952626911e+00,3.788099387086128478e-01,8.284147897897897739e-01,6.677760233918128563e-01,3.907139725568942179e-01,2.010249874874875109e-01,1.236510093426760049e-01,6.127884968301634816e-02,0.000000000000000000e+00


==> plots/V1.5/Q8/v1.5,8-ASK,64_128_64_8,lr=5E-04,Tr=64,B=64,S=2,Ls=32,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.530821980635325152e-01,1.139318508307139016e-01,1.922325452963511150e-01,7.898237726015602256e-01,8.016196469907407307e-01,7.780278982123798315e-01,3.123200000000000000e+04
-4.000000000000000000e+00,2.317898896535237618e-01,1.747703683376312378e-01,2.888094109694163136e-01,7.663540398718347024e-01,7.818196781517092742e-01,7.508884015919602417e-01,0.000000000000000000e+00
-3.000000000000000000e+00,3.418824400901794291e-01,2.616698416868845634e-01,4.220950384934743504e-01,7.369014276037438860e-01,7.572388710826211122e-01,7.165639841248666597e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.879037026961644541e-01,3.792999339103698686e-01,5.965074714819590396e-01,7.004788852725252202e-01,7.267382923789172944e-01,6.742194781661330349e-01,0.000000000000000000e+00
-1.000000000000000000e+00,6.728583535750707334e-01,5.326380070050557025e-01,8.130787001450856533e-01,6.554932239383322035e-01,6.890308271011396091e-01,6.219556207755246868e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.968111757437386977e-01,7.258452492554982038e-01,1.067777102231979303e+00,6.001689724251318969e-01,6.419407830306267382e-01,5.583971618196370557e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.154107746918996202e+00,9.581829303900400996e-01,1.350032563447952194e+00,5.337750859694021521e-01,5.837402733262108123e-01,4.838098986125933809e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.435988225022951870e+00,1.224237633228302036e+00,1.647738816817601482e+00,4.567500334520765981e-01,5.136772725249287852e-01,3.998227943792244110e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.729673439443111249e+00,1.514455671668052616e+00,1.944891207218170104e+00,3.726667756457289760e-01,4.335740184294871180e-01,3.117595328619708339e-01,0.000000000000000000e+00
4.000000000000000000e+00,2.023001921614011156e+00,1.816471686999003188e+00,2.229532156229019346e+00,2.866550928598291526e-01,3.472742276531339267e-01,2.260359580665243506e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.292852139433224856e+00,2.109812317450841412e+00,2.475891961415608744e+00,2.070968933549935109e-01,2.622500222578347806e-01,1.519437644521522413e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.519189190983772253e+00,2.367612288792928066e+00,2.670766093174616440e+00,1.404287399920508550e-01,1.867347867699430397e-01,9.412269321415867029e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.690205780466397911e+00,2.573378560304641738e+00,2.807033000628153641e+00,9.017165816426880864e-02,1.260415665064102686e-01,5.430174982212736257e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.810602829098701516e+00,2.725556334972381478e+00,2.895649323225021554e+00,5.494083102630994975e-02,8.097671830484330646e-02,2.890494374777659303e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.891074595451355034e+00,2.834559288581212311e+00,2.947589902321497757e+00,3.147164028198705388e-02,4.863513844373219819e-02,1.430814212024190610e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.940122610251108881e+00,2.905532532374063948e+00,2.974712688128153371e+00,1.723941846026332686e-02,2.764415286680911923e-02,6.834684053717537955e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.967118919968604995e+00,2.946819595257441193e+00,2.987418244679768797e+00,9.394842515248398238e-03,1.542445690883190862e-02,3.365228121664887856e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.980218526283899827e+00,2.966615798393885228e+00,2.993821254173914426e+00,5.618030144329586896e-03,9.599948806980056204e-03,1.636111481679117805e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.988755317687988189e+00,2.980928865035374908e+00,2.996581770340601469e+00,3.138862218681873033e-03,5.389256143162394520e-03,8.884682942013517621e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.992980308492978470e+00,2.988168847481409873e+00,2.997791769504547066e+00,1.921488629405768665e-03,3.275941506410256707e-03,5.670357524012806238e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.995417994340260570e+00,2.992025624434153208e+00,2.998810364246368376e+00,1.234460343474734489e-03,2.170350338319088166e-03,2.985703486303806502e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.996918122212091973e+00,2.994566263437270948e+00,2.999269980986912998e+00,8.186895071483517913e-04,1.458511396011395777e-03,1.788676182853077246e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.997750628590583943e+00,2.996016571601231693e+00,2.999484685579935750e+00,5.868310855533207275e-04,1.049579326923076854e-03,1.240828441835645462e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.998320899089177427e+00,2.997059664249420052e+00,2.999582133928934802e+00,4.327033237764794709e-04,7.662370904558404253e-04,9.916955709711846234e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.998738650083542012e+00,2.997783343394597289e+00,2.999693956772486292e+00,3.194084565899534293e-04,5.662393162393162659e-04,7.257759694059053848e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.998889451503753634e+00,2.998145584662755159e+00,2.999633318344752109e+00,2.774071860167777958e-04,4.704415954415954891e-04,8.437277659196014315e-05,0.000000000000000000e+00
2.100000000000000000e+01,2.999097287456194749e+00,2.998462134122848344e+00,2.999732440789540711e+00,2.250657199984341516e-04,3.877426103988604734e-04,6.238882959800782970e-05,0.000000000000000000e+00
2.200000000000000000e+01,2.999288014650344891e+00,2.998773575862248908e+00,2.999802453438440875e+00,1.746180702832583807e-04,3.071803774928775024e-04,4.205576307363927265e-05,0.000000000000000000e+00
2.300000000000000000e+01,2.999204238653183197e+00,2.998572534879048845e+00,2.999835942427317104e+00,1.965538493749373003e-04,3.575387286324786438e-04,3.556897011739594322e-05,0.000000000000000000e+00


==> plots/V1.5/Q8/v1.5,8-PAM,64_128_64_8,lr=5E-04,Tr=64,B=64,S=2,Ls=32,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=3.1E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,1.225137800375620534e-01,1.183938345909118645e-01,1.266337254842122284e-01,8.100215069653957656e-01,8.112884281517094287e-01,8.087545857790822135e-01,3.123200000000000000e+04
-4.000000000000000000e+00,1.857598709662755254e-01,1.802688252131144087e-01,1.912509167194366422e-01,7.931072917545578527e-01,7.947105813746438985e-01,7.915040021344718069e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.747752217849095402e-01,2.675341419378916563e-01,2.820163016319274796e-01,7.719810329813601157e-01,7.739037237357548893e-01,7.700583422269654532e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.940381230513254618e-01,3.842726205984751120e-01,4.038036255041758116e-01,7.459277694661274882e-01,7.484264378561252817e-01,7.434291010761295837e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.454603685935337509e-01,5.324459907213846543e-01,5.584747464656829585e-01,7.134548622038116017e-01,7.167711449430198556e-01,7.101385794646033478e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.257187104622523366e-01,7.083121885458628642e-01,7.431252323786418090e-01,6.738409728719039204e-01,6.782592036146724013e-01,6.694227421291355506e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.301938740809758688e-01,9.077686791419983248e-01,9.526190690199534128e-01,6.254121231940985570e-01,6.313917824074073426e-01,6.194324639807897714e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.153877404153346831e+00,1.126190847516059801e+00,1.181563960790634082e+00,5.676198779781315151e-01,5.755419560185184302e-01,5.596977999377446000e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.392522730727990599e+00,1.359228942632675130e+00,1.425816518823305845e+00,4.999881035614530678e-01,5.100862824964387254e-01,4.898899246264674656e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.642703464627266019e+00,1.604410575151443474e+00,1.680996354103088342e+00,4.237463209901405348e-01,4.359544938568375438e-01,4.115381481234435257e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.900183082481225139e+00,1.857468240102132073e+00,1.942897924860318426e+00,3.421562310499597914e-01,3.562040709579772368e-01,3.281083911419423460e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.152862628817558299e+00,2.107690623283386078e+00,2.198034634351730521e+00,2.613567115186978818e-01,2.764982193732193894e-01,2.462152036641764297e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.384016239285468686e+00,2.339005802234013665e+00,2.429026676336924151e+00,1.878409919466545452e-01,2.029355746972934527e-01,1.727464091960156656e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.577735547622044709e+00,2.535022127389907620e+00,2.620448967854181799e+00,1.270164308547654664e-01,1.412289218304843275e-01,1.128039398790466191e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.727178332885106471e+00,2.689606364170710417e+00,2.764750301599502524e+00,8.061785731948778455e-02,9.279690838675214160e-02,6.843880625222341363e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.835139701724052497e+00,2.804862669865290314e+00,2.865416733582814679e+00,4.779524978611574687e-02,5.731372418091168486e-02,3.827677539131980888e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.906776986996332912e+00,2.883962309996287221e+00,2.929591663996378603e+00,2.652039255337889506e-02,3.343960336538460976e-02,1.960118174137317690e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.951131425539652575e+00,2.936138869841893317e+00,2.966123981237411389e+00,1.362816400940900646e-02,1.800747863247863234e-02,9.248849386339380585e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.975778310934702908e+00,2.967223886013031109e+00,2.984332735856374264e+00,6.615514527976173488e-03,9.041933760683759300e-03,4.189095295268587676e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.988754578908284554e+00,2.984771180868148743e+00,2.992737976948420364e+00,3.004987863185151591e-03,4.097255608974358955e-03,1.912720117395944443e-03,0.000000000000000000e+00
1.500000000000000000e+01,2.995015000979105668e+00,2.992977072874705158e+00,2.997052929083506179e+00,1.293415426974158303e-03,1.829260149572649709e-03,7.575707043756670046e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.997802798589070505e+00,2.997016171693801745e+00,2.998589425484339266e+00,5.566006761060789771e-04,7.571670227920227142e-04,3.560343294201351858e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.998875340263048805e+00,2.998306875387827475e+00,2.999443805138270136e+00,2.784059618121117411e-04,4.202724358974358940e-04,1.365394877267876153e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.999600097974141288e+00,2.999482616821924630e+00,2.999717579126357947e+00,9.522742613724471472e-05,1.228632478632478767e-04,6.759160441124155276e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.999757605989774145e+00,2.999705807685852044e+00,2.999809404293696247e+00,5.744278596257985301e-05,6.965589387464386913e-05,4.522967805051583690e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.999875457167625381e+00,2.999796428203582721e+00,2.999954486131668041e+00,2.870972068293973310e-05,4.680822649572649450e-05,1.061121487015297170e-05,0.000000000000000000e+00
2.100000000000000000e+01,2.999938753286997439e+00,2.999965592861175701e+00,2.999911913712819622e+00,1.283013333606983533e-05,7.211538461538461363e-06,1.844872821060120844e-05,0.000000000000000000e+00
2.200000000000000000e+01,2.999972922444343659e+00,2.999986653168996042e+00,2.999959191719690832e+00,5.696010331816095564e-06,2.448361823361823501e-06,8.943658840270367203e-06,0.000000000000000000e+00
2.300000000000000000e+01,2.999946377635001937e+00,2.999956854581832921e+00,2.999935900688171397e+00,1.194480836123045280e-05,9.570868945868946990e-06,1.431874777659195861e-05,0.000000000000000000e+00


==> plots/V1.5/Q8/v1.5,8-SQAM,64_128_64_8,lr=5E-04,Tr=64,B=64,S=2,Ls=32,I=6.0E+04,V=3.0E+03,n=6.0E+04,P=151,a=0,L=0.0E+00,Rs=3.5E+10,C=3.5E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,7.856121341387431456e-02,5.896825448671976638e-02,9.815417234102885580e-02,8.124407039998731150e-01,8.225511707621082635e-01,8.023302372376378555e-01,3.532800000000000000e+04
-4.000000000000000000e+00,1.223775618076324567e-01,9.177551412582397872e-02,1.529796094894409209e-01,7.944771075556535944e-01,8.081933092948717645e-01,7.807609058164354243e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.876583014329274435e-01,1.413214205900827913e-01,2.339951822757720956e-01,7.715240447742595098e-01,7.902317819622506345e-01,7.528163075862682740e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.815641142129898244e-01,2.130252047379811720e-01,3.501030236879984492e-01,7.426288483012402075e-01,7.681596331908830955e-01,7.170980634115973196e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.113887969255447530e-01,3.130667575200398733e-01,5.097108363310496326e-01,7.064704403245833930e-01,7.410739182692307470e-01,6.718669623799360391e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.823625977436701628e-01,4.454650772412617754e-01,7.192601182460784948e-01,6.624953141616174435e-01,7.090416555377493379e-01,6.159489727854855490e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.964640723864238048e-01,6.143694017728169587e-01,9.785587430000305398e-01,6.101690163647581766e-01,6.713772925569799765e-01,5.489607401725364877e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.049226600190003689e+00,8.182143659591675222e-01,1.280238834420839966e+00,5.503054681395129766e-01,6.284160434472934043e-01,4.721948928317324379e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.326247328738371589e+00,1.047948322137196797e+00,1.604546335339546159e+00,4.853604384826702978e-01,5.813992165242164445e-01,3.893216604411241510e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.602520902931690028e+00,1.285337664246559042e+00,1.919704141616821236e+00,4.197459227779981594e-01,5.321092859686609167e-01,3.073825595873354577e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.847054862360159477e+00,1.501263597846031139e+00,2.192846126874287815e+00,3.595549084571125209e-01,4.852734486289173033e-01,2.338363682853077108e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.037785165528456233e+00,1.674165949066479975e+00,2.401404381990432935e+00,3.101991259417177793e-01,4.449536814458688871e-01,1.754445704375666992e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.176082101861635643e+00,1.805967537562052305e+00,2.546196666161219202e+00,2.725083820939068757e-01,4.115570023148147905e-01,1.334597618729989332e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.285706438561280862e+00,1.914525163610776293e+00,2.656887713511784987e+00,2.421946806934258400e-01,3.837795361467236099e-01,1.006098252401280702e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.374348695198694958e+00,2.013543297290802059e+00,2.735154093106587858e+00,2.180462184532605541e-01,3.587019230769231126e-01,7.739051382959800940e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.448171320517857907e+00,2.101981389125188393e+00,2.794361251910527422e+00,1.984961727748151272e-01,3.371506966702279007e-01,5.984164887940234684e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.507927692969640354e+00,2.180620340188344386e+00,2.835235045750935878e+00,1.831184912520770480e-01,3.185994813924500901e-01,4.763750111170401980e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.553648573478063177e+00,2.244726738929748500e+00,2.862570408026377411e+00,1.716349410153126531e-01,3.036138376958689711e-01,3.965604433475631435e-02,0.000000000000000000e+00
1.300000000000000000e+01,2.588314306696255951e+00,2.295776426871617648e+00,2.880852186520894254e+00,1.631757601858217777e-01,2.921297965633902760e-01,3.422172380825329319e-02,0.000000000000000000e+00
1.400000000000000000e+01,2.615204106847444976e+00,2.337737977107365861e+00,2.892670236587524535e+00,1.567629458645750651e-01,2.828803418803418901e-01,3.064554984880825395e-02,0.000000000000000000e+00
1.500000000000000000e+01,2.636113630970319033e+00,2.368690425634384145e+00,2.903536836306253921e+00,1.516816312657824073e-01,2.759082420762108412e-01,2.745502045535396646e-02,0.000000000000000000e+00
1.600000000000000000e+01,2.651234293500582595e+00,2.391825426101684471e+00,2.910643160899480275e+00,1.482138195926716584e-01,2.710885416666666825e-01,2.533909751867662735e-02,0.000000000000000000e+00
1.700000000000000000e+01,2.661051481445630529e+00,2.408315944194793889e+00,2.913787018696467168e+00,1.459981059402146730e-01,2.676171986289174187e-01,2.437901325151191692e-02,0.000000000000000000e+00
1.800000000000000000e+01,2.668192368547121607e+00,2.418263429403304965e+00,2.918121307690938249e+00,1.443501931324436549e-01,2.655640135327634876e-01,2.313637273212379789e-02,0.000000000000000000e+00
1.900000000000000000e+01,2.675111480712890621e+00,2.429681485652923634e+00,2.920541475772857609e+00,1.427969318916907648e-01,2.632159900284900544e-01,2.237787375489149952e-02,0.000000000000000000e+00
2.000000000000000000e+01,2.680353260278701910e+00,2.436077851613362544e+00,2.924628668944040832e+00,1.414731215088217975e-01,2.617755408653846261e-01,2.117070215225898278e-02,0.000000000000000000e+00
2.100000000000000000e+01,2.683411734739939547e+00,2.441982247352600055e+00,2.924841222127278595e+00,1.408816146745500708e-01,2.605990251068375785e-01,2.116420424226253885e-02,0.000000000000000000e+00
2.200000000000000000e+01,2.686106229106584919e+00,2.445418226480483792e+00,2.926794231732686491e+00,1.402577085924933964e-01,2.600136106659544089e-01,2.050180651903237006e-02,0.000000000000000000e+00
2.300000000000000000e+01,2.687880587776501962e+00,2.448468385616938470e+00,2.927292789936065454e+00,1.398437485569226646e-01,2.593722956730769025e-01,2.031520144076840936e-02,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/notv_v1.5,8-ASK,64_128_128_8,lr=3E-04,Tr=84,B=128,S=4,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.132206538915634109e-01,4.401470899581909346e-02,7.876055002212524470e-02,1.446309640407562325e-01,1.854763925075531006e-01,8.083402696284506250e-01,8.316193151417869966e-01,8.181574129651860705e-01,7.971902427637721500e-01,7.863941076430571719e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.741094763875007390e-01,7.113463711738586548e-02,1.266756117343902643e-01,2.201431486606597876e-01,2.784845080375671356e-01,7.897613413342865485e-01,8.194454253611557215e-01,8.012462484993997380e-01,7.760243430705615619e-01,7.623293484060290615e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.605255893468856887e-01,1.116157813072204547e-01,1.998041486740112227e-01,3.251006946563720912e-01,4.055817327499389724e-01,7.665720269381161023e-01,8.043485152487962475e-01,7.797486494597839490e-01,7.500890689609177597e-01,7.321018740829665639e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.777816318273544693e-01,1.708120002746582045e-01,3.049957520961761315e-01,4.663162856101989995e-01,5.690024893283843754e-01,7.377974772774279488e-01,7.857082664526485738e-01,7.529298219287714478e-01,7.172067493664131543e-01,6.953450713618781753e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.282789198160171562e-01,2.533058807849883909e-01,4.467191045284271134e-01,6.434193794727325333e-01,7.696713144779205873e-01,7.023944841981736298e-01,7.627579588014979928e-01,7.196335534213685881e-01,6.776201480592236592e-01,6.495662765106042791e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.117056300640106636e-01,3.662539048194885516e-01,6.272702355384827122e-01,8.535490233898163082e-01,9.997493565082550271e-01,6.592614968271952591e-01,7.338281835205993087e-01,6.787679071628651695e-01,6.296465586234494261e-01,5.948033380018673544e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.255063415467739141e-01,5.162134330272674099e-01,8.418219659328460835e-01,1.089589379549026571e+00,1.254400587677955592e+00,6.066965497341259006e-01,6.966789727126806442e-01,6.296700180072029029e-01,5.717027811124448800e-01,5.287344271041749533e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.162618915081023996e+00,7.065242035388946684e-01,1.079635519146919354e+00,1.341575393676757821e+00,1.522740543961524917e+00,5.445562577090762302e-01,6.498776752273943691e-01,5.713192276910765699e-01,5.044224022942510599e-01,4.526057256235827553e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.416966612070798881e+00,9.339673984050750333e-01,1.329082694649696306e+00,1.604480270385742147e+00,1.800336084842681927e+00,4.726828192419290087e-01,5.915777822364901573e-01,5.045731292517007249e-01,4.273652127517673094e-01,3.672151527277577321e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.680643135696649360e+00,1.192351480722427359e+00,1.582717368602752694e+00,1.870035494446754543e+00,2.077468199014663508e+00,3.937343122642315008e-01,5.220086276083466537e-01,4.306279011604641216e-01,3.440241763372016148e-01,2.782765439509137240e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.944006722420454025e+00,1.468319368600845332e+00,1.830445496201515088e+00,2.131970629215240276e+00,2.345291395664215184e+00,3.120706123741631699e-01,4.434237560192616501e-01,3.533543917567026904e-01,2.593746498599439620e-01,1.921296518607443216e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.194204713493585590e+00,1.747312850356101954e+00,2.067322051763534674e+00,2.380424722433090334e+00,2.581759229421615398e+00,2.340266301277065530e-01,3.603194890315677412e-01,2.773211784713885963e-01,1.797568694144324464e-01,1.187089835934373727e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.416853416591882464e+00,2.020101767659187253e+00,2.288647761821746673e+00,2.592883613109588481e+00,2.765780523777007893e+00,1.654465295481488407e-01,2.773346709470305149e-01,2.060179571828731349e-01,1.142319927971188476e-01,6.420149726557289327e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.597642773568630048e+00,2.269340175867080589e+00,2.477587702751159693e+00,2.758802527427673290e+00,2.884840688228607064e+00,1.111552578896727317e-01,2.018987426431246568e-01,1.467961684673869671e-01,6.537841803388022566e-02,3.054770241429905289e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.730926422953605659e+00,2.482303475618362398e+00,2.628890228033065934e+00,2.864480480194091960e+00,2.948031507968902787e+00,7.222275698668979838e-02,1.386743579454253472e-01,1.012339435774309709e-01,3.559787248232626489e-02,1.338485394157662954e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.824597224116325300e+00,2.647705232858657887e+00,2.741725564002990723e+00,2.930013052940368734e+00,2.978945046663284302e+00,4.578429564709779465e-02,9.151585072231140094e-02,6.850060024009603510e-02,1.784560490863012008e-02,5.275126717353607712e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.883942335784435151e+00,2.765678169250488150e+00,2.820272984266281036e+00,2.959764923810958681e+00,2.990053265810012739e+00,2.945170835188007721e-02,5.887285981808453722e-02,4.646733693477390903e-02,1.002611044417767161e-02,2.440526210484193596e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.921126717805862416e+00,2.842417043209076066e+00,2.867390644550323664e+00,2.979014514446258755e+00,2.995684669017791624e+00,1.958063895033668872e-02,3.865242108079186556e-02,3.357472989195677687e-02,5.078864879285047325e-03,1.016539949313058615e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.942878169775009045e+00,2.889141352653503247e+00,2.898913591623306196e+00,2.985566343784332055e+00,2.997891391038894682e+00,1.390150292326668494e-02,2.657236490101658882e-02,2.509833933573429529e-02,3.455915699613178529e-03,4.793917567026810566e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.956177261292934233e+00,2.917162399530410788e+00,2.918834962844848668e+00,2.990137430667877183e+00,2.998574252128601181e+00,1.046330760768727011e-02,1.938897806313536615e-02,1.983318327330932385e-02,2.311557956515939479e-03,3.195111377884486984e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.963897065281868137e+00,2.934329683542251654e+00,2.930345004796981900e+00,2.991939887285232746e+00,2.998973685503005804e+00,8.532367066676857514e-03,1.517850454788657183e-02,1.684563825530211931e-02,1.878951580632253014e-03,2.263738828864879404e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.969349770903587427e+00,2.945877253293990972e+00,2.938382930755615075e+00,2.994116175413131575e+00,2.999022724151611197e+00,7.191679761792357795e-03,1.239131888710540488e-02,1.479541816726690634e-02,1.361811391223155965e-03,2.181706015739629054e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.973194069266319239e+00,2.953645001173019313e+00,2.945104043483734113e+00,2.994702808856964271e+00,2.999324423551559260e+00,6.239529894354745379e-03,1.048321294810058979e-02,1.311089435774309697e-02,1.217253568093904339e-03,1.467587034813925574e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.974739454269409222e+00,2.957847920179367041e+00,2.946756979227066253e+00,2.995008078575134292e+00,2.999344839096069304e+00,5.863284030840801124e-03,9.489834135901552975e-03,1.267522008803521373e-02,1.144491129785247521e-03,1.435907696411898085e-04,0.000000000000000000e+00
1.900000000000000000e+01,2.976286680400371587e+00,2.959144196271896288e+00,2.950749545097350879e+00,2.995889171838760578e+00,2.999363808393478603e+00,5.464611406360298136e-03,9.084135901551633821e-03,1.169857943177271022e-02,9.357076163798853149e-04,1.400226757369614852e-04,0.000000000000000000e+00
2.000000000000000000e+01,2.976866877615451656e+00,2.962063230514526246e+00,2.950488188028335568e+00,2.995530102252960347e+00,2.999385989665984908e+00,5.335957604015387733e-03,8.455791867308722065e-03,1.172448979591836533e-02,1.028244631185807603e-03,1.353041216486594524e-04,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/notv_v1.5,8-SQAM,64_256_128_128_8,lr=3E-04,Tr=96,B=128,S=4,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.160391060113906969e-01,5.041951203346252408e-02,7.672928738594055054e-02,1.387349660396575979e-01,1.982726585865020874e-01,7.959431482171475114e-01,8.236272035256411161e-01,8.110792768429487820e-01,7.848203124999999503e-01,7.642458000000001972e-01,1.320960000000000000e+05
-4.000000000000000000e+00,1.785176932811737283e-01,7.845792460441589067e-02,1.204661507606506338e-01,2.133252100944519059e-01,3.018214876651764134e-01,7.732485673611111388e-01,8.099606704059829632e-01,7.928433493589743808e-01,7.587706330128205501e-01,7.314196166666666610e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.679911585450172606e-01,1.189568352699279796e-01,1.838117582798004246e-01,3.203732669353485107e-01,4.488227736949920721e-01,7.444709787326388994e-01,7.931438969017094998e-01,7.697474459134614477e-01,7.255867387820512660e-01,6.894058333333332733e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.894364968538284177e-01,1.732332711219787547e-01,2.703344967365264861e-01,4.659991881847381778e-01,6.481790313720703356e-01,7.091709095486111725e-01,7.738786057692308429e-01,7.422069310897436711e-01,6.844383346688033276e-01,6.361597666666666262e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.470663158297538464e-01,2.421292521953582744e-01,3.831182482242584397e-01,6.585092241764068932e-01,9.045085387229919727e-01,6.661889226963140231e-01,7.518581730769230420e-01,7.093332832532051047e-01,6.332611177884615028e-01,5.703031166666666651e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.395562775135040567e-01,3.238481431007385059e-01,5.211314678192138228e-01,8.991011307239532568e-01,1.214144368410110530e+00,6.152855163928953042e-01,7.275713808760683188e-01,6.712947215544872170e-01,5.714665464743590162e-01,4.908094166666666647e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.620476042926311422e-01,4.202814733982085937e-01,6.849280140399932604e-01,1.181051522374153118e+00,1.561929407358169541e+00,5.567052476028312435e-01,7.007173477564102582e-01,6.280291967147436649e-01,4.987578792735042899e-01,3.993165666666666502e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.205289771437644930e+00,5.302791676521301234e-01,8.734193172454833842e-01,1.495092569470405586e+00,1.922368031382560627e+00,4.912590842815170999e-01,6.706848958333332389e-01,5.783587740384615872e-01,4.155837005876067969e-01,3.004089666666666103e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.456642226129770457e+00,6.583903257846832613e-01,1.082304403185844421e+00,1.820645714044570873e+00,2.265228461503982604e+00,4.221089138488248182e-01,6.359332264957264780e-01,5.227127403846153486e-01,3.261699051816239203e-01,2.036197833333333040e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.699318481206893772e+00,8.052600424289703129e-01,1.304198276519775490e+00,2.131924987316131670e+00,2.555890618562698169e+00,3.544992327323718273e-01,5.962482638888889630e-01,4.624301883012820191e-01,2.383408787393162254e-01,1.209775999999999907e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.920791296839714057e+00,9.704164209365844229e-01,1.534629313230514436e+00,2.407706319332122646e+00,2.770413133859634502e+00,2.926063672743055011e-01,5.507506677350427760e-01,3.988363882211538036e-01,1.598519631410256214e-01,6.098644999999999761e-02,0.000000000000000000e+00
6.000000000000000000e+00,2.108471314191818102e+00,1.148019662618637193e+00,1.756927974462509257e+00,2.627558164119720541e+00,2.901379455566406307e+00,2.403430892494657911e-01,5.011103766025640782e-01,3.366940104166666337e-01,9.811665331196582629e-02,2.545131666666666792e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.261368509024381801e+00,1.335738776326179433e+00,1.965557529926299951e+00,2.780627827405929509e+00,2.963549902439117645e+00,1.977450807892628393e-01,4.477987446581196407e-01,2.777650741185897498e-01,5.627357104700854429e-02,9.142933333333333815e-03,0.000000000000000000e+00
8.000000000000000000e+00,2.381531785130500456e+00,1.522490354299545379e+00,2.142136526584625056e+00,2.874528753519058011e+00,2.986971506118774489e+00,1.643751653912927380e-01,3.947019898504273705e-01,2.283465044070512595e-01,3.126081730769230543e-02,3.191349999999999916e-03,0.000000000000000000e+00
9.000000000000000000e+00,2.478261877477168973e+00,1.700361233949661210e+00,2.290556093931197967e+00,2.926856747388839608e+00,2.995273434638976884e+00,1.375163954794337562e-01,3.440829994658120006e-01,1.870514322916666528e-01,1.780218349358974467e-02,1.128966666666666443e-03,0.000000000000000000e+00
1.000000000000000000e+01,2.555353900969028480e+00,1.860633987665176292e+00,2.408400348663330082e+00,2.954588709592819384e+00,2.997792557954788162e+00,1.159115147970085496e-01,2.981937767094017255e-01,1.541230969551282137e-01,1.081386885683760860e-02,5.153166666666666789e-04,0.000000000000000000e+00
1.100000000000000000e+01,2.616355624228716259e+00,2.001282157778740078e+00,2.495378001451492356e+00,2.970073946714401281e+00,2.998688390970229989e+00,9.909082474626068615e-02,2.588157719017094016e-01,1.302703325320513084e-01,6.975761217948719430e-03,3.014333333333333058e-04,0.000000000000000000e+00
1.200000000000000000e+01,2.663308103203773758e+00,2.115163433074951360e+00,2.561098116159439275e+00,2.977765128612518186e+00,2.999205734968185322e+00,8.613558173744657875e-02,2.268678552350427147e-01,1.123362880608974324e-01,5.156450320512819332e-03,1.817333333333333236e-04,0.000000000000000000e+00
1.300000000000000000e+01,2.698920215368270981e+00,2.203903030395507834e+00,2.610733071804046457e+00,2.982036107778549106e+00,2.999008651494979638e+00,7.633771261351496307e-02,2.020620993589743730e-01,9.893284254807692413e-02,4.130341880341880170e-03,2.255666666666666562e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.725604920804500786e+00,2.271918336153030182e+00,2.646032455682754581e+00,2.984973242998123055e+00,2.999495648384094437e+00,6.900287111378204663e-02,1.831606570512820387e-01,8.930258413461539257e-02,3.433293269230770078e-03,1.149500000000000023e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.744596231162547806e+00,2.324130105972289861e+00,2.667740076065063359e+00,2.986919235229492209e+00,2.999595507383346682e+00,6.378085940838675028e-02,1.684847756410256248e-01,8.357747395833332871e-02,2.971688034188034021e-03,8.949999999999999351e-05,0.000000000000000000e+00
1.600000000000000000e+01,2.759366053462028567e+00,2.364708894491195590e+00,2.685234062194824300e+00,2.987922679185867292e+00,2.999598577976226643e+00,5.985252881276708486e-02,1.577883947649572349e-01,7.880924479166667718e-02,2.724392361111110591e-03,8.808333333333335114e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.769637071371078285e+00,2.393532607316970928e+00,2.696663758516311571e+00,2.988748067378997675e+00,2.999603852272033855e+00,5.713384137286324493e-02,1.499856436965811834e-01,7.591997195512820151e-02,2.541566506410256488e-03,8.818333333333334002e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.776342860341071805e+00,2.415822155714034913e+00,2.705246407508850037e+00,2.984658190011978185e+00,2.999644688129424974e+00,5.523380038060898140e-02,1.438620459401709628e-01,7.351226963141024862e-02,3.480802617521368096e-03,8.008333333333334642e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.784187999129295044e+00,2.433131632566452041e+00,2.714626744985580320e+00,2.989293155193328833e+00,2.999700463771819869e+00,5.316291289396366665e-02,1.391157184829059368e-01,7.107517027243590024e-02,2.393429487179487159e-03,6.733333333333333466e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.789489326357841303e+00,2.449765142440795795e+00,2.718847823619842341e+00,2.989680250883102630e+00,2.999664088487625335e+00,5.180083536992520499e-02,1.347974759615384599e-01,6.999323918269230449e-02,2.339376335470085087e-03,7.325000000000000510e-05,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-ASK,64_128_128_8,lr=3E-04,Tr=120,B=128,S=6,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.186116331815719738e-01,4.399051809310913080e-02,5.874267053604125682e-02,1.025276861190795863e-01,1.376941282749176154e-01,1.729768018722534217e-01,1.957379941940307622e-01,8.067677388554216344e-01,8.318375502008031885e-01,8.263683333333333714e-01,8.098453999999999375e-01,7.990957329317268654e-01,7.895132333333333419e-01,7.839461833333333241e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.825364089012145863e-01,7.093982863426208374e-02,9.736884617805481590e-02,1.611983082294464187e-01,2.129435403347015310e-01,2.603523318767547723e-01,2.924155981540679794e-01,7.875366270749665221e-01,8.196068273092369516e-01,8.110840000000000272e-01,7.912154000000000131e-01,7.774754518072289899e-01,7.665830000000001254e-01,7.592550833333332472e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.728877651691436479e-01,1.111525053977966276e-01,1.565868213176727364e-01,2.482926664352416990e-01,3.193692836761474751e-01,3.796786265373229829e-01,4.222466876506805189e-01,7.636277359772424278e-01,8.046085341365463162e-01,7.918549999999999756e-01,7.675211333333332719e-01,7.509495983935744468e-01,7.380796000000000578e-01,7.287525499999999434e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.956383334000905805e-01,1.703352127075195288e-01,2.470495057106018022e-01,3.705541110038757524e-01,4.620572187900543470e-01,5.348375709056853999e-01,5.889963812828064027e-01,7.336579664323963357e-01,7.857752008032128366e-01,7.666327499999999739e-01,7.374374666666667633e-01,7.181077811244979126e-01,7.029747666666666950e-01,6.910198333333332776e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.544529465039570448e-01,2.533823394775390758e-01,3.771540331840514959e-01,5.341246738433838015e-01,6.449894723892212189e-01,7.267697179317473832e-01,7.902974421977997377e-01,6.964890788487282380e-01,7.623241967871485780e-01,7.345190833333333780e-01,7.000543999999999656e-01,6.770857429718876164e-01,6.597928333333333839e-01,6.451582166666667284e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.480417441725730754e-01,3.662639386653900320e-01,5.508463425636291877e-01,7.362787032127380282e-01,8.619520313739776896e-01,9.492560603618621640e-01,1.023653388857841406e+00,6.509612461847389397e-01,7.337629518072288359e-01,6.939793333333332814e-01,6.543410000000001725e-01,6.272021586345382094e-01,6.075213666666665624e-01,5.889606666666665769e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.731682615081468368e-01,5.171385750770568501e-01,7.693037586212158052e-01,9.733528248071670053e-01,1.104609058022498980e+00,1.196969582796096887e+00,1.277635769724845938e+00,5.956088912985274542e-01,6.965274096385541958e-01,6.440851666666667086e-01,5.982110000000000483e-01,5.676512048192769999e-01,5.446392000000001010e-01,5.225393666666666714e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.222258102516333267e+00,7.084917781352997324e-01,1.019895666837692172e+00,1.232891706824302602e+00,1.366537122726440456e+00,1.459616215705871634e+00,1.546116124868393005e+00,5.298861875836680113e-01,6.493522088353413935e-01,5.835384166666666150e-01,5.319148000000000209e-01,4.970833333333333215e-01,4.715793333333333504e-01,4.458490333333334221e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.486550065437952428e+00,9.387993955612182750e-01,1.286876001715660189e+00,1.500916416168212919e+00,1.637483373880386450e+00,1.732620588898658776e+00,1.822604616403579625e+00,4.546133520080321566e-01,5.902974899598393277e-01,5.140018333333333800e-01,4.566338000000000341e-01,4.174680220883534298e-01,3.889124666666666785e-01,3.603664999999999785e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.759160660882790994e+00,1.197287734389305136e+00,1.559087345719337492e+00,1.777479360699653732e+00,1.913711819529533287e+00,2.008549443364143539e+00,2.098848261594772335e+00,3.720561853413654751e-01,5.207226907630522206e-01,4.366398333333332826e-01,3.727093333333333369e-01,3.303303212851406157e-01,3.005070333333332844e-01,2.714278999999999997e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.033194742918014608e+00,1.475776540994644170e+00,1.832459562540054376e+00,2.054049186468124510e+00,2.189487105369567921e+00,2.281956531286239542e+00,2.365439530849456684e+00,2.862300432396251981e-01,4.413012048192771486e-01,3.525566666666667404e-01,2.841729333333333218e-01,2.413636546184738940e-01,2.121846000000000287e-01,1.858011999999999997e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.289347693363825709e+00,1.757299956560134824e+00,2.093654458999633761e+00,2.314070984840392864e+00,2.444965207338333002e+00,2.527307614088058596e+00,2.598787938356399430e+00,2.061460300870147089e-01,3.573849397590361243e-01,2.695447499999999441e-01,2.008421333333333114e-01,1.604310240963855161e-01,1.351590000000000014e-01,1.135143333333333282e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.515481083810329199e+00,2.032767114281654575e+00,2.340189703226089435e+00,2.551214565515518284e+00,2.661850677013397171e+00,2.728719469308853007e+00,2.778144973516464056e+00,1.369180513386880904e-01,2.734882530120481547e-01,1.911042500000000033e-01,1.270876666666666543e-01,9.439708835341364956e-02,7.479820000000000912e-02,6.063284999999999508e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.692466253757476835e+00,2.285779269933700508e+00,2.551723922491073715e+00,2.736414257526397886e+00,2.820355126619339181e+00,2.867547056674957240e+00,2.892977889299392480e+00,8.456132680722890094e-02,1.972322289156626385e-01,1.258861666666666601e-01,7.217566666666666575e-02,4.848298192771084009e-02,3.527376666666665744e-02,2.831715000000000274e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.815034835139910374e+00,2.499680692195892284e+00,2.716417233228683337e+00,2.861762502908706818e+00,2.914930434465408116e+00,2.942839593887329297e+00,2.954578554153442393e+00,4.943963075635876558e-02,1.341273092369477671e-01,7.720516666666668582e-02,3.665039999999999965e-02,2.224382530120481982e-02,1.476569999999999966e-02,1.164538333333333363e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.891808127125104377e+00,2.666380193948745703e+00,2.829908609390258789e+00,2.931581474304199020e+00,2.963051393985748128e+00,2.977969593763351241e+00,2.981957497358322051e+00,2.809385933734939722e-02,8.666797188755019643e-02,4.490825000000000372e-02,1.760299999999999712e-02,9.416867469879517880e-03,5.503766666666666529e-03,4.463299999999999906e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.935797510981559721e+00,2.780460025072097885e+00,2.899916605710983308e+00,2.967000119686126869e+00,2.983919194459915047e+00,2.990644617319107024e+00,2.992844503641128640e+00,1.625183798527443310e-02,5.550602409638554641e-02,2.575683333333333297e-02,8.281933333333333161e-03,3.980120481927711465e-03,2.287266666666666354e-03,1.698850000000000013e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.960278700669606078e+00,2.854535240650176942e+00,2.939387300491333121e+00,2.982952777624130469e+00,2.992553040981292600e+00,2.996162904977798469e+00,2.996080939292907530e+00,9.797575535475234673e-03,3.578614457831325729e-02,1.522258333333333276e-02,4.150266666666665993e-03,1.789658634538152451e-03,9.192333333333333606e-04,9.175666666666666173e-04,0.000000000000000000e+00
1.300000000000000000e+01,2.973881712953250211e+00,2.899194344758987629e+00,2.961481611728668195e+00,2.990321546316146772e+00,2.995742441415786939e+00,2.998308223009109597e+00,2.998242110490799028e+00,6.297550167336009481e-03,2.421435742971887392e-02,9.477416666666666975e-03,2.316399999999999709e-03,1.002560240963855419e-03,3.838000000000000049e-04,3.907666666666666602e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.981565424561500421e+00,2.926962997913360454e+00,2.973575145006179810e+00,2.993518938302993870e+00,2.997325145006179969e+00,2.999039846897125106e+00,2.998970474243164208e+00,4.355469310575634488e-03,1.718935742971887393e-02,6.363333333333333688e-03,1.526000000000000230e-03,6.187751004016064189e-04,2.135000000000000125e-04,2.218499999999999986e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.986120935360590423e+00,2.943681817054748517e+00,2.980945109844207686e+00,2.995312985658645566e+00,2.998196410655975530e+00,2.999394093751907242e+00,2.999195195198058883e+00,3.234468875502006721e-03,1.307409638554216796e-02,4.525666666666665686e-03,1.092666666666666699e-03,4.125502008032128423e-04,1.321333333333333919e-04,1.697000000000000049e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.988402147849400947e+00,2.953495136737823490e+00,2.983584102153777895e+00,2.996193596363067702e+00,2.998569188833236865e+00,2.999262020349502400e+00,2.999308842658996443e+00,2.678897423025435390e-03,1.064387550200803292e-02,3.898583333333333761e-03,8.885333333333334275e-04,3.230923694779116204e-04,1.674666666666666805e-04,1.518333333333333557e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.989889646848042926e+00,2.959290728092193401e+00,2.986610030174255304e+00,2.996227200746536035e+00,2.998315746545791693e+00,2.999471662998199673e+00,2.999422512531280560e+00,2.316702208835341725e-03,9.276706827309237624e-03,3.132166666666666346e-03,8.804000000000000411e-04,3.724397590361445552e-04,1.141666666666666860e-04,1.243333333333333378e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.991051788965860769e+00,2.962761979818344216e+00,2.988336958408355670e+00,2.997179722785949796e+00,2.998913671731948671e+00,2.999575577020645145e+00,2.999542824029922450e+00,2.025137684069611924e-03,8.366767068273090954e-03,2.712416666666666362e-03,6.373999999999999892e-04,2.439257028112449990e-04,9.246666666666668712e-05,9.784999999999999319e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.991872257312138572e+00,2.966325626373290891e+00,2.989679141521453865e+00,2.997275742053985503e+00,2.998814924716949548e+00,2.999520340681076203e+00,2.999617768526077199e+00,1.841106091030790017e-03,7.572590361445783597e-03,2.401416666666666717e-03,6.192000000000000889e-04,2.657128514056225242e-04,1.063666666666666862e-04,8.135000000000001225e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.992444521387417566e+00,2.968821225404739472e+00,2.990816808700561324e+00,2.996912822961807166e+00,2.998857257604599091e+00,2.999614022254943890e+00,2.999644991397857563e+00,1.698839156626506634e-03,6.965461847389558744e-03,2.098250000000000288e-03,7.114666666666666492e-04,2.599397590361446396e-04,8.253333333333335176e-05,7.538333333333332705e-05,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-ASK,64_128_128_8,lr=3E-04,Tr=84,B=128,S=2,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,8.453120803833008567e-02,4.423724985122680364e-02,1.248251662254333538e-01,8.170985144057621996e-01,8.315355142056821691e-01,8.026615146058422301e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.328439955711364640e-01,7.131856060028075872e-02,1.943694305419921831e-01,8.006824729891957038e-01,8.192871481926103927e-01,7.820777977857810148e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.041799715757370015e-01,1.118431963920593214e-01,2.965167467594146955e-01,7.798794184340402946e-01,8.042134853941577122e-01,7.555453514739228771e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.044641346931457604e-01,1.715670211315155069e-01,4.373612482547760139e-01,7.541082349606509361e-01,7.855149059623850460e-01,7.227015639589168261e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.364030205011367736e-01,2.542732508182525830e-01,6.185327901840209641e-01,7.222400376817392775e-01,7.625253768173936297e-01,6.819546985460850363e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.039278838634490887e-01,3.685004577636718515e-01,8.393553099632262704e-01,6.823581515939709519e-01,7.330150726957449514e-01,6.317012304921968413e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.020611597299576179e-01,5.190278775691986590e-01,1.085094441890716466e+00,6.340494364412432304e-01,6.960513205282113924e-01,5.720475523542749574e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.028508443832397479e+00,7.110721004009247226e-01,1.345944787263870346e+00,5.756002150860344280e-01,6.484826263838868732e-01,5.027178037881819828e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.277897263705730424e+00,9.406103398799896542e-01,1.615184187531471194e+00,5.069506886087769004e-01,5.898125250100040295e-01,4.240888522075496603e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.543999645471572979e+00,1.199695007443428052e+00,1.888304283499717684e+00,4.291196478591436381e-01,5.200850006669334169e-01,3.381542950513538592e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.816451154649257660e+00,1.476973152995109562e+00,2.155929156303405758e+00,3.463486311191142919e-01,4.410016339869280988e-01,2.516956282513005405e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.083888520777225750e+00,1.759846777796745254e+00,2.407930263757705802e+00,2.639014689209016606e-01,3.567589702547685482e-01,1.710439675870348009e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.331374660015105960e+00,2.036838013887405374e+00,2.625911306142806989e+00,1.881854991996798621e-01,2.722059823929571243e-01,1.041650160064025721e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.538810779809951512e+00,2.289265063047408955e+00,2.788356496572494514e+00,1.264671368547418961e-01,1.960727290916366439e-01,5.686154461784713454e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.698298601388930962e+00,2.505318386077880710e+00,2.891278816699981657e+00,8.038575430172069380e-02,1.325002000800320212e-01,2.827130852340936293e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.807881879091262967e+00,2.669090391874313184e+00,2.946673366308212305e+00,4.969545318127250449e-02,8.591209817260236914e-02,1.347880818994264332e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.877233740568160947e+00,2.783704303741455277e+00,2.970763177394867061e+00,3.087775943710817372e-02,5.451457249566492996e-02,7.240946378551420953e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.921934070229530445e+00,2.858109466314315839e+00,2.985758674144745051e+00,1.915602907829798418e-02,3.485834333733493079e-02,3.453714819261038006e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.946381126880645684e+00,2.901262483835220340e+00,2.991499769926071028e+00,1.288973922902494386e-02,2.374656529278378059e-02,2.032913165266106263e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.960939681768417486e+00,2.927624471187591393e+00,2.994254892349243136e+00,9.220229758570093817e-03,1.709780578898225864e-02,1.342653728157929861e-03,0.000000000000000000e+00
1.500000000000000000e+01,2.968989270091056731e+00,2.942694770336151233e+00,2.995283769845962674e+00,7.197637388288649282e-03,1.329104975323462841e-02,1.104225023342670373e-03,0.000000000000000000e+00
1.600000000000000000e+01,2.974935329794883732e+00,2.953308726549148666e+00,2.996561933040618797e+00,5.790207749766573819e-03,1.078668133920234785e-02,7.937341603307990255e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.978201493740082029e+00,2.959631250143051062e+00,2.996771737337112551e+00,5.003009537148193214e-03,9.257936507936508422e-03,7.480825663598773562e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.980060567259788407e+00,2.962984185218811017e+00,2.997136949300765796e+00,4.538323662798453631e-03,8.414999333066561574e-03,6.616479925303455798e-04,0.000000000000000000e+00
1.900000000000000000e+01,2.981807114720344210e+00,2.966047592163085778e+00,2.997566637277603085e+00,4.132202881152460643e-03,7.706349206349205443e-03,5.580565559557156257e-04,0.000000000000000000e+00
2.000000000000000000e+01,2.982882029771804611e+00,2.968035789966583238e+00,2.997728269577026428e+00,3.871782046151794020e-03,7.221788715486194415e-03,5.217753768173936241e-04,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-ASK,64_128_128_8,lr=3E-04,Tr=84,B=128,S=3,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.043642305533091230e-01,4.416924619674682945e-02,1.026920239925384476e-01,1.662314214706420989e-01,8.109279378418033923e-01,8.314772408963585493e-01,8.100261104441776050e-01,7.912804621848740227e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.607436628341674945e-01,7.070630693435668579e-02,1.616099705696106004e-01,2.499147109985351556e-01,7.932105008670135016e-01,8.196423569427772060e-01,7.911556956115780581e-01,7.688334500466853516e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.419581581751505672e-01,1.117102200984954885e-01,2.482712607383728010e-01,3.658929936885833567e-01,7.708244575608022009e-01,8.044075630252101039e-01,7.675715953047885787e-01,7.404942143524076981e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.530181916554768762e-01,1.710158672332763585e-01,3.691513137817382662e-01,5.188873939514160316e-01,7.430830999066294629e-01,7.855971388555421653e-01,7.382423636121115962e-01,7.054097972522342941e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.979021759033203653e-01,2.535723571777343532e-01,5.295697450637817383e-01,7.105644254684447825e-01,7.087946345204748644e-01,7.626495598239295681e-01,7.016459583833533076e-01,6.620883853541417174e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.773466364542644058e-01,3.671741204261779745e-01,7.291981682777405327e-01,9.356676206588745437e-01,6.665286503490285286e-01,7.335225090036013862e-01,6.567153194611178302e-01,6.093481225823663694e-01,0.000000000000000000e+00
1.000000000000000000e+00,8.882190829515458352e-01,5.183009543418883869e-01,9.604183340072631747e-01,1.185937960505485611e+00,6.148884053621448409e-01,6.962041316526610402e-01,6.021246498599439612e-01,5.463364345738296324e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.125085155208905396e+00,7.102822685241698686e-01,1.213269611120223912e+00,1.451703585982322631e+00,5.531222933617891968e-01,6.486452581032412512e-01,5.378484060290783519e-01,4.728732159530478762e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.381571479042371209e+00,9.398925309181213050e-01,1.479284716606140027e+00,1.725537189602851962e+00,4.812270463741052384e-01,5.898219287715086301e-01,4.634990329465119574e-01,3.903601774042950168e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.649923246860504067e+00,1.198858794093132119e+00,1.749038954257965184e+00,2.001871992230415565e+00,4.013406195811657917e-01,5.201684173669467448e-01,3.815310124049620111e-01,3.023224289715886193e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.921608126918474824e+00,1.474767838120460528e+00,2.018353432178497275e+00,2.271703110456466668e+00,3.174497632386287793e-01,4.417956682673068736e-01,2.952731425903695195e-01,2.152804788582099726e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.183825300653775781e+00,1.757775072693824825e+00,2.276825572013855048e+00,2.516875257253647025e+00,2.358631841625539460e-01,3.573516906762705392e-01,2.120147058823529385e-01,1.382231559290382772e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.419498439073562768e+00,2.031932738065719501e+00,2.511073847055435238e+00,2.715488732099533120e+00,1.635467520341470082e-01,2.736009903961584833e-01,1.384791249833266791e-01,7.856014072295584849e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.613110199689864910e+00,2.284293777227401900e+00,2.700906906604767066e+00,2.854129915237426651e+00,1.060158952469876792e-01,1.973510404161664678e-01,8.179185007336266244e-02,3.890479525143390738e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.754686976750691851e+00,2.498513095378875892e+00,2.832441808462142774e+00,2.933106026411056444e+00,6.523905673380463177e-02,1.342277911164465876e-01,4.421115112711751505e-02,1.727822795784980658e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.848606669743855679e+00,2.661643490076065266e+00,2.912414615154266251e+00,2.971761904001235965e+00,3.917738762171535383e-02,8.805047018807522774e-02,2.239459116980125480e-02,7.087101507269574600e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.905315304438273127e+00,2.775442052602767884e+00,2.952679615497589172e+00,2.987824245214462326e+00,2.383473389355742281e-02,5.675080032012805309e-02,1.178541416566626816e-02,2.967987194877951072e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.939520451943079760e+00,2.850944850683212461e+00,2.974006670713424505e+00,2.993609834432601868e+00,1.484044729002712178e-02,3.668272308923569563e-02,6.314392423636121243e-03,1.524226357209550404e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.958906961123148438e+00,2.895922049045562829e+00,2.984115352869033622e+00,2.996683481454849307e+00,9.895758303321327415e-03,2.512705082032812981e-02,3.787148192610377464e-03,7.730758970254768140e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.970446635564167881e+00,2.924279929161071934e+00,2.989263934612274021e+00,2.997796042919159021e+00,7.005213196389668134e-03,1.798414365746298788e-02,2.526077097505668740e-03,5.054188342003468120e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.977349899291992230e+00,2.941866258621215646e+00,2.991603597164154138e+00,2.998579842090606906e+00,5.297241118669689802e-03,1.362875150060023979e-02,1.949279711884753996e-03,3.136921435240762682e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.980764420668284398e+00,2.950455216646194589e+00,2.992992085933685154e+00,2.998845959424972563e+00,4.431322529011604179e-03,1.141731692677070732e-02,1.619547819127651169e-03,2.571028411364545342e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.983566939194997047e+00,2.957565426111221196e+00,2.994158995866775363e+00,2.998976395606994583e+00,3.769157663065225965e-03,9.736144457783112161e-03,1.344171001734026892e-03,2.271575296785380846e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.985267389376958125e+00,2.962270643949508564e+00,2.994439831495284920e+00,2.999091692686080890e+00,3.366707794228802550e-03,8.620498199279711532e-03,1.275410164065626361e-03,2.042150193410697569e-04,0.000000000000000000e+00
1.900000000000000000e+01,2.986329983075460159e+00,2.964661170959472791e+00,2.995204391479492134e+00,2.999124386787414664e+00,3.111728024543150301e-03,8.043417366946779140e-03,1.095671601974122994e-03,1.960951047085500703e-04,0.000000000000000000e+00
2.000000000000000000e+01,2.987116492589314998e+00,2.966819138288498081e+00,2.995287585496902327e+00,2.999242753982544141e+00,2.905256547063269409e-03,7.470938375350139743e-03,1.077430972388955695e-03,1.674002934507136018e-04,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-ASK,64_128_128_8,lr=3E-04,Tr=84,B=128,S=4,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.135986788272857761e-01,4.423500752449035373e-02,7.938754034042358465e-02,1.451051273345947135e-01,1.856670401096343903e-01,8.082705074070826168e-01,8.317012439807384139e-01,8.177589535814324684e-01,7.973435040682940178e-01,7.862783279978657891e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.746137420535087692e-01,7.083436989784240578e-02,1.289686207771301163e-01,2.210968885421752961e-01,2.775550889968871893e-01,7.895853514158472919e-01,8.196199170679507873e-01,8.004580832332933715e-01,7.757504335067360035e-01,7.625129718554088942e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.618297519087791070e-01,1.114663758277893019e-01,2.036212482452392503e-01,3.275343112945556800e-01,4.046970722675323762e-01,7.663374651358670908e-01,8.046502140181914786e-01,7.789128151260503730e-01,7.493210284113644981e-01,7.324658029878617915e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.803767218589782506e-01,1.702600407600402821e-01,3.136197385787963809e-01,4.693203072547912358e-01,5.683068008422851314e-01,7.371405953767274921e-01,7.860142455858747379e-01,7.505411664665866400e-01,7.166398225957049117e-01,6.953671468587435678e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.337355133891106274e-01,2.530916817188262891e-01,4.643846523761749334e-01,6.487739427089691535e-01,7.686917767524719114e-01,7.010975200473448243e-01,7.626991037988228861e-01,7.155091036414565897e-01,6.764116646658663301e-01,6.497702080832332694e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.213429472744465887e-01,3.658089041709899902e-01,6.568767490386963059e-01,8.632761173248291175e-01,9.994100185632706079e-01,6.569590769828530519e-01,7.337405029427501724e-01,6.720983893557423983e-01,6.272293250633587114e-01,5.947680905695611475e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.401603570878506178e-01,5.161381216049194531e-01,8.863097579479217725e-01,1.104295582294464007e+00,1.253897966504097017e+00,6.029920676135622770e-01,6.967201712145532078e-01,6.185527711084433111e-01,5.679151327197546895e-01,5.287801954114980107e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.182900863289833016e+00,7.065418739318847230e-01,1.140964198350906456e+00,1.361077448368072540e+00,1.523019932508468566e+00,5.391493597907327517e-01,6.498274478330658965e-01,5.552816126450579315e-01,4.990307456315859480e-01,4.524576330532212864e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.443335548162460347e+00,9.347236106395721000e-01,1.408844702482223488e+00,1.630656591773033126e+00,1.799117287755012562e+00,4.652170171907714091e-01,5.914600722311396108e-01,4.821665166066426145e-01,4.195745631585968138e-01,3.676669167667066529e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.713587436914443929e+00,1.191994900941848678e+00,1.681448488712310896e+00,1.905185342550277605e+00,2.075721015453338758e+00,3.838628779227046817e-01,5.221896736222579882e-01,4.012361444577831060e-01,3.331749032946512146e-01,2.788507903161264734e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.984019437998532975e+00,1.464194029450416545e+00,1.953274959087371920e+00,2.176132109165191508e+00,2.342476654291152816e+00,2.996521196961930422e-01,4.446852594970572281e-01,3.153915066026410918e-01,2.455287448312658272e-01,1.930029678538081606e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.243139739364385488e+00,1.748470980525016705e+00,2.212580774068832579e+00,2.432750755310058466e+00,2.578756447553634423e+00,2.188573709446325621e-01,3.598138041733547343e-01,2.322373449379751820e-01,1.638531079098306253e-01,1.195252267573696098e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.470503090143203906e+00,2.023245027303695487e+00,2.449864541530609063e+00,2.646664647340774668e+00,2.762238144397735518e+00,1.493166743289076059e-01,2.761871321562332504e-01,1.572680072028811438e-01,9.865366146458583174e-02,6.515789649193010069e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.653295901596546269e+00,2.275793746709823484e+00,2.646312713623046875e+00,2.807572258949279753e+00,2.883504887104034520e+00,9.513993237744536313e-02,1.998948635634028859e-01,9.791766706682673849e-02,5.182166199813258156e-02,3.092553688141923274e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.783460095286369285e+00,2.487283403873443710e+00,2.791953185796737458e+00,2.905813027620315570e+00,2.948790763854980401e+00,5.777890510136639290e-02,1.376633895131086360e-01,5.571138455382153298e-02,2.457466319861277559e-02,1.316618313992263742e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.867970320165157183e+00,2.653019245386123437e+00,2.884289070367813235e+00,2.956215484380722014e+00,2.978357480525970491e+00,3.426709564912107375e-02,9.048996789727127565e-02,3.006922769107643265e-02,1.110664265706282419e-02,5.402544351073762519e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.919070906221866935e+00,2.768539502859115764e+00,2.936519119501113995e+00,2.980419011592864820e+00,2.990805990934371827e+00,2.041937969007827716e-02,5.849919743178170345e-02,1.609773909563825753e-02,4.865046018407362914e-03,2.215536214485794731e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.948765960216522153e+00,2.845384762525558386e+00,2.963634007453918251e+00,2.990331350326538296e+00,2.995713720560073678e+00,1.263855448546459710e-02,3.816532905296950162e-02,9.029261704681873849e-03,2.355642256902761023e-03,1.003984927304255167e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.964624779164791502e+00,2.889875292778015137e+00,2.976227460861206264e+00,2.994889105558395492e+00,2.997507257461547781e+00,8.528103469852360563e-03,2.655437399678972979e-02,5.784013605442176603e-03,1.203714819261037742e-03,5.703114579164999609e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.974293987929820915e+00,2.918283278703689643e+00,2.984515533208846882e+00,2.996087737560272135e+00,2.998289402246474999e+00,6.090819005504824815e-03,1.936215890850722515e-02,3.689325730292116953e-03,9.263705482192877106e-04,3.854208350006669507e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.980059272706508722e+00,2.936286489486694240e+00,2.987289794445037838e+00,2.997806672096252623e+00,2.998854134798049742e+00,4.644286975089661866e-03,1.483941947565543124e-02,2.988545418167266876e-03,5.002667733760170600e-04,2.489162331599306124e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.983567585229873753e+00,2.947084538221359296e+00,2.990175782680511318e+00,2.997972164392471495e+00,2.999037855625152460e+00,3.798959799275515754e-03,1.222411717495987260e-02,2.305922368947578831e-03,4.553821528611444762e-04,2.104175003334667299e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.985555408835411040e+00,2.953432647466659677e+00,2.991519837617873989e+00,2.998102064847945947e+00,2.999167085409164546e+00,3.309260829800084614e-03,1.063636971642589572e-02,1.984593837535013772e-03,4.360077364279044717e-04,1.800720288115246245e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.987074998378753676e+00,2.958140750169754085e+00,2.992147909879684597e+00,2.998727892637252701e+00,2.999283440828323322e+00,2.932037093863763301e-03,9.472779561262708800e-03,1.810974389755902166e-03,2.902160864345738412e-04,1.541783380018674210e-04,0.000000000000000000e+00
1.900000000000000000e+01,2.987920021593570841e+00,2.961188819408416606e+00,2.992771771430969174e+00,2.998607931375503632e+00,2.999111564159393506e+00,2.743217183877295819e-03,8.778424291064739968e-03,1.681322529011604556e-03,3.170935040682939490e-04,1.960284113645458350e-04,0.000000000000000000e+00
2.000000000000000000e+01,2.988201374173164115e+00,2.961529913425445582e+00,2.993371769905090130e+00,2.998650578260421806e+00,2.999253235101699833e+00,2.671024074423776744e-03,8.686663991439271676e-03,1.528461384553821568e-03,3.053554755235426813e-04,1.636154461784713782e-04,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-PAM,64_128_128_8,lr=3E-04,Tr=120,B=128,S=6,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,8.236370189984638934e-02,7.403105711936951161e-02,7.638318991661072199e-02,8.024506449699402022e-02,8.402649068832397650e-02,8.819524526596068947e-02,9.130116391181945790e-02,8.220955892904951989e-01,8.250429718875502694e-01,8.240892499999999954e-01,8.226595999999999353e-01,8.215326305220883585e-01,8.202087999999999601e-01,8.190402833333333410e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.260182605187098182e-01,1.132770082950591978e-01,1.167038431167602558e-01,1.224694850444793676e-01,1.286745285987853926e-01,1.352699801921844469e-01,1.397147178649902344e-01,8.085663976907632167e-01,8.123570281124498083e-01,8.111931666666666318e-01,8.096195999999999948e-01,8.077811746987951791e-01,8.057587666666666815e-01,8.046886500000000053e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.886028786102930399e-01,1.685669708251953114e-01,1.739071319103240865e-01,1.833252565860748196e-01,1.929522392749786486e-01,2.027882869243621822e-01,2.100773861408233578e-01,7.920481089022758381e-01,7.972355421686747601e-01,7.958016666666667405e-01,7.934247333333334096e-01,7.909528112449798476e-01,7.883513000000000881e-01,7.865225999999999607e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.751156384944915545e-01,2.438811771869659473e-01,2.522285501956939568e-01,2.670469563007354941e-01,2.827937896251678240e-01,2.966677179336547621e-01,3.080756397247314538e-01,7.715929221552877415e-01,7.793106425702810425e-01,7.769780833333332914e-01,7.735741333333332470e-01,7.696642570281123641e-01,7.664788999999999630e-01,7.635515166666666520e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.887229722340901361e-01,3.392185926437377708e-01,3.538000390529632555e-01,3.773397450447082413e-01,4.022284393310546768e-01,4.215995495319366237e-01,4.381514678001403595e-01,7.466676016064256460e-01,7.583517068273092354e-01,7.546680000000000055e-01,7.490143333333333375e-01,7.434132028112451218e-01,7.392372333333333545e-01,7.353211333333332655e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.303315482139586701e-01,4.555274760723114214e-01,4.789083375930786035e-01,5.151267950534820228e-01,5.523836896419525022e-01,5.781174066066742112e-01,6.019255843162536479e-01,7.163742159973226498e-01,7.336701807228914740e-01,7.280297500000000310e-01,7.197165999999999286e-01,7.113121485943775246e-01,7.056370333333332745e-01,6.998795833333333327e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.993956456979115721e-01,5.911393322944641371e-01,6.287634887695312536e-01,6.816049845218657977e-01,7.339920251369476123e-01,7.640527656078338614e-01,7.968212778568267707e-01,6.794429536813922921e-01,7.048931726907631257e-01,6.957958333333333911e-01,6.837101333333334141e-01,6.714706827309236958e-01,6.644480000000000386e-01,6.563399000000000871e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.926148900985718670e-01,7.459850938320159441e-01,7.993594799041747745e-01,8.724355494976043790e-01,9.429848122596741211e-01,9.773160130977630589e-01,1.017608392000198370e+00,6.344457641566264572e-01,6.708471887550200297e-01,6.574350833333333366e-01,6.396671999999999914e-01,6.221032128514055737e-01,6.136840999999999546e-01,6.029378000000000792e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.107046725312868851e+00,9.198793427944182977e-01,9.931774410009384102e-01,1.086343994140624991e+00,1.173000189542770411e+00,1.210771783947944602e+00,1.259107600450515729e+00,5.801135741967872184e-01,6.300862449799197185e-01,6.106734999999999802e-01,5.860944666666666469e-01,5.626125502008031409e-01,5.525487333333333195e-01,5.386659500000000600e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.338974634289741283e+00,1.110845097780227553e+00,1.205212784767150769e+00,1.317612860918045081e+00,1.421956697583198537e+00,1.461823318123817383e+00,1.516397046566009488e+00,5.157394199129852197e-01,5.811723895582329158e-01,5.549055833333332854e-01,5.229166000000000647e-01,4.918908132530120381e-01,4.802030000000000465e-01,4.633481333333333008e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.585170193115869930e+00,1.319440058708190922e+00,1.434159060239791783e+00,1.564137107014656136e+00,1.683301418900489788e+00,1.724933721065521341e+00,1.785049792766570942e+00,4.413422331994645287e-01,5.231189759036144471e-01,4.891776666666666773e-01,4.488792666666667208e-01,4.110016566265060067e-01,3.978595999999999799e-01,3.780162333333332847e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.842771779119968256e+00,1.543042237758636581e+00,1.677556794762611325e+00,1.824386136054992669e+00,1.954134037375450106e+00,1.997450657725334144e+00,2.060060811042785822e+00,3.588182713855421202e-01,4.557463855421686749e-01,4.134269166666666440e-01,3.657386666666666564e-01,3.224398594377509975e-01,3.082227333333333319e-01,2.873350666666666386e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.105721074978510465e+00,1.778173063874244786e+00,1.934331675410270623e+00,2.090812552452087303e+00,2.227936428546905656e+00,2.270650453090667931e+00,2.332422276496887381e+00,2.725758815261044021e-01,3.799629518072288881e-01,3.295266666666666899e-01,2.776657333333333311e-01,2.320051706827309101e-01,2.181132000000000071e-01,1.981815666666666698e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.360709222892920511e+00,2.023616813778877255e+00,2.196563770532608206e+00,2.355011627197265422e+00,2.484976002216339186e+00,2.525181748628616329e+00,2.578905375003814893e+00,1.898505727576974556e-01,2.981636546184738834e-01,2.422020000000000006e-01,1.912688666666666759e-01,1.496204819277108522e-01,1.370992666666666637e-01,1.207491666666666713e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.587211296161015195e+00,2.269078043699264580e+00,2.450099345922470029e+00,2.593699366569519160e+00,2.704773552894592203e+00,2.733555714368820055e+00,2.772061753511428694e+00,1.187530009705488609e-01,2.163472891566265155e-01,1.598740833333333333e-01,1.162817333333333314e-01,8.263333333333332253e-02,7.425433333333333885e-02,6.312723333333333797e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.764066854317983157e+00,2.502767568111419649e+00,2.673248462915420731e+00,2.780438498497009192e+00,2.856311204671859727e+00,2.874881524085998397e+00,2.896753867626190360e+00,6.562687185408298818e-02,1.415347389558232749e-01,9.131499999999999340e-02,6.047426666666666506e-02,3.892720883534136339e-02,3.376999999999999447e-02,2.774001666666666907e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.881290426413217975e+00,2.699881309509277294e+00,2.834567698478698716e+00,2.900219692945480432e+00,2.941484323024749603e+00,2.950412537813186464e+00,2.961176996707916231e+00,3.193903119143239738e-02,8.186516064257029490e-02,4.458308333333333567e-02,2.655966666666666545e-02,1.546079317269076145e-02,1.303873333333333343e-02,1.012675000000000207e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.946206064224243359e+00,2.838376733064651436e+00,2.928596635818481619e+00,2.960562193870544423e+00,2.978776874542236275e+00,2.983297295331954757e+00,2.987626652717590314e+00,1.402605257697456427e-02,4.235200803212851167e-02,1.861066666666666772e-02,1.024393333333333510e-02,5.481024096385542915e-03,4.304666666666665843e-03,3.164016666666666280e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.977367188016573518e+00,2.921822184801101674e+00,2.971989508390426415e+00,2.985925546407699471e+00,2.993163528919219996e+00,2.994915940046310343e+00,2.996386419534683210e+00,5.718249531459169109e-03,1.974397590361445451e-02,7.070666666666666940e-03,3.571399999999999748e-03,1.734487951807229221e-03,1.282166666666666698e-03,9.068000000000000322e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.990501732428869186e+00,2.963681442499160656e+00,2.988723822593688961e+00,2.995636663913726849e+00,2.997708414554595802e+00,2.998422581672668397e+00,2.998837469339370898e+00,2.335964926372155036e-03,8.890863453815260262e-03,2.789833333333332967e-03,1.083066666666666900e-03,5.731927710843373689e-04,3.927666666666667088e-04,2.860666666666667173e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.995597375591595668e+00,2.981267817497253336e+00,2.995977515459060658e+00,2.998145367383957094e+00,2.999272591114044317e+00,2.999303801298141448e+00,2.999617160797118931e+00,1.061205756358768329e-03,4.485341365461847744e-03,9.913333333333332158e-04,4.474666666666666831e-04,1.774598393574297345e-04,1.725333333333333439e-04,9.309999999999999970e-05,0.000000000000000000e+00
1.600000000000000000e+01,2.997655382672945734e+00,2.990301519870758096e+00,2.997526411533355528e+00,2.999166371822357124e+00,2.999595538139343098e+00,2.999481977939605581e+00,2.999860476732254089e+00,5.554370147255689510e-04,2.272289156626505855e-03,6.000833333333333280e-04,2.007333333333333788e-04,9.989959839357431565e-05,1.271333333333333517e-04,3.248333333333334137e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.998811830321947980e+00,2.995016469478607224e+00,2.998636959552765102e+00,2.999569986581802183e+00,2.999851546764373822e+00,2.999877242803573818e+00,2.999918776750564398e+00,2.668855087014725645e-04,1.102610441767068201e-03,3.194166666666666877e-04,9.880000000000001628e-05,3.398594377510040244e-05,2.843333333333333780e-05,1.806666666666666761e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.999172092795372446e+00,2.996420847415924182e+00,2.999103381395340051e+00,2.999724913358688294e+00,2.999886216163635044e+00,2.999938016414642306e+00,2.999959182024002136e+00,1.837185408299866216e-04,7.825301204819277425e-04,2.064166666666666244e-04,6.260000000000001728e-05,2.861445783132530156e-05,1.326666666666666783e-05,8.883333333333333549e-06,0.000000000000000000e+00
1.900000000000000000e+01,2.999422270417213099e+00,2.997678002834319955e+00,2.999227834224700739e+00,2.999792040109634517e+00,2.999917149543762207e+00,2.999959802627563565e+00,2.999958793163299386e+00,1.275560910307898361e-04,4.986947791164659432e-04,1.804166666666666430e-04,4.880000000000000711e-05,1.877510040160642403e-05,9.500000000000002217e-06,9.150000000000002180e-06,0.000000000000000000e+00
2.000000000000000000e+01,2.999473651329676027e+00,2.997725547552108960e+00,2.999525450706482133e+00,2.999860987663268919e+00,2.999808606624603247e+00,2.999962771177291820e+00,2.999958544254302861e+00,1.149742302543507429e-04,4.865461847389558766e-04,1.077500000000000034e-04,3.206666666666666910e-05,4.563253012048192845e-05,8.266666666666668269e-06,9.583333333333335317e-06,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-PAM,64_128_128_8,lr=3E-04,Tr=84,B=128,S=2,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,7.842521750926971513e-02,7.410932850837707864e-02,8.274110651016235163e-02,8.233945828331331596e-01,8.248047218887554211e-01,8.219844437775108981e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.196674644947051946e-01,1.128684682846069348e-01,1.264664607048034684e-01,8.105245598239296800e-01,8.125889355742297315e-01,8.084601840736295175e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.792212445735931192e-01,1.687903497219085669e-01,1.896521394252776993e-01,7.943496231826063791e-01,7.971649993330666151e-01,7.915342470321461432e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.610346417427062971e-01,2.440940134525299010e-01,2.779752700328826931e-01,7.747744681205815942e-01,7.791200813658797353e-01,7.704288548752834531e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.677592163085937615e-01,3.399241192340851092e-01,3.955943133831024139e-01,7.514278211284513009e-01,7.581871415232759315e-01,7.446685007336267814e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.005797787904739948e-01,4.563498914241790883e-01,5.448096661567688459e-01,7.229100473522742654e-01,7.334836601307190840e-01,7.123364345738295578e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.588320221900940687e-01,5.918331053256988827e-01,7.258309390544891437e-01,6.885241513271975755e-01,7.046630652260904570e-01,6.723852374283046940e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.403502523899077925e-01,7.470463581085204918e-01,9.336541466712952042e-01,6.468530828998264592e-01,6.702768107242895734e-01,6.234293550753634561e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.042906383693218197e+00,9.208897826671600395e-01,1.164922984719276355e+00,5.966928187941843431e-01,6.293774509803921058e-01,5.640081866079765804e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.263392547428607848e+00,1.112568634986877525e+00,1.414216459870338394e+00,5.371084433773509748e-01,5.807213552087501229e-01,4.934955315459517156e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.499019967317581248e+00,1.321156201243400607e+00,1.676883733391761888e+00,4.675674686541283487e-01,5.226792383620114668e-01,4.124556989462452306e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.747227837026119168e+00,1.544834743142128097e+00,1.949620930910110461e+00,3.894328314659197265e-01,4.554519140989728987e-01,3.234137488328665544e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.002292756199836710e+00,1.780796264648437432e+00,2.223789247751235987e+00,3.060461434573829576e-01,3.791592303588102175e-01,2.329330565559557253e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.256130022823810588e+00,2.025743763804435549e+00,2.486516281843185627e+00,2.231378468053887842e-01,2.975379485127384038e-01,1.487377450980391924e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.489667801976203965e+00,2.272437427043914937e+00,2.706898176908492992e+00,1.485909947312258339e-01,2.154551487261571197e-01,8.172684073629452040e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.682376741647720664e+00,2.504896173238754464e+00,2.859857310056686419e+00,8.934936474589835753e-02,1.409466786714685949e-01,3.775205082032813408e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.821871407151222311e+00,2.699347805976867853e+00,2.944395008325576768e+00,4.832944010937708507e-02,8.208460050686941512e-02,1.457427971188475328e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.910216169953346199e+00,2.839400363683700412e+00,2.981031976222991986e+00,2.350928704815259326e-02,4.215282779778577876e-02,4.865746298519407764e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.958853717565536279e+00,2.923387545824050804e+00,2.994319889307022198e+00,1.040458683473389351e-02,1.938145258103241356e-02,1.427721088435374109e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.981632790923118392e+00,2.965017824649810674e+00,2.998247757196426555e+00,4.494256035747633445e-03,8.558189942643725998e-03,4.303221288515406205e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.991445871353149322e+00,2.983590107679367165e+00,2.999301635026931923e+00,2.035064025610244017e-03,3.903127917833800441e-03,1.670001333866880002e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.995193515658378658e+00,2.990636182546615451e+00,2.999750848770141420e+00,1.118972589035614100e-03,2.180505535547552168e-03,5.743964252367613383e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.997410859107970893e+00,2.994971622228622454e+00,2.999850095987319776e+00,5.774726557289581010e-04,1.120214752567693511e-03,3.473055889022275160e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.998406537652015480e+00,2.996890111207962004e+00,2.999922964096069400e+00,3.567010137388288262e-04,6.960784313725489406e-04,1.732359610510870841e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.998682439565658608e+00,2.997449840784073061e+00,2.999915038347244156e+00,2.918417366946778491e-04,5.638922235560890877e-04,1.979124983326664106e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.999081555128097598e+00,2.998200305700302160e+00,2.999962804555893037e+00,1.979625183406695803e-04,3.876217153528077456e-04,8.303321328531413278e-06,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-PAM,64_128_128_8,lr=3E-04,Tr=84,B=128,S=3,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,8.065326913197834457e-02,7.411966514587402244e-02,8.058417367935180597e-02,8.725596857070923307e-02,8.227089057845359266e-01,8.248448879551819601e-01,8.228362678404694819e-01,8.204455615579565597e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.230091065565745018e-01,1.130988876819610661e-01,1.228534832000732491e-01,1.330749487876892179e-01,8.095329353963807151e-01,8.125866346538616058e-01,8.094736894757903478e-01,8.065384820594904136e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.837602010567983279e-01,1.686319744586944613e-01,1.835881662368774314e-01,1.990604624748230078e-01,7.933034102529901155e-01,7.973449379751901267e-01,7.933467386954782263e-01,7.892185540883019934e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.670953489144642923e-01,2.434861574172973719e-01,2.666404283046722168e-01,2.911594610214233159e-01,7.735030289893735089e-01,7.792844637855141920e-01,7.736436574629851348e-01,7.675809657196211999e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.760308405558268063e-01,3.399762325286865283e-01,3.748633983135223335e-01,4.132528908252716127e-01,7.496651382775331163e-01,7.580376150460182982e-01,7.500580565559558099e-01,7.408997432306254627e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.104177781740824038e-01,4.562620987892150870e-01,5.081092889308929106e-01,5.668819468021393249e-01,7.210525765861900416e-01,7.334899959983992579e-01,7.216282846471921975e-01,7.080394491129784473e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.700663549105326799e-01,5.918146898746490248e-01,6.666946258544922399e-01,7.516897490024566642e-01,6.865008948023653135e-01,7.047773609443777065e-01,6.874703548085902005e-01,6.672549686541283664e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.519693810939789058e-01,7.468860514163970787e-01,8.473719921112060627e-01,9.616500997543334650e-01,6.447469598950691383e-01,6.704427270908362990e-01,6.462972188875550916e-01,6.175009337068161352e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.053815413554509473e+00,9.191557695865630873e-01,1.049620908260345375e+00,1.192669562816619955e+00,5.948062669512249601e-01,6.302749099639857189e-01,5.965913365346138253e-01,5.575525543550753360e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.274031511942545825e+00,1.112092380285263138e+00,1.270208964467048673e+00,1.439793191075324996e+00,5.348146091770041854e-01,5.807184373749498807e-01,5.369369080965720187e-01,4.867884820594904349e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.508986398061116674e+00,1.321276502013206455e+00,1.505488665342330945e+00,1.700194026827812177e+00,4.654461340091591848e-01,5.228149759903961691e-01,4.675773309323729698e-01,4.059460951047085264e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.755823216358820771e+00,1.544432777166366622e+00,1.754122519612312248e+00,1.968914352297782999e+00,3.875002223111467248e-01,4.554526810724289776e-01,3.888687141523275992e-01,3.181792717086834865e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.011417733669281116e+00,1.781841126322746272e+00,2.014576502919196876e+00,2.237835571765899534e+00,3.037136688008536534e-01,3.789913965586234612e-01,3.025663598772842522e-01,2.295832499666533300e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.264160799821218095e+00,2.025962347745895453e+00,2.276917371511459454e+00,2.489602680206298935e+00,2.205944766795607526e-01,2.971301520608243263e-01,2.156910430839002191e-01,1.489622348939576013e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.498146748463312861e+00,2.273808059453964248e+00,2.520865099668502918e+00,2.699767086267471417e+00,1.456830398826197415e-01,2.148563925570227962e-01,1.376198812858476783e-01,8.457284580498866666e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.695534013032913290e+00,2.508880150079727311e+00,2.728607913017273123e+00,2.849113976001739434e+00,8.506703236850295113e-02,1.393851040416166365e-01,7.470444844604508250e-02,4.111154461784713443e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.838400069475174092e+00,2.708338468074798389e+00,2.870153297901153699e+00,2.936708442449569745e+00,4.338936130007558373e-02,7.914085634253702206e-02,3.433019874616512895e-02,1.669702881152461058e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.923184303045272880e+00,2.845176826715469343e+00,2.946976841688156323e+00,2.977399240732192975e+00,1.985166288737717430e-02,4.025065026010404140e-02,1.352701080432172978e-02,5.777327597705748247e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.966634487787882524e+00,2.926305749893188590e+00,2.980568588972091870e+00,2.993029124498367111e+00,8.348267084611621022e-03,1.847128851540616110e-02,4.831365879685207282e-03,1.742146858743497291e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.985400889794031176e+00,2.967069281101226697e+00,2.991362446308135858e+00,2.997770941972732750e+00,3.531534836156684492e-03,7.962484993997598348e-03,2.086968120581565809e-03,5.451513938908896439e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.993745798349380038e+00,2.984349851131439024e+00,2.997479586839675747e+00,2.999407957077026232e+00,1.471510826552843406e-03,3.669517807122849203e-03,6.056422569027610945e-04,1.393724156329198386e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.996778622547785265e+00,2.992082459688186535e+00,2.998516274929046599e+00,2.999737133026123104e+00,7.411742474767683960e-04,1.817627050820328025e-03,3.449379751900760109e-04,6.095771641990128747e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.998126005331675170e+00,2.995279827117919957e+00,2.999285893678665271e+00,2.999812295198440726e+00,4.209572717976078730e-04,1.053771508603441268e-03,1.655662264905962094e-04,4.353408029878618206e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.998646234989166270e+00,2.996543287515640142e+00,2.999452531814575273e+00,2.999942885637283396e+00,2.998532746431906127e-04,7.605542216886754291e-04,1.261504601840736036e-04,1.285514205682272908e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.998896668354670059e+00,2.997289431095123469e+00,2.999439471483230424e+00,2.999961102485656728e+00,2.408796852074163283e-04,5.866346538615446011e-04,1.270841670001333858e-04,8.920234760570893052e-06,0.000000000000000000e+00
2.000000000000000000e+01,2.999272326628366958e+00,2.998088312864303440e+00,2.999757408857345542e+00,2.999971258163452337e+00,1.582077275354586338e-04,4.167166866746698970e-04,5.172068827531012427e-05,6.185807656395890449e-06,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-PAM,64_128_128_8,lr=3E-04,Tr=84,B=128,S=4,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=4.6E+04.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,8.178166556358336392e-02,7.415953278541564941e-02,7.778606247901916071e-02,8.514969921112060247e-02,9.003136777877807084e-02,8.223145128838051932e-01,8.249101123595505847e-01,8.236775710284113261e-01,8.211108109910630892e-01,8.195595571561957726e-01,4.608000000000000000e+04
-4.000000000000000000e+00,1.250638694167137133e-01,1.131595077514648412e-01,1.190485813617706279e-01,1.299215500354766739e-01,1.381258385181426962e-01,8.088811638887765110e-01,8.124389379347244367e-01,8.106600640256103052e-01,8.073739829265038637e-01,8.050516706682673274e-01,0.000000000000000000e+00
-3.000000000000000000e+00,1.875052656531334128e-01,1.685794045925140261e-01,1.782231059074401991e-01,1.951149032115936377e-01,2.081036489009857049e-01,7.923122120102722432e-01,7.974577982878544580e-01,7.946635654261705595e-01,7.902397959183673493e-01,7.868876884086967172e-01,0.000000000000000000e+00
-2.000000000000000000e+00,2.739248487353324601e-01,2.439477307796478200e-01,2.600474174022674445e-01,2.860570592880248841e-01,3.056471874713897474e-01,7.718425611817760768e-01,7.792190342429106131e-01,7.750417667066826777e-01,7.689541816726690460e-01,7.641552621048419702e-01,0.000000000000000000e+00
-1.000000000000000000e+00,3.874828594923019343e-01,3.400486249923705961e-01,3.675757181644439542e-01,4.061582043170928746e-01,4.361488904953003121e-01,7.470046347658912955e-01,7.580291599785982104e-01,7.514690876350539339e-01,7.428150593570761462e-01,7.357052320928371136e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.292434226274490561e-01,4.556791267395019496e-01,5.029703798294067330e-01,5.582655415534972798e-01,6.000586423873901509e-01,7.167110093569263318e-01,7.334820759764579812e-01,7.226125950380153373e-01,7.104397425636921337e-01,7.003096238495398751e-01,0.000000000000000000e+00
1.000000000000000000e+00,6.983422933220863049e-01,5.914779143333435130e-01,6.657195537090301318e-01,7.405353868007660267e-01,7.956363184452056592e-01,6.797295929607798382e-01,7.048587479935795042e-01,6.873462384953982207e-01,6.702101173802854639e-01,6.565032679738562749e-01,0.000000000000000000e+00
2.000000000000000000e+00,8.913080299496651815e-01,7.461103656291961927e-01,8.539651741981506561e-01,9.488336322307586723e-01,1.016322947740554872e+00,6.347917786964973885e-01,6.706123595505617541e-01,6.441679171668668324e-01,6.211116446578631711e-01,6.032751934106975744e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.105309688776731303e+00,9.193255453109741016e-01,1.066165872216224608e+00,1.177431524395942786e+00,1.258315813183784382e+00,5.806290429092985095e-01,6.298685125735687951e-01,5.917664565826330492e-01,5.620836668000533942e-01,5.387975356809390215e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.336913726627826815e+00,1.110875996947288558e+00,1.296372832775116057e+00,1.424703024744987445e+00,1.515703052043914756e+00,5.162787352768822835e-01,5.811292134831460565e-01,5.290502200880351502e-01,4.915310457516339770e-01,4.634044617847139502e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.582439487367868214e+00,1.320231873273849388e+00,1.541753717899322584e+00,1.683190303683280931e+00,1.784582054615020841e+00,4.421785999043811866e-01,5.229275682182985552e-01,4.559830432172868875e-01,4.116231492597038355e-01,3.781806389222355791e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.838436941295862104e+00,1.542593627333641138e+00,1.798884488224983258e+00,1.951762122988700776e+00,2.060507526636123465e+00,3.602015372160100037e-01,4.560332397003745708e-01,3.737732092837134923e-01,3.237252567693744143e-01,2.872744431105775931e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.099599444627761713e+00,1.779404482364654649e+00,2.065721012592315553e+00,2.222176623344421564e+00,2.331095660209655751e+00,2.744851958573691908e-01,3.796394462279293891e-01,2.854003601440576188e-01,2.342796118447378895e-01,1.986213652127517826e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.352798319965601070e+00,2.025637995600700236e+00,2.329954464197158792e+00,2.477451915264129667e+00,2.578148904800415142e+00,1.923524016816464122e-01,2.974796013911181758e-01,1.987170868347338804e-01,1.522775443510737403e-01,1.209353741496598522e-01,0.000000000000000000e+00
9.000000000000000000e+00,2.576999911487102501e+00,2.271557402610778986e+00,2.572251174926758033e+00,2.693282890796661277e+00,2.770908177614212153e+00,1.219206223219624907e-01,2.155117710005350351e-01,1.223959583833533343e-01,8.632666399893290654e-02,6.344809590502867302e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.752074561357498172e+00,2.504271264076233017e+00,2.761984280824661298e+00,2.845967912912368725e+00,2.896074787616729651e+00,6.907709338417013234e-02,1.407441144997324534e-01,6.565591236494597305e-02,4.199629851940776121e-02,2.791204815259437297e-02,0.000000000000000000e+00
1.100000000000000000e+01,2.870407134830951890e+00,2.699983134508133098e+00,2.887872541904449530e+00,2.933284584522247496e+00,2.960488278388976990e+00,3.483935428103826504e-02,8.145505617977528978e-02,2.991936774709883992e-02,1.765299453114579226e-02,1.032999866613312258e-02,0.000000000000000000e+00
1.200000000000000000e+01,2.939230170547962206e+00,2.838944303035736194e+00,2.955176781654357931e+00,2.976285730123519713e+00,2.986513867378234988e+00,1.579774718876314488e-02,4.201036650615302265e-02,1.162494997999199628e-02,6.106409230358810294e-03,3.449263038548752887e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.973933902442455146e+00,2.923888243675231813e+00,2.983819645166397194e+00,2.992311897754669214e+00,2.995715823173522807e+00,6.527724619810471550e-03,1.901337613697164433e-02,4.091836734693878389e-03,1.934373749499799979e-03,1.071311858076563935e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.988576848745346126e+00,2.964004854440688952e+00,2.993974382638931342e+00,2.997418799877166862e+00,2.998909358024597349e+00,2.757005611233257023e-03,8.623060460139110942e-03,1.501200480192076700e-03,6.399893290649591882e-04,2.637721755368814254e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.994837228178977906e+00,2.983125025033950717e+00,2.997509337186813561e+00,2.999066642045974618e+00,2.999647908449173173e+00,1.211039659309416650e-03,3.924157303370786123e-03,6.068427370948379805e-04,2.287248232626383731e-04,8.443377350940376867e-05,0.000000000000000000e+00
1.600000000000000000e+01,2.997304822742938413e+00,2.991015227794647124e+00,2.998803159952163622e+00,2.999587183952331593e+00,2.999813719272613532e+00,6.187910557481419343e-04,2.056246655965757262e-03,2.814625850340135940e-04,9.380418834200346346e-05,4.365079365079364805e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.998293559253215612e+00,2.994303800821304318e+00,2.999311111450195355e+00,2.999668410539626962e+00,2.999890914201736258e+00,3.816942507340014543e-04,1.261771000535045388e-03,1.611644657863145382e-04,7.919834600506869544e-05,2.464319060957716141e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.998839499056339619e+00,2.996305208683013976e+00,2.999504225969314763e+00,2.999809216022491398e+00,2.999739345550537006e+00,2.595253457188118475e-04,8.224317817014445550e-04,1.123949579831932694e-04,4.451780712284914064e-05,5.875683606776043832e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.999191627681255135e+00,2.997253089189529263e+00,2.999639478445053076e+00,2.999919794321060262e+00,2.999954148769378826e+00,1.785317123103923129e-04,6.039994649545210939e-04,8.263305322128850752e-05,1.794050953714818988e-05,9.553821528611443510e-06,0.000000000000000000e+00
2.000000000000000000e+01,2.999181963980197541e+00,2.997183479070663292e+00,2.999652028560638506e+00,2.999925056457519723e+00,2.999967291831970417e+00,1.769126189801763487e-04,6.074103798822899723e-04,7.683073229291717673e-05,1.627317593704148064e-05,7.136187808456715289e-06,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-SQAM,64_256_128_128_8,lr=3E-04,Tr=120,B=128,S=6,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SIC5,SIC6,SER,SER1,SER2,SER3,SER4,SER5,SER6,Other
-5.000000000000000000e+00,1.191052467028300005e-01,5.013913249969482316e-02,5.873819637298584306e-02,9.702887320518494008e-02,1.308204660415649423e-01,1.675689709186553855e-01,2.103358411788940341e-01,7.946925729250334802e-01,8.239617469879517708e-01,8.206401666666666150e-01,8.017774666666667160e-01,7.876143072289156777e-01,7.741461666666666908e-01,7.600155833333333000e-01,1.320960000000000000e+05
-4.000000000000000000e+00,1.842201683521270672e-01,7.821262288093566717e-02,9.266903758049011008e-02,1.513667881488799938e-01,2.035638906955719030e-01,2.586426289081573682e-01,3.208660418987274165e-01,7.710701005020079712e-01,8.099100401606424970e-01,8.051570833333333566e-01,7.803561999999999443e-01,7.615407128514055657e-01,7.439002666666667540e-01,7.255562999999999318e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.770534687042236488e-01,1.191664450168609668e-01,1.413639888763427721e-01,2.296258571147918592e-01,3.075725684165954710e-01,3.877931318283081019e-01,4.767988209724426385e-01,7.415809121820614580e-01,7.932635542168675613e-01,7.862074166666666031e-01,7.539022666666667094e-01,7.288547188755019057e-01,7.057469333333333816e-01,6.815105833333333640e-01,0.000000000000000000e+00
-2.000000000000000000e+00,4.044415931701659805e-01,1.730229189395904588e-01,2.085001516342163130e-01,3.382884223461151141e-01,4.525953378677368133e-01,5.664238488674163685e-01,6.878188793659210098e-01,7.046885622155287798e-01,7.739935742971888466e-01,7.632139166666666030e-01,7.206997333333333700e-01,6.875497489959838671e-01,6.569240333333333792e-01,6.257503666666666131e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.701299570798873395e-01,2.423032793998718126e-01,2.951470036506652628e-01,4.809075877666473264e-01,6.437602913379669722e-01,8.006031286716460693e-01,9.580584516525268990e-01,6.597831240963855093e-01,7.517952811244980049e-01,7.367401666666667515e-01,6.807965333333334534e-01,6.365908634538152144e-01,5.962289999999998980e-01,5.565469000000000666e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.743450089693069138e-01,3.240753331184387243e-01,4.032959160804748810e-01,6.609601550102234269e-01,8.871140682697296054e-01,1.090900063514709473e+00,1.279724517822265595e+00,6.060983515729584381e-01,7.278316265060241763e-01,7.056884166666667069e-01,6.332119999999999971e-01,5.737332329317268442e-01,5.222238999999999631e-01,4.739009333333333296e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.012409114460150361e+00,4.198409655094146875e-01,5.338789827823638978e-01,8.812625796794891775e-01,1.179339883565902802e+00,1.425403360128402630e+00,1.634728915095329249e+00,5.433662778781794822e-01,7.008552208835342467e-01,6.696855000000000446e-01,5.759157333333332351e-01,4.985490963855422342e-01,4.353286333333333258e-01,3.798634833333333072e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.274087877253691437e+00,5.297888150215148695e-01,6.900802810192108172e-01,1.139315764904022199e+00,1.509580117702484126e+00,1.782216163992881741e+00,1.993546120882034201e+00,4.729642317269076579e-01,6.708482931726907905e-01,6.276185000000000791e-01,5.082061333333333097e-01,4.113784638554216500e-01,3.388499333333332975e-01,2.808840666666666541e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.548857509235540997e+00,6.565799312591552583e-01,8.773622155189514382e-01,1.434204220294952314e+00,1.860994811415672245e+00,2.135461506605148330e+00,2.328542370319366395e+00,3.973210652275769861e-01,6.364646586345381607e-01,5.773196666666666754e-01,4.291024666666666820e-01,3.151748493975903842e-01,2.400441666666666696e-01,1.858205833333333445e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.816766945799191957e+00,8.022002382278442534e-01,1.093674979090690558e+00,1.746415860533714337e+00,2.197709160327911526e+00,2.453225044250488374e+00,2.607376392364502138e+00,3.225558749665327629e-01,5.971888554216867595e-01,5.183938333333333315e-01,3.429929999999999923e-01,2.204694277108433798e-01,1.497060999999999809e-01,1.065840333333333417e-01,0.000000000000000000e+00
5.000000000000000000e+00,2.058759536266327128e+00,9.628807835578918617e-01,1.335046783685684302e+00,2.056538924694061077e+00,2.492319514513015921e+00,2.699759353637695369e+00,2.806011857509612906e+00,2.549218727911646831e-01,5.529744979919678505e-01,4.515720833333333739e-01,2.560976666666666679e-01,1.372013554216867381e-01,8.032056666666667621e-02,5.136506666666666721e-02,0.000000000000000000e+00
6.000000000000000000e+00,2.260423062821229401e+00,1.139903585314750778e+00,1.591927591800689656e+00,2.335711835145950488e+00,2.713394084453582877e+00,2.861112830877304170e+00,2.920488449335098213e+00,1.988741083668005560e-01,5.032218875502008082e-01,3.800891666666666446e-01,1.776949333333333603e-01,7.558649598393574198e-02,3.618956666666666572e-02,2.046259999999999746e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.416255148867766156e+00,1.323739935159683245e+00,1.842819444298744225e+00,2.556479259490966882e+00,2.857135229349136551e+00,2.944979443788528606e+00,2.972377581119537204e+00,1.559070186746988051e-01,4.513261044176706260e-01,3.101809999999999845e-01,1.164527999999999952e-01,3.661024096385541438e-02,1.394913333333333214e-02,6.922833333333332922e-03,0.000000000000000000e+00
8.000000000000000000e+00,2.533161338110765382e+00,1.505524000287056019e+00,2.074048351049423200e+00,2.716783367395401161e+00,2.932647016048431254e+00,2.979090601682663042e+00,2.990874692201614504e+00,1.237636123159303742e-01,3.997067269076304830e-01,2.458306666666666696e-01,7.282559999999999034e-02,1.682008032128513852e-02,5.176866666666665902e-03,2.221733333333333199e-03,0.000000000000000000e+00
9.000000000000000000e+00,2.621468998293082109e+00,1.678139560580253598e+00,2.274568266630172531e+00,2.820279169797897278e+00,2.967433651924133109e+00,2.991314441204071084e+00,2.997078899621963721e+00,9.949730532128514549e-02,3.502791164658634604e-01,1.906445833333333395e-01,4.531926666666666326e-02,7.958032128514055600e-03,2.093933333333333237e-03,6.889000000000001026e-04,0.000000000000000000e+00
1.000000000000000000e+01,2.687855134824911563e+00,1.836391991257667611e+00,2.427128018140793042e+00,2.885836789131164704e+00,2.982808236837386939e+00,2.996272194623947005e+00,2.998693578958511186e+00,8.133165418340025654e-02,3.055424698795180527e-01,1.489294999999999924e-01,2.823859999999999912e-02,4.092971887550200805e-03,8.841000000000000768e-04,3.022833333333333535e-04,0.000000000000000000e+00
1.100000000000000000e+01,2.737942416369914866e+00,1.970776718258857807e+00,2.547151432991027864e+00,2.923345153570175103e+00,2.989276660442352185e+00,2.997759668111801279e+00,2.999344864845276071e+00,6.761103470548862626e-02,2.673931726907630702e-01,1.164599166666666769e-01,1.864260000000000222e-02,2.504718875502008092e-03,5.184666666666666200e-04,1.473333333333333277e-04,0.000000000000000000e+00
1.200000000000000000e+01,2.774920104344686056e+00,2.082441464185714519e+00,2.632943040132522672e+00,2.942344291448593108e+00,2.993552070856094538e+00,2.998604488372802912e+00,2.999635271072387699e+00,5.754418202811244915e-02,2.359837349397590212e-01,9.355108333333334025e-02,1.383459999999999898e-02,1.493473895582329370e-03,3.212666666666667056e-04,8.093333333333332642e-05,0.000000000000000000e+00
1.300000000000000000e+01,2.803818783124288228e+00,2.177239422559738014e+00,2.694152304410934562e+00,2.957847388505935537e+00,2.995134505033492989e+00,2.998825099468231059e+00,2.999713978767394984e+00,4.974607610441767608e-02,2.095982931726907694e-01,7.736774999999999902e-02,1.006666666666666647e-02,1.111696787148594478e-03,2.677666666666666520e-04,6.428333333333332829e-05,0.000000000000000000e+00
1.400000000000000000e+01,2.824596426288286555e+00,2.247992871046066377e+00,2.739163206815719676e+00,2.965601796150207470e+00,2.995924599409103273e+00,2.999093750715255524e+00,2.999802333593368342e+00,4.415934022757697641e-02,1.901234939759036402e-01,6.549841666666665618e-02,8.155733333333333238e-03,9.285140562248995946e-04,2.064333333333333547e-04,4.345000000000001937e-05,0.000000000000000000e+00
1.500000000000000000e+01,2.839745580633481481e+00,2.301737480401992997e+00,2.770883854389190493e+00,2.970585833787918073e+00,2.996206282854080083e+00,2.999283353328704660e+00,2.999776679039001248e+00,4.005941837349397822e-02,1.751591365461847571e-01,5.720641666666666930e-02,6.914333333333333095e-03,8.642570281124498707e-04,1.625666666666666970e-04,4.980000000000001109e-05,0.000000000000000000e+00
1.600000000000000000e+01,2.849789231896400654e+00,2.338250336408615127e+00,2.791245999813079859e+00,2.973340140342712434e+00,2.996753551721572872e+00,2.999305748939514071e+00,2.999839614152908229e+00,3.739242028112450128e-02,1.652134538152610632e-01,5.194874999999999493e-02,6.260666666666666116e-03,7.378012048192771587e-04,1.577333333333333365e-04,3.611666666666667267e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.858209819753964709e+00,2.369159010648727470e+00,2.808848563194275005e+00,2.974817362785339370e+00,2.997219825983047592e+00,2.999344711542129449e+00,2.999869444370269811e+00,3.511039825970548728e-02,1.567361445783132523e-01,4.728374999999999939e-02,5.844466666666667601e-03,6.237449799196787903e-04,1.451666666666666535e-04,2.911666666666667193e-05,0.000000000000000000e+00
1.800000000000000000e+01,2.864068548599879360e+00,2.392065456390380707e+00,2.819599574804306119e+00,2.976378383398055938e+00,2.997065256118774279e+00,2.999450426340103171e+00,2.999852194547653284e+00,3.354489119812583547e-02,1.504047188755019970e-01,4.454341666666667560e-02,5.513066666666666810e-03,6.529116465863454974e-04,1.229666666666666831e-04,3.226666666666667396e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.869402708411216807e+00,2.414155456304550196e+00,2.828205770730972457e+00,2.977325791120529086e+00,2.997537061691283977e+00,2.999357210397720408e+00,2.999834960222244273e+00,3.211150602409638261e-02,1.444108433734939689e-01,4.225408333333333100e-02,5.268733333333333428e-03,5.565261044176708031e-04,1.421333333333333368e-04,3.671666666666667370e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.872942039251327628e+00,2.427185185194015382e+00,2.834760999679565519e+00,2.978751560688018607e+00,2.997623290538787622e+00,2.999495212793350074e+00,2.999835986614227235e+00,3.118448500669343884e-02,1.408340361445783173e-01,4.065125000000000682e-02,4.939199999999999494e-03,5.351405622489959803e-04,1.098000000000000397e-04,3.748333333333334094e-05,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-SQAM,64_256_128_128_8,lr=3E-04,Tr=84,B=128,S=2,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SER,SER1,SER2,Other
-5.000000000000000000e+00,9.381970250606536110e-02,5.046566057205199851e-02,1.371737444400787376e-01,8.048142840469520998e-01,8.234757236227824295e-01,7.861528444711218810e-01,1.320960000000000000e+05
-4.000000000000000000e+00,1.444807617664337074e-01,7.860432815551757213e-02,2.103571953773498426e-01,7.851463418700813657e-01,8.098418033880218081e-01,7.604508803521409233e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.170295181274414231e-01,1.188003411293029749e-01,3.152586951255798575e-01,7.605692527010805559e-01,7.932495331465920785e-01,7.278889722555689223e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.162615767717361637e-01,1.732926919460296700e-01,4.592304615974426296e-01,7.304032362945178658e-01,7.738837868480726856e-01,6.869226857409630460e-01,0.000000000000000000e+00
-1.000000000000000000e+00,4.464028358459473100e-01,2.423909323215484579e-01,6.504147393703461066e-01,6.939737978524742612e-01,7.518673802854475285e-01,6.360802154195011049e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.074595867395400361e-01,3.250744967460632573e-01,8.898446767330169260e-01,6.506065092703747776e-01,7.272759437108176073e-01,5.739370748299320590e-01,0.000000000000000000e+00
1.000000000000000000e+00,7.986621702909469933e-01,4.215816502571105850e-01,1.175742690324783402e+00,6.000814158996932157e-01,7.002131852741096951e-01,4.999496465252767363e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.016309848368167845e+00,5.336299505233764728e-01,1.498989746212959329e+00,5.418168434040282477e-01,6.696785714285713453e-01,4.139551153794850946e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.250121759533882049e+00,6.631513438224792001e-01,1.837092175245285119e+00,4.778005368814192133e-01,6.348563758836868187e-01,3.207446978791516634e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.489284637808799827e+00,8.117818732261657955e-01,2.166787402391433748e+00,4.108828114579165525e-01,5.943577097505670093e-01,2.274079131652660957e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.715686953842639806e+00,9.800867146253585682e-01,2.451287193059921155e+00,3.470883269974656682e-01,5.478714819261037983e-01,1.463051720688275381e-01,0.000000000000000000e+00
6.000000000000000000e+00,1.922816657185554501e+00,1.164113394021987880e+00,2.681519920349121122e+00,2.893702397625717015e-01,4.963897559023609518e-01,8.235072362278245128e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.090929468870163177e+00,1.352327429771423395e+00,2.829531507968902737e+00,2.427886571295184703e-01,4.429402427637721962e-01,4.263707149526477225e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.226732113599777296e+00,1.543162152290344258e+00,2.910302074909210113e+00,2.052365529545151501e-01,3.887678404695211754e-01,2.170526543950914225e-02,0.000000000000000000e+00
9.000000000000000000e+00,2.338433452308177785e+00,1.723161229968070973e+00,2.953705674648285040e+00,1.742032813125250212e-01,3.374982326263838983e-01,1.090832999866613376e-02,0.000000000000000000e+00
1.000000000000000000e+01,2.430051886320113930e+00,1.887241513252258196e+00,2.972862259387969885e+00,1.486954615179405248e-01,2.910995731625983796e-01,6.291349873282646617e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.502825083673000606e+00,2.023616770863533088e+00,2.982033396482467680e+00,1.282788115246098481e-01,2.524494797919167866e-01,4.108143257302920154e-03,0.000000000000000000e+00
1.200000000000000000e+01,2.562528633117675980e+00,2.138412015676498523e+00,2.986645250558852993e+00,1.117472822462318299e-01,2.204690542883820381e-01,3.025510204081632588e-03,0.000000000000000000e+00
1.300000000000000000e+01,2.608895201802253538e+00,2.228461672782898084e+00,2.989328730821609437e+00,9.903709817260238080e-02,1.956632319594504565e-01,2.410964385754301581e-03,0.000000000000000000e+00
1.400000000000000000e+01,2.644530719280242970e+00,2.297833874940871990e+00,2.991227563619613505e+00,8.924790749633187970e-02,1.765282446311858267e-01,1.967570361477924499e-03,0.000000000000000000e+00
1.500000000000000000e+01,2.670686642050743131e+00,2.349623853921890326e+00,2.991749430179595937e+00,8.205005335467520367e-02,1.622534347072162320e-01,1.846672002134186865e-03,0.000000000000000000e+00
1.600000000000000000e+01,2.691218005776405242e+00,2.389522254705429116e+00,2.992913756847381812e+00,7.653125416833400640e-02,1.514812258236628018e-01,1.581282513005202164e-03,0.000000000000000000e+00
1.700000000000000000e+01,2.704522181034088035e+00,2.415996932506561112e+00,2.993047429561614958e+00,7.294514472455648768e-02,1.443381352541016349e-01,1.552154195011338058e-03,0.000000000000000000e+00
1.800000000000000000e+01,2.715710708618163771e+00,2.437780867099761828e+00,2.993640550136566159e+00,6.998068394024274663e-02,1.385381152460984089e-01,1.423252634387088067e-03,0.000000000000000000e+00
1.900000000000000000e+01,2.724596449613571281e+00,2.455482447147369296e+00,2.993710452079772821e+00,6.760209083633454685e-02,1.338008870214752732e-01,1.403294651193811140e-03,0.000000000000000000e+00
2.000000000000000000e+01,2.729859492778778041e+00,2.466024345397949347e+00,2.993694640159606735e+00,6.619110977724423917e-02,1.309758236627984740e-01,1.406395891690009328e-03,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-SQAM,64_256_128_128_8,lr=3E-04,Tr=84,B=128,S=3,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SER,SER1,SER2,SER3,Other
-5.000000000000000000e+00,1.091407012939453053e-01,5.050263881683349915e-02,9.834660482406616666e-02,1.785728602409362709e-01,7.986485594237695551e-01,8.235378151260503987e-01,8.012881819394424010e-01,7.711196812058156436e-01,1.320960000000000000e+05
-4.000000000000000000e+00,1.677637639045715667e-01,7.860632681846618786e-02,1.527686555385589506e-01,2.719163093566894784e-01,7.768271364101195786e-01,8.096826730692275875e-01,7.800812324929971009e-01,7.407175036681339364e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.513959175745645869e-01,1.189424645900726274e-01,2.307167344093322692e-01,4.045285537242889196e-01,7.496300075585790035e-01,7.931206482593037288e-01,7.537295584900627343e-01,7.020398159263705473e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.659822789827982259e-01,1.733186745643615634e-01,3.390182740688323926e-01,5.856098883152007772e-01,7.158876272731314883e-01,7.737267406962785588e-01,7.211795051353874220e-01,6.527566359877284841e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.150300999482473330e-01,2.424827325344085793e-01,4.804846267700195184e-01,8.221229405403137624e-01,6.750924536481259786e-01,7.517992697078832443e-01,6.817884487128185178e-01,5.916896425236761736e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.976645235617956464e-01,3.244407737255096680e-01,6.572638726234436568e-01,1.111288924336433448e+00,6.265561113334223720e-01,7.275824829931973881e-01,6.346007736427905499e-01,5.174850773642790669e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.119937131404877162e-01,4.202131059169769145e-01,8.704381933212280709e-01,1.445329840183258163e+00,5.699140433951358498e-01,7.005494697879151023e-01,5.788886888088569105e-01,4.303039715886354810e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.150133331735928799e+00,5.308978753089904634e-01,1.119497730255126999e+00,1.800004389643669045e+00,5.058364623627228385e-01,6.704749899959984161e-01,5.130758970254769569e-01,3.339585000666933090e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.400998564243316480e+00,6.590004606246948615e-01,1.396611076116561989e+00,2.147384155988693255e+00,4.368696200702503751e-01,6.358061224489796048e-01,4.383799519807923262e-01,2.364227857809790556e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.652658074180284986e+00,8.066889386177062971e-01,1.692907354712486212e+00,2.458377929210662671e+00,3.664471177359832077e-01,5.959144657863144623e-01,3.555817993864212601e-01,1.478450880352140950e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.886231972138087132e+00,9.710607368946075901e-01,1.986526983499526944e+00,2.701108196020126417e+00,3.009189731448134730e-01,5.504864945978391599e-01,2.727921501934107429e-01,7.947827464319059954e-02,0.000000000000000000e+00
6.000000000000000000e+00,2.087906199256579054e+00,1.149714886307716455e+00,2.254692047357559126e+00,2.859311664104461581e+00,2.445703725934817996e-01,5.004932973189275547e-01,1.969235027344270750e-01,3.629431772709084542e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.251803141434987499e+00,1.337438964128494279e+00,2.475356862545013303e+00,2.942613597631454248e+00,1.991001845182517327e-01,4.473761504601840300e-01,1.355386487928504635e-01,1.438575430172068723e-02,0.000000000000000000e+00
8.000000000000000000e+00,2.380179998199145164e+00,1.523044132828712538e+00,2.640226473569870169e+00,2.977269388198852340e+00,1.636295740518429465e-01,3.946929271708683462e-01,9.066589969321060816e-02,5.529895291449912764e-03,0.000000000000000000e+00
9.000000000000000000e+00,2.482201048374176100e+00,1.701556379318237333e+00,2.754458123922348012e+00,2.990588641881942955e+00,1.354157774220799693e-01,3.437222388955582519e-01,6.028878217953848040e-02,2.236311191143124273e-03,0.000000000000000000e+00
1.000000000000000000e+01,2.562211049675941599e+00,1.861921428799629297e+00,2.829669342517852737e+00,2.995042377710342318e+00,1.134366746698679679e-01,2.981663165266106863e-01,4.098325997065492554e-02,1.160447512338268813e-03,0.000000000000000000e+00
1.100000000000000000e+01,2.623791584332784144e+00,1.997756599664688215e+00,2.876880905628204310e+00,2.996737247705459684e+00,9.661463474278601804e-02,2.599767907162865432e-01,2.911084433773509020e-02,7.562691743364011697e-04,0.000000000000000000e+00
1.200000000000000000e+01,2.670746053775151285e+00,2.111217338800430277e+00,2.903124761343002458e+00,2.997896061182022009e+00,8.363786625761415738e-02,2.278404861944778037e-01,2.259183673469387921e-02,4.812758436708016526e-04,0.000000000000000000e+00
1.300000000000000000e+01,2.708300429026285983e+00,2.204982460975646763e+00,2.921668391466140768e+00,2.998250434637069528e+00,7.341089769241031238e-02,2.017135854341736978e-01,1.811958116579965444e-02,3.995264772575697100e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.735133718252181989e+00,2.274736690521240057e+00,2.931992333173751852e+00,2.998672131061554058e+00,6.609151994130986474e-02,1.823615446178471211e-01,1.560994397759103702e-02,3.030712284913965652e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.754515619039535679e+00,2.327251366376876796e+00,2.937524965524673348e+00,2.998770525217056448e+00,6.083848539415766948e-02,1.679211184473789753e-01,1.431649326397225509e-02,2.778444711217820670e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.769754450162251747e+00,2.368002809524536012e+00,2.942302603721618670e+00,2.998957937240600558e+00,5.683352785558667269e-02,1.571097939175670199e-01,1.315589569160997667e-02,2.348939575830332285e-04,0.000000000000000000e+00
1.700000000000000000e+01,2.781250346263249629e+00,2.396933422088622923e+00,2.947790893316268868e+00,2.999026723384857096e+00,5.377967853808188897e-02,1.492168367346938529e-01,1.189859277044151044e-02,2.236061091103108201e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.790263916969299540e+00,2.421424302339553858e+00,2.950422530412673883e+00,2.998944918155669992e+00,5.133102129740785280e-02,1.424804921968787497e-01,1.127454315059357032e-02,2.380285447512338326e-04,0.000000000000000000e+00
1.900000000000000000e+01,2.797117924213409434e+00,2.440139787912368963e+00,2.952133248805999699e+00,2.999080735921859642e+00,4.960027900048908506e-02,1.376927771108443499e-01,1.090182739762571643e-02,2.062324929971988776e-04,0.000000000000000000e+00
2.000000000000000000e+01,2.802037972768147700e+00,2.454107999324798506e+00,2.952766339540481511e+00,2.999239579439163084e+00,4.825220643813080135e-02,1.338716986794717678e-01,1.071488595438175283e-02,1.700346805388822514e-04,0.000000000000000000e+00


==> plots/V1.5/Q8_L30/v1.5,8-SQAM,64_256_128_128_8,lr=3E-04,Tr=84,B=128,S=4,Ls=32,I=5.0E+04,V=1.0E+03,n=6.0E+04,P=151,a=0,L=3.0E+04,Rs=3.5E+10,C=1.3E+05.txt <==
Ptxdb,IqXY,SIC1,SIC2,SIC3,SIC4,SER,SER1,SER2,SER3,SER4,Other
-5.000000000000000000e+00,1.159100458621978857e-01,5.041174507141113481e-02,7.652215838432312178e-02,1.390986440181732064e-01,1.976076359748840383e-01,7.959388063277745839e-01,8.234963884430176462e-01,8.110278611444577956e-01,7.847900160064025243e-01,7.644409597172202586e-01,1.320960000000000000e+05
-4.000000000000000000e+00,1.786240536570549153e-01,7.841184949874878407e-02,1.205511906147003209e-01,2.138826799392700151e-01,3.016504945755004718e-01,7.731529149581181093e-01,8.099220840021401635e-01,7.925794817927170888e-01,7.585729958650127003e-01,7.315370981726023736e-01,0.000000000000000000e+00
-3.000000000000000000e+00,2.681741203665733431e-01,1.189099833965301528e-01,1.838436818122863858e-01,3.211858785152435503e-01,4.487569377422332972e-01,7.444794353602866011e-01,7.932705992509363480e-01,7.699559823929572611e-01,7.253476724022942523e-01,6.893434873949579877e-01,0.000000000000000000e+00
-2.000000000000000000e+00,3.905799973607063658e-01,1.733020207881927621e-01,2.718669641017913974e-01,4.697661683559417600e-01,6.473848361968994602e-01,7.087576360600420511e-01,7.738031032637774365e-01,7.415774309723890401e-01,6.832558690142724878e-01,6.363941409897292401e-01,0.000000000000000000e+00
-1.000000000000000000e+00,5.494426127672196181e-01,2.421144611835479854e-01,3.863473415374755748e-01,6.660132842063903880e-01,9.032953641414642743e-01,6.655910055969953554e-01,7.518786115569823236e-01,7.084980992396958666e-01,6.312250900360144579e-01,5.707622215552887734e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.449524448215960604e-01,3.245724329948425080e-01,5.292067115306854364e-01,9.129791798591613272e-01,1.213051454901695303e+00,6.138784306793878542e-01,7.275002006420545619e-01,6.690617747098839274e-01,5.678922235560891485e-01,4.910595238095238346e-01,0.000000000000000000e+00
1.000000000000000000e+00,9.713983617424966077e-01,4.201514596939087132e-01,7.017113709449768200e-01,1.205198033928871260e+00,1.558532582402229361e+00,5.541543039500443912e-01,7.007508025682182007e-01,6.232433473389356049e-01,4.924215019341069977e-01,4.002015639589168172e-01,0.000000000000000000e+00
2.000000000000000000e+00,1.222588316529989338e+00,5.303109028339385578e-01,9.067155482769012620e-01,1.535289205193519635e+00,1.918037609815597566e+00,4.865291415255240670e-01,6.706260032102728808e-01,5.690416666666667789e-01,4.047794117647058321e-01,3.016694844604507764e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.485929349780082731e+00,6.577006132602691846e-01,1.144875605463981705e+00,1.881298477292060900e+00,2.259842703104019357e+00,4.139953199912924098e-01,6.361740904226859117e-01,5.053012705082032818e-01,3.095030678938242019e-01,2.050028511404561882e-01,0.000000000000000000e+00
4.000000000000000000e+00,1.744051405936479560e+00,8.039717795848846382e-01,1.407559039711952176e+00,2.213184977054595937e+00,2.551489827394485488e+00,3.420057419503381713e-01,5.964673622257892216e-01,4.338389355742297004e-01,2.155854675203414950e-01,1.221312024809923930e-01,0.000000000000000000e+00
5.000000000000000000e+00,1.980638380765914919e+00,9.684559848308563756e-01,1.684163655996322673e+00,2.501346238136291422e+00,2.768587644100189316e+00,2.758571435596711141e-01,5.511557651150348347e-01,3.567566526610644329e-01,1.340552887821795380e-01,6.146086768040549819e-02,0.000000000000000000e+00
6.000000000000000000e+00,2.178591563403606379e+00,1.148963054776191761e+00,1.950534730553626916e+00,2.716088644266128505e+00,2.898779824018478557e+00,2.208114667683552523e-01,5.007090690208667594e-01,2.820650760304120874e-01,7.430515539549152615e-02,2.616656662665066066e-02,0.000000000000000000e+00
7.000000000000000000e+00,2.336860628098249570e+00,1.333542822241783110e+00,2.197570379734039125e+00,2.855181589126587038e+00,2.961147721290588564e+00,1.770244480751101690e-01,4.485070893525949787e-01,2.130346638655462033e-01,3.678704815259437044e-02,9.768990929705213822e-03,0.000000000000000000e+00
8.000000000000000000e+00,2.458639766037463925e+00,1.517815327167510997e+00,2.401325874567032059e+00,2.928903722047805580e+00,2.986514140367507952e+00,1.434276253104237731e-01,3.963691813804173236e-01,1.564950980392156854e-01,1.754408430038682104e-02,3.302137521675336737e-03,0.000000000000000000e+00
9.000000000000000000e+00,2.553543682456016484e+00,1.693381317377090411e+00,2.561046389579773042e+00,2.964869059562682985e+00,2.994877963304519497e+00,1.172532877851514971e-01,3.463378143392187858e-01,1.129887454981992750e-01,8.460117380285448602e-03,1.226473922902494287e-03,0.000000000000000000e+00
1.000000000000000000e+01,2.625825762063264790e+00,1.850326748251915010e+00,2.675111489534378162e+00,2.980095072031021086e+00,2.997769738435745346e+00,9.733709982120186677e-02,3.017237827715354981e-01,8.241361544617845092e-02,4.690009337068160901e-03,5.209917300253435069e-04,0.000000000000000000e+00
1.100000000000000000e+01,2.682572067469358501e+00,1.987243295788764907e+00,2.756649408817291480e+00,2.987861237525939906e+00,2.998534327745437711e+00,8.170022798445221446e-02,2.627112760834671157e-01,6.091936774709882929e-02,2.828998265973055749e-03,3.412698412698412804e-04,0.000000000000000000e+00
1.200000000000000000e+01,2.724211100578307843e+00,2.097632396459579329e+00,2.808650957345962595e+00,2.991474797487259085e+00,2.999086251020431693e+00,7.030744231213084672e-02,2.318014312466559756e-01,4.724969987995198545e-02,1.969421101774043031e-03,2.092170201413898710e-04,0.000000000000000000e+00
1.300000000000000000e+01,2.756355891108512868e+00,2.186435811042785726e+00,2.846187018156051796e+00,2.993457427978515550e+00,2.999343307256698399e+00,6.155517843841656206e-02,2.068721910112359397e-01,3.769462785114045117e-02,1.506102440976390651e-03,1.477924503134586925e-04,0.000000000000000000e+00
1.400000000000000000e+01,2.779151832580565973e+00,2.256839727401733331e+00,2.866264156341552738e+00,2.994160356760025010e+00,2.999343089818954589e+00,5.533900863716273433e-02,1.873960005350454872e-01,3.247178871548619949e-02,1.340402827797785483e-03,1.478424703214619232e-04,0.000000000000000000e+00
1.500000000000000000e+01,2.796961229383945646e+00,2.308351090908050463e+00,2.884818246841430511e+00,2.995154395103454714e+00,2.999521184682846009e+00,5.058605057191415538e-02,1.733564071696094000e-01,2.778296318527410935e-02,1.098339335734293707e-03,1.064925970388155314e-04,0.000000000000000000e+00
1.600000000000000000e+01,2.810351089417934212e+00,2.350392898559570121e+00,2.895609012126922455e+00,2.995808810949325718e+00,2.999593636035918998e+00,4.696067795095566072e-02,1.616814472980203088e-01,2.512454981992797223e-02,9.462118180605575248e-04,9.050286781379218975e-05,0.000000000000000000e+00
1.700000000000000000e+01,2.819242811977863195e+00,2.379041723012924159e+00,2.902539836645126492e+00,2.996018265008926207e+00,2.999371423244476365e+00,4.456255564023361981e-02,1.538115971107544000e-01,2.339440776310524120e-02,9.029278378017874555e-04,1.412898492730425522e-04,0.000000000000000000e+00
1.800000000000000000e+01,2.826642037153243692e+00,2.402854093551635817e+00,2.908063364505767634e+00,2.996060781240463378e+00,2.999589909315109271e+00,4.262228997404206299e-02,1.475110353130016372e-01,2.200340136054421830e-02,8.840869681205814961e-04,9.063625450180071456e-05,0.000000000000000000e+00
1.900000000000000000e+01,2.832515300631523125e+00,2.421057394981384281e+00,2.913430398464202931e+00,2.996001279115676930e+00,2.999572129964828360e+00,4.106580909517364847e-02,1.426241974317817018e-01,2.063695478191276272e-02,9.048952914499133185e-04,9.718887555022008551e-05,0.000000000000000000e+00
2.000000000000000000e+01,2.837713382840156839e+00,2.438696225881576751e+00,2.916075325012207120e+00,2.996411471128463955e+00,2.999670509338379087e+00,3.970054379429674429e-02,1.379063001605136396e-01,2.001315526210484599e-02,8.099906629318394304e-04,7.272909163665467283e-05,0.000000000000000000e+00


==> plots/raw/Q4/TOBI/4-ASK_M=1_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0047869
-9 0.0060581
-8 0.01124
-7 0.016124
-6 0.026342
-5 0.041722
-4 0.067996
-3 0.10546
-2 0.16939
-1 0.25455
0 0.33517
1 0.49441
2 0.68514
3 0.90242
4 1.1796
5 1.4408
6 1.6516
7 1.7847
8 1.8771
9 1.9357
10 1.9429
11 1.9713
12 1.9606
13 1.9733
14 1.9531
15 1.9718
16 1.9832
17 1.9859
18 1.9734
19 1.9726
20 1.9646


==> plots/raw/Q4/TOBI/4-ASK_M=2_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0089802
-9 0.01431
-8 0.021286
-7 0.033878
-6 0.057936
-5 0.085095
-4 0.13037
-3 0.20169
-2 0.31228
-1 0.43034
0 0.56853
1 0.77167
2 0.98601
3 1.1911
4 1.4308
5 1.6265
6 1.7742
7 1.8624
8 1.9227
9 1.9601
10 1.9657
11 1.9817
12 1.9757
13 1.9805
14 1.9651
15 1.9837
16 1.9893
17 1.9906
18 1.983
19 1.9827
20 1.9795


==> plots/raw/Q4/TOBI/4-ASK_M=3_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.011837
-9 0.017235
-8 0.026179
-7 0.0416
-6 0.068753
-5 0.10035
-4 0.15285
-3 0.23331
-2 0.35094
-1 0.47482
0 0.62948
1 0.83514
2 1.0482
3 1.2635
4 1.4881
5 1.6695
6 1.8019
7 1.881
8 1.9321
9 1.9632
10 1.971
11 1.9851
12 1.9773
13 1.9834
14 1.9677
15 1.9857
16 1.9905
17 1.9918
18 1.986
19 1.982
20 1.9803


==> plots/raw/Q4/TOBI/4-ASK_M=4_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.012521
-9 0.017953
-8 0.027729
-7 0.043104
-6 0.073174
-5 0.10625
-4 0.15984
-3 0.24171
-2 0.36832
-1 0.49867
0 0.65586
1 0.86755
2 1.085
3 1.2944
4 1.5128
5 1.6858
6 1.8122
7 1.8865
8 1.9361
9 1.966
10 1.9735
11 1.9852
12 1.979
13 1.9832
14 1.9689
15 1.9871
16 1.9911
17 1.9923
18 1.9863
19 1.9842
20 1.9827


==> plots/raw/Q8/TOBI/8-ASK_M=1_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.041417
-4 0.070228
-3 0.11744
-2 0.16413
-1 0.23445
0 0.33603
1 0.45238
2 0.59086
3 0.77012
4 0.93476
5 1.1164
6 1.2721
7 1.4707
8 1.5372
9 1.6877
10 1.7793
11 1.8013
12 1.8485
13 1.9038
14 1.8534
15 1.9126
16 1.94
17 1.9323
18 1.9165
19 1.8904
20 1.9769


==> plots/raw/Q8/TOBI/8-ASK_M=2_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.084053
-4 0.13385
-3 0.20129
-2 0.29686
-1 0.41485
0 0.54904
1 0.74672
2 0.92713
3 1.1415
4 1.3598
5 1.5143
6 1.6788
7 1.8429
8 1.9467
9 2.0517
10 2.118
11 2.178
12 2.2086
13 2.2427
14 2.2377
15 2.2872
16 2.2686
17 2.2465
18 2.2676
19 2.2611
20 2.2998



==> plots/raw/Q8/TOBI/8-ASK_M=3_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.099268
-4 0.15628
-3 0.2326
-2 0.33099
-1 0.4694
0 0.61828
1 0.79718
2 1.0028
3 1.2157
4 1.4075
5 1.6076
6 1.7536
7 1.9043
8 2.0391
9 2.1301
10 2.2117
11 2.2583
12 2.2929
13 2.319
14 2.3165
15 2.3291
16 2.3583
17 2.3154
18 2.3295
19 2.3163
20 2.3734



==> plots/raw/Q8/TOBI/8-ASK_M=4_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.10843
-4 0.15815
-3 0.23791
-2 0.34178
-1 0.47465
0 0.66365
1 0.83423
2 1.0341
3 1.2664
4 1.4632
5 1.648
6 1.8266
7 1.9585
8 2.0848
9 2.1738
10 2.241
11 2.2906
12 2.314
13 2.344
14 2.3593
15 2.3709
16 2.3445
17 2.3876
18 2.3673
19 2.3968
20 2.3975


